Influence of Collisions with Hydrogen on Titanium Abundance Determinations in Cool Stars

We performed the non-local thermodynamic equilibrium (non-LTE) calculations for Ti I-II with the updated model atom that includes quantum-mechanical rate coefficients for inelastic collisions with hydrogen atoms. We have calculated for the first time the rate coefficients for bound-bound transitions in inelastic collisions of titanium atoms and ions with hydrogen atoms and for the charge-exchange processes: Ti I + H <-> Ti II + H- and Ti II + H <-> Ti III + H-. The influence of these data on non-LTE abundance determinations has been tested for the Sun and four metal-poor stars. For Ti I and Ti II, the application of the derived rate coefficients has led to an increase in the departures from LTE and an increase in the titanium abundance compared to that, obtained with approximate formulas for the rate coefficients. In metal-poor stars, we have failed to achieve consistent non-LTE abundances from lines of two ionization stages. The known in the literature discrepancy in the non-LTE abundances from Ti I and Ti II lines in metal-poor stars cannot be solved by improvement of the rates of inelastic processes in collisions with hydrogen atoms in non-LTE calculations with classical model atmospheres.

==> rates_Ti_II.dat <==
T = 1000
  0.00E+00  1.84E-17  1.05E-17  3.05E-19  3.04E-19  1.16E-19  6.40E-20  6.15E-20  4.65E-21  7.77E-21  3.44E-22  3.30E-23  3.32E-25  2.36E-30  4.31E-31  3.16E-31  1.20E-31  5.89E-32  4.27E-32  4.44E-33  1.36E-35  2.14E-36  4.28E-36  2.65E-36  4.18E-37  8.51E-37  4.55E-38  1.66E-38  2.83E-39  4.44E-40  1.01E-39  9.66E-41  1.44E-49  4.34E-50  1.21E-50  3.53E-51  2.60E-51  1.57E-51  2.24E-51  1.94E-52  5.73E-53  9.70E-53  4.10E-53  3.11E-53  1.67E-53  9.63E-55  4.84E-55  2.68E-55  1.27E-55  5.24E-56  7.67E-56  1.69E-56  2.51E-56  8.45E-57  2.10E-56  6.04E-57  5.49E-57  8.77E-58  8.35E-58  5.02E-58  5.58E-58  2.51E-58  5.69E-59  4.75E-59  3.23E-59  1.11E-59  9.75E-60  1.49E-60  4.32E-64  5.05E-64  4.99E-64  5.00E-64  3.58E-64  4.27E-64  4.26E-64  4.25E-64  4.94E-64  1.42E-64  3.51E-64  4.91E-64  1.40E-64  3.49E-64  6.96E-65  4.64E-64  4.51E-64  2.52E-64  3.53E-64  4.03E-64  2.29E-64  7.72E-74
  6.32E-17  0.00E+00  1.56E-17  6.96E-19  7.52E-19  2.76E-19  1.59E-19  1.54E-19  1.27E-20  2.13E-20  1.02E-21  9.56E-23  1.05E-24  7.78E-30  1.33E-30  1.05E-30  3.94E-31  1.92E-31  1.32E-31  1.45E-32  4.28E-35  7.14E-36  1.49E-35  8.67E-36  1.39E-36  2.81E-36  1.62E-37  5.96E-38  9.24E-39  1.47E-39  3.45E-39  3.22E-40  4.73E-49  1.43E-49  4.09E-50  1.21E-50  9.09E-51  5.40E-51  7.94E-51  6.56E-52  1.94E-52  3.29E-52  1.42E-52  1.05E-52  5.61E-53  3.31E-54  1.65E-54  9.65E-55  4.26E-55  1.84E-55  2.58E-55  6.00E-56  8.19E-56  3.07E-56  7.16E-56  2.14E-56  1.85E-56  3.06E-57  2.75E-57  1.64E-57  1.88E-57  8.13E-58  1.71E-58  1.40E-58  8.38E-59  2.74E-59  2.45E-59  1.74E-59  4.37E-64  5.12E-64  5.05E-64  5.06E-64  3.62E-64  4.32E-64  4.30E-64  4.30E-64  4.99E-64  1.43E-64  3.55E-64  4.96E-64  1.42E-64  3.53E-64  7.03E-65  4.66E-64  4.52E-64  2.52E-64  3.49E-64  3.97E-64  2.26E-64  2.69E-73
  1.85E-14  7.12E-15  0.00E+00  2.22E-17  2.91E-17  1.21E-17  9.29E-18  9.12E-18  1.33E-18  2.32E-18  1.49E-19  1.92E-20  2.29E-22  2.46E-27  4.82E-28  3.08E-28  1.36E-28  5.96E-29  4.96E-29  4.46E-30  1.72E-32  2.35E-33  4.65E-33  3.23E-33  5.39E-34  1.19E-33  6.05E-35  2.33E-35  3.65E-36  6.24E-37  1.22E-36  1.02E-37  2.16E-46  6.34E-47  1.76E-47  4.74E-48  3.30E-48  1.93E-48  3.11E-48  2.63E-49  7.30E-50  1.14E-49  4.95E-50  3.79E-50  2.54E-50  1.24E-51  5.50E-52  3.95E-52  1.53E-52  6.95E-53  1.15E-52  2.29E-53  3.94E-53  1.23E-53  2.75E-53  7.94E-54  6.55E-54  1.16E-54  1.11E-54  6.90E-55  6.32E-55  2.69E-55  7.57E-56  5.29E-56  3.42E-56  6.25E-57  5.35E-57  2.67E-57  6.45E-58  7.83E-58  6.11E-58  6.29E-58  4.66E-58  5.04E-58  4.50E-58  4.34E-58  4.35E-58  1.50E-58  2.64E-58  3.66E-58  1.04E-58  2.48E-58  4.83E-59  1.45E-58  1.19E-58  5.23E-59  4.18E-59  3.73E-59  2.04E-59  1.14E-70
  3.76E-13  2.31E-13  1.06E-14  0.00E+00  6.34E-17  3.17E-17  3.17E-17  3.17E-17  4.39E-17  4.37E-17  9.16E-18  1.37E-18  2.81E-20  4.31E-25  9.93E-26  6.24E-26  3.45E-26  2.01E-26  1.27E-26  8.64E-28  0.00E+00  7.68E-31  1.40E-30  7.68E-31  0.00E+00  3.43E-31  2.23E-32  4.91E-33  9.96E-34  2.33E-34  2.79E-34  2.73E-35  5.02E-44  1.43E-44  6.85E-45  1.22E-45  7.92E-46  8.22E-46  7.44E-46  6.65E-47  1.78E-47  3.19E-47  1.12E-47  1.15E-47  6.82E-48  4.69E-49  1.36E-49  1.11E-49  4.75E-50  1.97E-50  2.64E-50  6.50E-51  1.09E-50  4.13E-51  5.95E-51  2.22E-51  1.75E-51  4.89E-52  2.40E-52  2.69E-52  1.83E-52  6.39E-53  2.09E-53  1.36E-53  1.41E-53  1.74E-54  1.48E-54  6.38E-55  1.68E-55  1.79E-55  1.28E-55  1.36E-55  1.39E-55  1.23E-55  1.06E-55  9.93E-56  8.57E-56  5.29E-56  8.08E-56  8.09E-56  4.05E-56  7.58E-56  0.00E+00  2.59E-56  1.87E-56  1.16E-56  4.47E-57  2.80E-57  2.73E-57  2.84E-68
  3.81E-13  2.40E-13  1.31E-14  5.69E-17  0.00E+00  1.82E-17  1.82E-17  1.82E-17  2.84E-17  4.22E-17  1.02E-17  1.10E-18  3.89E-20  5.73E-25  1.28E-25  9.50E-26  2.95E-26  1.79E-26  1.08E-26  1.25E-27  0.00E+00  8.12E-31  1.30E-30  1.01E-30  0.00E+00  2.77E-31  1.71E-32  5.67E-33  9.29E-34  1.95E-34  4.30E-34  4.15E-35  6.01E-44  1.82E-44  5.93E-45  1.75E-45  1.07E-45  7.63E-46  9.07E-46  6.43E-47  1.90E-47  4.71E-47  1.76E-47  1.22E-47  8.46E-48  4.89E-49  2.08E-49  1.30E-49  5.08E-50  1.72E-50  3.41E-50  5.55E-51  1.30E-50  3.30E-51  9.25E-51  1.99E-51  2.77E-51  4.25E-52  3.58E-52  2.51E-52  2.76E-52  1.01E-52  1.69E-53  1.34E-53  1.15E-53  2.01E-54  1.80E-54  7.66E-55  2.02E-55  2.08E-55  1.76E-55  1.80E-55  1.22E-55  1.74E-55  1.58E-55  1.56E-55  1.41E-55  5.27E-56  8.44E-56  1.24E-55  4.13E-56  7.20E-56  0.00E+00  3.94E-56  2.18E-56  1.15E-56  5.91E-57  4.71E-57  2.99E-57  3.84E-68
  3.54E-13  2.29E-13  1.51E-14  7.44E-17  4.77E-17  0.00E+00  4.27E-17  4.27E-17  2.45E-17  3.67E-17  7.02E-18  3.66E-18  4.35E-20  7.58E-25  1.09E-25  7.28E-26  5.72E-26  2.26E-26  2.10E-26  1.53E-27  1.37E-29  1.86E-30  2.43E-30  8.31E-31  3.98E-31  5.94E-31  5.20E-32  8.60E-33  1.67E-33  5.44E-34  3.28E-34  3.27E-35  8.86E-44  2.45E-44  1.57E-44  1.30E-45  1.43E-45  9.84E-46  1.34E-45  2.18E-46  6.47E-47  3.94E-47  2.10E-47  2.15E-47  7.66E-48  5.47E-49  2.51E-49  1.32E-49  8.77E-50  7.17E-50  4.47E-50  2.35E-50  1.27E-50  7.46E-51  1.04E-50  8.22E-51  2.14E-51  6.00E-52  3.94E-52  2.88E-52  2.24E-52  1.18E-52  7.27E-53  4.41E-53  1.69E-53  2.09E-54  1.70E-54  1.16E-54  1.96E-55  3.16E-55  2.09E-55  2.23E-55  2.33E-55  1.34E-55  1.14E-55  1.12E-55  1.61E-55  1.14E-55  1.52E-55  1.50E-55  9.97E-56  1.40E-55  4.43E-56  4.81E-56  3.29E-56  1.19E-56  4.79E-57  5.25E-57  3.41E-57  5.06E-68
  9.12E-13  6.07E-13  4.96E-14  2.98E-16  1.91E-16  1.71E-16  0.00E+00  9.00E-17  5.63E-17  8.43E-17  2.04E-17  1.15E-17  1.67E-19  2.87E-24  4.05E-25  3.01E-25  2.10E-25  8.81E-26  7.73E-26  6.45E-27  4.77E-29  7.87E-30  1.01E-29  3.30E-30  1.65E-30  2.05E-30  1.90E-31  3.07E-32  7.17E-33  1.93E-33  1.44E-33  1.44E-34  3.05E-43  9.28E-44  6.01E-44  5.96E-45  5.63E-45  4.01E-45  5.14E-45  9.81E-46  2.94E-46  1.67E-46  9.27E-47  9.52E-47  2.87E-47  2.56E-48  1.08E-48  4.85E-49  3.94E-49  2.77E-49  1.72E-49  9.21E-50  4.34E-50  2.81E-50  4.77E-50  3.25E-50  9.63E-51  2.34E-51  1.84E-51  1.29E-51  9.73E-52  5.33E-52  2.59E-52  2.07E-52  5.77E-53  6.89E-54  6.10E-54  4.37E-54  6.77E-55  1.05E-54  8.91E-55  9.21E-55  9.38E-55  5.85E-55  5.46E-55  5.35E-55  7.48E-55  5.46E-55  6.79E-55  6.68E-55  4.35E-55  5.85E-55  1.77E-55  2.10E-55  1.09E-55  5.90E-56  2.00E-56  2.49E-56  1.58E-56  2.04E-67
  4.64E-13  3.09E-13  2.57E-14  1.56E-16  1.00E-16  8.98E-17  4.72E-17  0.00E+00  2.84E-17  4.24E-17  1.05E-17  5.93E-18  8.71E-20  1.52E-24  2.15E-25  1.61E-25  1.12E-25  4.73E-26  4.10E-26  3.25E-27  2.53E-29  4.21E-30  5.28E-30  1.73E-30  8.65E-31  1.07E-30  1.01E-31  1.63E-32  3.74E-33  9.68E-34  7.59E-34  7.48E-35  1.54E-43  4.80E-44  3.13E-44  3.10E-45  3.01E-45  2.15E-45  2.74E-45  5.10E-46  1.55E-46  8.88E-47  4.77E-47  5.05E-47  1.47E-47  1.31E-48  5.72E-49  2.60E-49  2.08E-49  1.46E-49  8.98E-50  4.95E-50  2.25E-50  1.51E-50  2.46E-50  1.75E-50  5.05E-51  1.25E-51  9.65E-52  6.76E-52  5.11E-52  2.75E-52  1.32E-52  1.08E-52  2.99E-53  3.80E-54  3.15E-54  2.35E-54  3.49E-55  5.41E-55  4.62E-55  4.68E-55  4.77E-55  3.02E-55  2.83E-55  2.77E-55  3.88E-55  2.83E-55  3.52E-55  3.47E-55  2.31E-55  3.09E-55  9.50E-56  1.12E-55  5.62E-56  3.04E-56  1.04E-56  1.28E-56  8.28E-57  1.07E-67
  2.44E-12  1.83E-12  3.61E-13  1.58E-14  1.09E-14  3.44E-15  1.89E-15  1.81E-15  0.00E+00  9.83E-17  9.42E-17  3.43E-17  2.84E-18  9.12E-23  2.14E-23  1.43E-23  7.58E-24  4.55E-24  2.88E-24  2.17E-25  0.00E+00  2.06E-28  3.65E-28  1.94E-28  0.00E+00  9.03E-29  6.02E-30  1.37E-30  2.66E-31  6.35E-32  7.55E-32  7.94E-33  1.50E-41  4.14E-42  2.05E-42  3.49E-43  2.42E-43  2.52E-43  2.28E-43  1.93E-44  5.49E-45  1.01E-44  3.47E-45  3.58E-45  2.03E-45  1.40E-46  4.29E-47  3.40E-47  1.50E-47  6.13E-48  7.82E-48  2.05E-48  3.34E-48  1.29E-48  1.76E-48  6.98E-49  5.49E-49  1.55E-49  6.95E-50  7.76E-50  5.85E-50  2.04E-50  6.38E-51  3.92E-51  4.43E-51  5.47E-52  4.48E-52  2.02E-52  5.23E-53  5.53E-53  3.80E-53  4.01E-53  4.20E-53  3.61E-53  2.98E-53  2.89E-53  2.76E-53  1.49E-53  2.63E-53  2.60E-53  1.30E-53  2.43E-53  0.00E+00  8.35E-54  5.78E-54  3.28E-54  1.30E-54  9.06E-55  8.82E-55  9.27E-66
  1.95E-12  1.47E-12  2.91E-13  7.39E-15  7.64E-15  2.42E-15  1.33E-15  1.28E-15  4.62E-17  0.00E+00  6.46E-17  2.37E-17  2.28E-18  7.59E-23  1.47E-23  9.83E-24  4.43E-24  2.07E-24  1.64E-24  1.73E-25  7.14E-28  9.38E-29  2.10E-28  1.37E-28  2.21E-29  5.39E-29  2.76E-30  1.10E-30  1.62E-31  2.99E-32  5.32E-32  5.42E-33  1.23E-41  3.52E-42  9.81E-43  2.47E-43  1.98E-43  1.17E-43  1.86E-43  1.37E-44  3.84E-45  6.88E-45  2.85E-45  2.08E-45  1.43E-45  6.49E-47  3.44E-47  2.39E-47  8.74E-48  4.31E-48  6.59E-48  1.43E-48  2.33E-48  7.56E-49  1.42E-48  4.90E-49  3.82E-49  7.22E-50  5.85E-50  3.75E-50  4.06E-50  1.66E-50  4.52E-51  2.88E-51  2.05E-51  3.83E-52  3.19E-52  1.64E-52  3.65E-53  4.57E-53  3.19E-53  3.38E-53  2.49E-53  2.63E-53  2.18E-53  2.05E-53  2.23E-53  7.28E-54  1.52E-53  2.10E-53  5.98E-54  1.40E-53  2.72E-54  6.75E-54  4.76E-54  1.61E-54  9.48E-55  7.29E-55  4.06E-55  7.64E-66
  4.68E-12  3.79E-12  1.19E-12  1.04E-13  1.23E-13  3.08E-14  2.08E-14  2.02E-14  2.12E-15  3.08E-15  0.00E+00  3.73E-17  2.78E-17  2.05E-21  5.39E-22  3.42E-22  1.30E-22  7.39E-23  5.03E-23  5.43E-24  0.00E+00  4.16E-27  6.64E-27  5.85E-27  0.00E+00  1.75E-27  1.17E-28  4.03E-29  5.69E-30  1.31E-30  2.55E-30  2.22E-31  4.81E-40  1.38E-40  4.60E-41  1.25E-41  7.50E-42  5.11E-42  7.06E-42  4.58E-43  1.28E-43  3.05E-43  1.11E-43  8.04E-44  6.78E-44  3.38E-45  1.30E-45  1.08E-45  3.32E-46  1.27E-46  2.72E-46  4.23E-47  1.07E-46  2.75E-47  6.40E-47  1.47E-47  1.81E-47  3.24E-48  2.58E-48  1.89E-48  1.78E-48  6.44E-49  1.42E-49  9.97E-50  9.67E-50  1.77E-50  1.52E-50  6.36E-51  1.71E-51  1.81E-51  1.36E-51  1.44E-51  9.83E-52  1.34E-51  1.17E-51  1.12E-51  9.44E-52  3.89E-52  5.31E-52  7.95E-52  2.61E-52  4.99E-52  0.00E+00  2.55E-52  1.89E-52  8.48E-53  4.73E-53  3.06E-53  1.80E-53  3.21E-64
  1.01E-11  8.39E-12  3.12E-12  3.95E-13  3.28E-13  3.91E-13  2.87E-13  2.81E-13  1.79E-14  2.62E-14  7.54E-16  0.00E+00  1.10E-16  1.89E-20  2.61E-21  2.13E-21  1.47E-21  7.06E-22  5.75E-22  5.43E-23  5.17E-25  7.86E-26  1.05E-25  3.24E-26  1.57E-26  2.50E-26  2.29E-27  4.02E-28  7.83E-29  2.38E-29  1.60E-29  1.71E-30  4.69E-39  1.25E-39  7.88E-40  7.72E-41  8.38E-41  5.80E-41  7.63E-41  1.27E-41  4.00E-42  2.38E-42  1.27E-42  1.31E-42  4.10E-43  3.37E-44  1.52E-44  7.71E-45  5.50E-45  4.22E-45  2.33E-45  1.42E-45  7.26E-46  4.41E-46  6.44E-46  4.88E-46  1.35E-46  3.65E-47  2.49E-47  1.73E-47  1.40E-47  7.42E-48  4.04E-48  2.82E-48  9.44E-49  1.23E-49  9.32E-50  7.03E-50  1.11E-50  1.81E-50  1.19E-50  1.21E-50  1.23E-50  7.83E-51  7.47E-51  7.34E-51  1.03E-50  7.47E-51  9.66E-51  9.47E-51  6.31E-51  8.83E-51  2.74E-51  3.09E-51  1.86E-51  7.91E-52  2.63E-52  3.43E-52  2.22E-52  3.35E-63
  2.55E-11  2.26E-11  1.22E-11  2.72E-12  3.69E-12  1.63E-12  1.39E-12  1.38E-12  5.99E-13  1.04E-12  1.89E-13  3.03E-14  0.00E+00  3.51E-18  9.05E-19  6.31E-19  3.02E-19  1.44E-19  1.26E-19  1.54E-20  8.25E-23  1.27E-23  2.56E-23  1.83E-23  3.04E-24  6.98E-24  3.90E-25  1.63E-25  2.68E-26  4.75E-27  9.61E-27  8.57E-28  2.40E-36  7.12E-37  1.98E-37  5.43E-38  3.80E-38  2.22E-38  3.67E-38  3.07E-39  8.59E-40  1.35E-39  5.96E-40  4.57E-40  3.02E-40  1.53E-41  6.74E-42  4.87E-42  1.91E-42  8.56E-43  1.41E-42  2.84E-43  4.91E-43  1.54E-43  3.42E-43  9.90E-44  8.44E-44  1.46E-44  1.40E-44  8.72E-45  8.03E-45  3.46E-45  9.68E-46  6.77E-46  4.46E-46  8.06E-47  7.01E-47  3.43E-47  7.94E-48  9.82E-48  7.41E-48  7.70E-48  5.68E-48  6.20E-48  5.41E-48  5.24E-48  5.21E-48  1.80E-48  3.08E-48  4.25E-48  1.22E-48  2.90E-48  5.53E-49  1.36E-48  1.03E-48  4.03E-49  2.20E-49  1.67E-49  8.61E-50  1.89E-60
  3.38E-11  3.19E-11  2.42E-11  9.54E-12  1.38E-11  6.61E-12  6.26E-12  6.24E-12  5.82E-12  1.02E-11  5.73E-12  2.19E-12  1.48E-12  0.00E+00  5.71E-16  5.70E-16  4.65E-16  3.56E-16  4.12E-16  2.26E-16  2.89E-18  7.62E-19  1.53E-18  1.16E-18  1.94E-19  4.59E-19  3.04E-20  1.45E-20  2.79E-21  5.03E-22  1.09E-21  1.15E-22  3.90E-31  1.20E-31  3.34E-32  9.98E-33  6.34E-33  3.94E-33  5.99E-33  5.66E-34  1.66E-34  2.68E-34  1.20E-34  9.04E-35  5.32E-35  2.97E-36  1.46E-36  8.31E-37  3.88E-37  1.46E-37  2.59E-37  4.98E-38  8.64E-38  2.71E-38  6.91E-38  1.74E-38  1.72E-38  2.55E-39  2.72E-39  1.67E-39  1.73E-39  7.50E-40  1.79E-40  1.35E-40  8.06E-41  1.46E-41  1.28E-41  6.06E-42  1.47E-42  1.77E-42  1.42E-42  1.48E-42  1.08E-42  1.20E-42  1.09E-42  1.07E-42  1.11E-42  3.62E-43  6.92E-43  9.42E-43  2.69E-43  5.60E-43  9.77E-44  2.94E-43  1.84E-43  7.90E-44  4.17E-44  3.71E-44  1.96E-44  4.30E-55
  4.19E-11  3.97E-11  3.08E-11  1.47E-11  2.14E-11  6.86E-12  6.54E-12  6.51E-12  9.51E-12  1.42E-11  9.89E-12  2.62E-12  2.78E-12  3.96E-15  0.00E+00  9.25E-16  6.16E-16  6.16E-16  6.13E-16  5.93E-16  0.00E+00  3.93E-18  7.13E-18  5.69E-18  0.00E+00  2.17E-18  1.95E-19  8.53E-20  1.27E-20  3.06E-21  6.57E-21  7.75E-22  2.41E-30  6.54E-31  2.11E-31  6.23E-32  4.51E-32  3.12E-32  4.12E-32  2.38E-33  7.41E-34  1.98E-33  7.10E-34  4.88E-34  3.46E-34  1.94E-35  8.79E-36  6.70E-36  2.14E-36  8.20E-37  1.37E-36  2.78E-37  6.40E-37  1.74E-37  3.81E-37  9.62E-38  1.21E-37  2.18E-38  1.50E-38  1.04E-38  1.26E-38  4.49E-39  8.18E-40  5.72E-40  5.75E-40  1.13E-40  8.61E-41  4.32E-41  1.03E-41  1.12E-41  7.38E-42  7.52E-42  5.10E-42  7.29E-42  6.95E-42  6.82E-42  6.39E-42  2.32E-42  3.98E-42  5.85E-42  1.95E-42  3.64E-42  0.00E+00  1.91E-42  1.15E-42  4.90E-43  2.45E-43  2.11E-43  1.36E-43  2.68E-54
  8.60E-11  8.16E-11  6.36E-11  3.06E-11  4.45E-11  1.43E-11  1.36E-11  1.36E-11  2.00E-11  2.99E-11  2.10E-11  5.62E-12  6.20E-12  1.15E-14  2.69E-15  0.00E+00  1.30E-15  1.30E-15  1.30E-15  1.40E-15  0.00E+00  1.03E-17  1.80E-17  1.74E-17  0.00E+00  6.19E-18  5.36E-19  2.30E-19  3.92E-20  9.42E-21  1.83E-20  1.97E-21  7.34E-30  2.13E-30  7.00E-31  2.00E-31  1.19E-31  8.25E-32  1.15E-31  7.36E-33  2.05E-33  5.09E-33  1.82E-33  1.33E-33  1.12E-33  5.65E-35  2.28E-35  1.89E-35  5.75E-36  2.24E-36  4.65E-36  7.52E-37  1.90E-36  4.88E-37  1.11E-36  2.63E-37  3.11E-37  5.87E-38  4.62E-38  3.35E-38  3.27E-38  1.14E-38  2.56E-39  1.76E-39  1.78E-39  3.25E-40  2.77E-40  1.19E-40  3.21E-41  3.41E-41  2.50E-41  2.64E-41  1.81E-41  2.46E-41  2.16E-41  2.04E-41  1.70E-41  7.18E-42  1.01E-41  1.51E-41  4.98E-42  9.45E-42  0.00E+00  4.84E-42  3.55E-42  1.57E-42  8.70E-43  5.44E-43  3.35E-43  7.90E-54
  1.06E-10  1.00E-10  7.91E-11  4.64E-11  4.50E-11  3.26E-11  3.12E-11  3.11E-11  3.10E-11  3.87E-11  2.22E-11  1.36E-11  8.97E-12  2.94E-14  5.53E-15  4.00E-15  0.00E+00  2.03E-15  2.54E-15  2.17E-15  8.84E-17  2.90E-17  6.14E-17  2.83E-17  7.07E-18  2.06E-17  1.54E-18  5.80E-19  1.32E-19  2.56E-20  3.68E-20  4.41E-21  1.81E-29  4.99E-30  1.93E-30  3.74E-31  3.39E-31  2.83E-31  3.10E-31  3.25E-32  1.00E-32  1.19E-32  5.35E-33  5.52E-33  2.12E-33  1.75E-34  6.69E-35  4.05E-35  2.42E-35  1.11E-35  1.05E-35  3.78E-36  3.87E-36  1.97E-36  2.88E-36  1.31E-36  7.32E-37  1.98E-37  1.14E-37  9.47E-38  7.63E-38  3.40E-38  1.15E-38  7.80E-39  5.25E-39  6.84E-40  5.22E-40  3.33E-40  6.22E-41  8.47E-41  5.63E-41  5.69E-41  5.79E-41  4.42E-41  4.21E-41  4.13E-41  4.91E-41  2.10E-41  4.52E-41  4.53E-41  1.77E-41  4.13E-41  7.80E-42  1.44E-41  8.82E-42  4.45E-42  1.48E-42  1.60E-42  1.24E-42  2.08E-53
  8.77E-11  8.35E-11  6.62E-11  4.90E-11  4.76E-11  2.30E-11  2.20E-11  2.20E-11  3.33E-11  3.32E-11  2.42E-11  9.94E-12  8.30E-12  4.06E-14  9.72E-15  7.03E-15  3.57E-15  0.00E+00  2.20E-15  2.04E-15  0.00E+00  4.58E-17  8.00E-17  4.69E-17  0.00E+00  2.57E-17  2.39E-18  7.24E-19  1.98E-19  4.60E-20  6.42E-20  7.17E-21  2.54E-29  7.65E-30  3.81E-30  7.43E-31  4.10E-31  4.21E-31  3.88E-31  4.25E-32  1.25E-32  1.95E-32  7.49E-33  8.00E-33  4.05E-33  3.32E-34  9.08E-35  6.56E-35  3.49E-35  1.16E-35  1.71E-35  3.87E-36  6.70E-36  2.53E-36  4.42E-36  1.35E-36  1.31E-36  3.00E-37  1.81E-37  1.94E-37  1.27E-37  4.78E-38  1.37E-38  1.02E-38  9.51E-39  1.14E-39  1.01E-39  4.10E-40  1.14E-40  1.20E-40  9.47E-41  9.83E-41  9.99E-41  9.25E-41  8.44E-41  8.11E-41  7.19E-41  4.22E-41  6.10E-41  5.95E-41  2.94E-41  4.81E-41  0.00E+00  1.85E-41  1.26E-41  9.02E-42  3.24E-42  2.36E-42  2.17E-42  2.97E-53
  5.67E-11  5.41E-11  4.32E-11  2.58E-11  2.51E-11  1.82E-11  1.75E-11  1.74E-11  1.78E-11  2.22E-11  1.31E-11  8.15E-12  5.94E-12  4.22E-14  8.39E-15  6.07E-15  3.86E-15  1.90E-15  0.00E+00  1.45E-15  9.10E-17  3.53E-17  7.67E-17  3.75E-17  9.30E-18  2.44E-17  2.06E-18  7.82E-19  1.85E-19  3.57E-20  5.29E-20  6.36E-21  2.74E-29  7.29E-30  2.82E-30  5.81E-31  5.10E-31  4.36E-31  4.79E-31  5.05E-32  1.56E-32  1.82E-32  8.32E-33  8.62E-33  3.14E-33  2.77E-34  1.05E-34  6.17E-35  3.73E-35  1.74E-35  1.56E-35  5.80E-36  5.93E-36  3.03E-36  4.53E-36  2.05E-36  1.13E-36  3.06E-37  1.80E-37  1.50E-37  1.20E-37  5.37E-38  1.70E-38  1.22E-38  8.01E-39  1.05E-39  7.84E-40  5.10E-40  9.21E-41  1.28E-40  8.81E-41  8.96E-41  9.13E-41  6.95E-41  6.62E-41  6.49E-41  7.71E-41  3.31E-41  7.09E-41  7.06E-41  2.78E-41  6.47E-41  1.20E-41  2.25E-41  1.32E-41  6.98E-42  2.38E-42  2.51E-42  1.95E-42  3.26E-53
  1.05E-10  1.00E-10  8.25E-11  3.68E-11  5.40E-11  2.62E-11  2.53E-11  2.53E-11  2.70E-11  4.72E-11  3.17E-11  1.37E-11  1.69E-11  5.85E-13  1.87E-13  1.45E-13  6.77E-14  3.48E-14  2.78E-14  0.00E+00  4.15E-16  2.92E-16  6.53E-16  5.32E-16  8.80E-17  2.65E-16  2.40E-17  1.51E-17  3.03E-18  5.87E-19  1.23E-18  1.40E-19  7.62E-28  2.29E-28  6.37E-29  1.85E-29  1.25E-29  7.37E-30  1.18E-29  1.06E-30  3.00E-31  4.56E-31  2.10E-31  1.61E-31  1.04E-31  5.53E-33  2.52E-33  1.72E-33  7.01E-34  3.04E-34  5.20E-34  1.02E-34  1.76E-34  5.57E-35  1.29E-34  3.59E-35  3.19E-35  5.35E-36  5.24E-36  3.26E-36  2.96E-36  1.35E-36  3.64E-37  2.61E-37  1.65E-37  3.05E-38  2.62E-38  1.28E-38  3.01E-39  3.66E-39  2.86E-39  2.97E-39  2.16E-39  2.35E-39  2.11E-39  2.03E-39  2.04E-39  7.02E-40  1.19E-39  1.59E-39  4.54E-40  1.08E-39  2.09E-40  5.12E-40  3.86E-40  1.54E-40  8.36E-41  6.58E-41  3.41E-41  9.39E-52
  1.67E-10  1.62E-10  1.37E-10  0.00E+00  0.00E+00  1.08E-10  1.05E-10  1.05E-10  0.00E+00  8.84E-11  0.00E+00  6.60E-11  4.24E-11  5.56E-12  0.00E+00  0.00E+00  2.07E-12  0.00E+00  1.25E-12  2.24E-13  0.00E+00  0.00E+00  8.02E-15  0.00E+00  7.17E-15  5.77E-15  0.00E+00  5.47E-16  1.71E-16  0.00E+00  0.00E+00  0.00E+00  4.72E-26  1.47E-26  0.00E+00  0.00E+00  1.01E-27  0.00E+00  9.18E-28  1.75E-28  5.30E-29  0.00E+00  1.70E-29  1.76E-29  0.00E+00  0.00E+00  2.17E-31  0.00E+00  7.78E-32  5.82E-32  3.40E-32  1.93E-32  0.00E+00  6.07E-33  9.59E-33  6.95E-33  0.00E+00  0.00E+00  3.81E-34  0.00E+00  0.00E+00  1.14E-34  5.41E-35  4.41E-35  0.00E+00  0.00E+00  0.00E+00  1.03E-36  0.00E+00  2.37E-37  1.93E-37  2.00E-37  2.00E-37  0.00E+00  0.00E+00  0.00E+00  1.64E-37  0.00E+00  1.50E-37  1.47E-37  0.00E+00  1.32E-37  1.22E-37  4.71E-38  2.36E-38  0.00E+00  0.00E+00  5.33E-39  0.00E+00  7.48E-50
  1.28E-10  1.24E-10  1.08E-10  9.08E-11  8.94E-11  8.77E-11  8.57E-11  8.55E-11  7.41E-11  7.40E-11  6.37E-11  5.83E-11  4.10E-11  9.53E-12  6.65E-12  6.07E-12  4.94E-12  4.21E-12  3.57E-12  1.19E-12  0.00E+00  0.00E+00  9.13E-15  9.13E-15  0.00E+00  9.11E-15  7.09E-15  2.81E-15  1.10E-15  6.26E-16  4.76E-16  7.32E-17  6.26E-25  1.85E-25  1.77E-25  1.68E-26  1.10E-26  1.14E-26  1.04E-26  1.92E-27  5.30E-28  4.75E-28  1.71E-28  1.75E-28  1.04E-28  7.51E-30  2.23E-30  1.81E-30  7.88E-31  6.51E-31  4.38E-31  2.18E-31  1.83E-31  7.04E-32  1.03E-31  7.72E-32  3.03E-32  8.71E-33  4.29E-33  4.74E-33  3.25E-33  1.15E-33  7.48E-34  4.89E-34  2.62E-34  3.19E-35  2.71E-35  1.18E-35  3.11E-36  3.30E-36  2.37E-36  2.51E-36  2.57E-36  2.28E-36  1.97E-36  1.85E-36  1.60E-36  1.97E-36  1.51E-36  1.51E-36  1.51E-36  1.41E-36  0.00E+00  4.81E-37  3.44E-37  2.14E-37  8.09E-38  5.09E-38  4.94E-38  9.14E-49
  1.94E-10  1.88E-10  1.64E-10  1.10E-10  1.09E-10  8.01E-11  7.82E-11  7.81E-11  9.04E-11  1.13E-10  7.78E-11  5.35E-11  6.31E-11  1.52E-11  8.56E-12  7.84E-12  8.03E-12  5.50E-12  5.85E-12  2.03E-12  3.41E-14  6.77E-15  0.00E+00  1.14E-14  2.84E-15  1.42E-14  4.63E-15  4.83E-15  1.94E-15  4.44E-16  6.79E-16  1.04E-16  1.13E-24  3.45E-25  1.33E-25  2.65E-26  1.90E-26  1.57E-26  1.80E-26  2.31E-27  6.70E-28  7.00E-28  3.40E-28  3.61E-28  1.51E-28  1.25E-29  4.21E-30  2.53E-30  1.62E-30  6.72E-31  8.25E-31  2.30E-31  2.60E-31  1.24E-31  2.09E-31  7.95E-32  4.91E-32  1.19E-32  8.69E-33  7.44E-33  4.71E-33  2.26E-33  8.12E-34  5.94E-34  3.76E-34  4.53E-35  3.95E-35  2.06E-35  4.54E-36  5.88E-36  4.61E-36  4.79E-36  4.90E-36  3.60E-36  3.22E-36  3.10E-36  3.42E-36  1.61E-36  2.83E-36  2.74E-36  1.09E-36  2.42E-36  4.61E-37  8.32E-37  6.15E-37  3.50E-37  1.23E-37  1.09E-37  8.03E-38  1.71E-48
  1.72E-10  1.67E-10  1.46E-10  8.24E-11  1.22E-10  3.99E-11  3.90E-11  3.90E-11  6.80E-11  1.02E-10  8.84E-11  2.71E-11  5.87E-11  1.58E-11  1.15E-11  1.06E-11  5.89E-12  5.12E-12  4.43E-12  2.57E-12  0.00E+00  9.69E-15  1.63E-14  0.00E+00  0.00E+00  9.16E-15  4.21E-15  6.35E-15  1.84E-15  5.43E-16  1.26E-15  2.16E-16  1.92E-24  5.51E-25  1.75E-25  5.13E-26  3.75E-26  2.57E-26  3.40E-26  1.95E-27  6.29E-28  1.67E-27  6.07E-28  4.19E-28  3.10E-28  1.69E-29  7.71E-30  6.02E-30  1.87E-30  7.42E-31  1.28E-30  2.47E-31  5.84E-31  1.58E-31  3.35E-31  8.75E-32  1.08E-31  1.96E-32  1.35E-32  9.36E-33  1.15E-32  4.11E-33  7.75E-34  5.15E-34  5.39E-34  1.06E-34  8.15E-35  3.96E-35  9.54E-36  1.05E-35  6.61E-36  6.73E-36  4.76E-36  6.52E-36  6.21E-36  6.10E-36  5.80E-36  2.07E-36  3.61E-36  5.34E-36  1.77E-36  3.30E-36  0.00E+00  1.72E-36  1.07E-36  4.38E-37  2.16E-37  1.87E-37  1.21E-37  3.02E-48
  1.00E-10  9.75E-11  8.51E-11  0.00E+00  0.00E+00  6.99E-11  6.84E-11  6.83E-11  0.00E+00  5.96E-11  0.00E+00  4.76E-11  3.44E-11  9.24E-12  0.00E+00  0.00E+00  5.20E-12  0.00E+00  3.91E-12  1.52E-12  1.66E-13  0.00E+00  1.46E-14  0.00E+00  0.00E+00  8.05E-15  0.00E+00  3.75E-15  1.64E-15  0.00E+00  0.00E+00  0.00E+00  1.15E-24  3.28E-25  0.00E+00  0.00E+00  2.20E-26  0.00E+00  2.06E-26  3.50E-27  1.10E-27  0.00E+00  3.56E-28  3.67E-28  0.00E+00  0.00E+00  4.64E-30  0.00E+00  1.66E-30  1.30E-30  7.84E-31  4.42E-31  0.00E+00  1.43E-31  2.01E-31  1.58E-31  0.00E+00  0.00E+00  8.02E-33  0.00E+00  0.00E+00  2.40E-33  1.40E-33  9.22E-34  0.00E+00  0.00E+00  0.00E+00  2.41E-35  0.00E+00  6.21E-36  3.93E-36  4.14E-36  4.37E-36  0.00E+00  0.00E+00  0.00E+00  3.45E-36  0.00E+00  3.22E-36  3.16E-36  0.00E+00  2.95E-36  2.79E-36  1.02E-36  6.49E-37  0.00E+00  0.00E+00  1.10E-37  0.00E+00  1.80E-48
  1.04E-10  1.01E-10  8.90E-11  6.08E-11  6.00E-11  4.42E-11  4.33E-11  4.32E-11  5.07E-11  6.33E-11  4.43E-11  3.07E-11  3.78E-11  1.14E-11  6.90E-12  6.42E-12  6.85E-12  4.85E-12  5.33E-12  2.33E-12  6.76E-14  1.61E-14  3.38E-14  1.52E-14  3.73E-15  0.00E+00  3.68E-15  5.96E-15  2.91E-15  7.19E-16  1.14E-15  2.15E-16  2.38E-24  7.50E-25  3.00E-25  6.32E-26  5.15E-26  4.41E-26  4.60E-26  5.46E-27  1.70E-27  1.95E-27  8.92E-28  9.22E-28  3.35E-28  3.10E-29  1.15E-29  6.34E-30  4.17E-30  1.80E-30  1.83E-30  6.08E-31  5.64E-31  3.15E-31  5.17E-31  2.17E-31  1.29E-31  3.26E-32  2.07E-32  1.77E-32  1.34E-32  6.08E-33  1.77E-33  1.45E-33  8.02E-34  1.04E-34  8.59E-35  5.31E-35  9.71E-36  1.25E-35  1.06E-35  1.08E-35  1.10E-35  8.35E-36  7.80E-36  7.64E-36  8.89E-36  3.90E-36  8.07E-36  7.94E-36  3.13E-36  7.08E-36  1.29E-36  2.51E-36  1.29E-36  8.29E-37  2.78E-37  2.87E-37  2.18E-37  4.32E-48
  7.67E-11  7.47E-11  6.63E-11  5.76E-11  5.69E-11  5.61E-11  5.50E-11  5.49E-11  4.91E-11  4.90E-11  4.37E-11  4.08E-11  3.16E-11  1.23E-11  9.96E-12  9.45E-12  8.41E-12  7.69E-12  7.00E-12  3.87E-12  0.00E+00  2.11E-13  1.82E-13  1.09E-13  0.00E+00  5.48E-14  0.00E+00  8.98E-15  6.73E-15  4.93E-15  4.16E-15  1.06E-15  1.52E-23  4.81E-24  4.68E-24  4.95E-25  2.99E-25  3.15E-25  2.57E-25  5.76E-26  1.75E-26  1.45E-26  5.53E-27  5.73E-27  2.71E-27  2.40E-28  6.88E-29  4.42E-29  2.62E-29  1.75E-29  1.19E-29  5.85E-30  4.58E-30  1.78E-30  3.22E-30  2.12E-30  9.90E-31  2.37E-31  1.33E-31  1.41E-31  1.01E-31  3.77E-32  1.95E-32  1.51E-32  6.60E-33  7.92E-34  7.08E-34  3.00E-34  7.98E-35  8.23E-35  6.81E-35  7.06E-35  7.16E-35  6.66E-35  6.20E-35  6.06E-35  5.54E-35  6.20E-35  4.93E-35  4.84E-35  4.77E-35  4.17E-35  0.00E+00  1.50E-35  8.42E-36  6.56E-36  2.25E-36  1.78E-36  1.70E-36  2.78E-47
  1.98E-10  1.93E-10  1.73E-10  8.74E-11  1.30E-10  6.40E-11  6.29E-11  6.28E-11  7.60E-11  1.33E-10  1.03E-10  4.87E-11  9.18E-11  4.40E-11  3.22E-11  3.10E-11  2.37E-11  1.78E-11  2.08E-11  1.92E-11  1.10E-12  7.80E-13  1.77E-12  1.49E-12  2.46E-13  7.60E-13  6.43E-14  0.00E+00  2.39E-14  9.11E-15  2.60E-14  1.14E-14  3.71E-22  1.19E-22  3.36E-23  1.05E-23  7.77E-24  4.71E-24  6.85E-24  6.15E-25  1.92E-25  3.22E-25  1.41E-25  1.05E-25  5.97E-26  3.59E-27  1.83E-27  1.02E-27  4.84E-28  1.98E-28  3.08E-28  6.63E-29  1.01E-28  3.37E-29  8.51E-29  2.43E-29  2.24E-29  3.59E-30  3.45E-30  2.06E-30  2.29E-30  9.82E-31  2.14E-31  1.70E-31  9.64E-32  1.74E-32  1.56E-32  8.01E-33  1.75E-33  2.11E-33  1.77E-33  1.81E-33  1.31E-33  1.49E-33  1.36E-33  1.33E-33  1.44E-33  4.54E-34  9.17E-34  1.27E-33  3.56E-34  7.90E-34  1.42E-34  3.96E-34  2.18E-34  9.70E-35  4.88E-35  4.60E-35  2.50E-35  7.55E-46
  2.71E-10  2.65E-10  2.40E-10  1.71E-10  1.69E-10  1.26E-10  1.24E-10  1.24E-10  1.51E-10  1.88E-10  1.38E-10  9.82E-11  1.36E-10  7.29E-11  5.14E-11  4.98E-11  5.81E-11  4.41E-11  5.23E-11  3.76E-11  3.75E-12  3.44E-12  7.99E-12  4.93E-12  1.22E-12  4.27E-12  5.18E-13  2.23E-13  0.00E+00  2.37E-14  4.74E-14  3.48E-14  2.80E-21  8.24E-22  3.20E-22  5.83E-23  5.49E-23  4.52E-23  5.09E-23  5.18E-24  1.64E-24  1.99E-24  9.07E-25  9.37E-25  3.97E-25  3.05E-26  1.18E-26  7.36E-27  4.30E-27  2.05E-27  2.12E-27  6.93E-28  7.51E-28  3.73E-28  5.13E-28  2.43E-28  1.31E-28  3.66E-29  2.05E-29  1.71E-29  1.42E-29  6.30E-30  2.27E-30  1.42E-30  1.04E-30  1.34E-31  1.07E-31  6.24E-32  1.24E-32  1.68E-32  1.08E-32  1.16E-32  1.23E-32  8.17E-33  7.56E-33  7.43E-33  8.82E-33  3.78E-33  8.25E-33  8.27E-33  3.24E-33  7.55E-33  1.44E-33  2.60E-33  1.72E-33  7.85E-34  2.84E-34  2.75E-34  2.13E-34  5.41E-45
  1.87E-10  1.83E-10  1.66E-10  1.49E-10  1.48E-10  1.46E-10  1.44E-10  1.44E-10  1.32E-10  1.32E-10  1.21E-10  1.16E-10  9.71E-11  5.51E-11  4.91E-11  4.78E-11  4.49E-11  4.29E-11  4.09E-11  3.06E-11  0.00E+00  8.57E-12  8.06E-12  6.46E-12  0.00E+00  4.73E-12  1.72E-12  3.56E-13  9.59E-14  0.00E+00  4.71E-14  4.20E-14  4.12E-21  1.22E-21  1.22E-21  1.32E-22  9.04E-23  9.53E-23  8.13E-23  1.54E-23  4.90E-24  4.29E-24  1.59E-24  1.64E-24  7.28E-25  6.98E-26  2.08E-26  1.50E-26  7.52E-27  5.69E-27  3.28E-27  1.92E-27  1.40E-27  6.03E-28  9.33E-28  6.84E-28  2.93E-28  7.76E-29  3.79E-29  3.96E-29  3.09E-29  1.12E-29  5.39E-30  4.33E-30  1.89E-30  2.57E-31  1.94E-31  1.02E-31  2.15E-32  2.45E-32  1.89E-32  1.93E-32  1.96E-32  1.85E-32  1.73E-32  1.71E-32  1.59E-32  1.73E-32  1.47E-32  1.45E-32  1.44E-32  1.32E-32  0.00E+00  4.61E-33  2.40E-33  1.81E-33  5.98E-34  5.01E-34  4.86E-34  9.11E-45
  1.56E-10  1.52E-10  1.38E-10  8.29E-11  1.23E-10  4.06E-11  4.00E-11  4.00E-11  7.36E-11  1.10E-10  1.02E-10  3.24E-11  8.20E-11  4.76E-11  4.27E-11  4.15E-11  2.61E-11  2.50E-11  2.39E-11  2.72E-11  0.00E+00  2.76E-12  5.21E-12  6.37E-12  0.00E+00  3.18E-12  6.21E-13  4.25E-13  7.81E-14  1.92E-14  0.00E+00  3.94E-14  5.71E-21  1.72E-21  5.60E-22  1.60E-22  1.09E-22  7.41E-23  1.01E-22  6.21E-24  1.79E-24  4.77E-24  1.74E-24  1.20E-24  1.03E-24  4.96E-26  2.34E-26  1.86E-26  5.56E-27  2.28E-27  4.50E-27  7.69E-28  1.88E-27  4.96E-28  1.02E-27  2.68E-28  3.19E-28  6.09E-29  4.35E-29  3.24E-29  3.48E-29  1.23E-29  2.62E-30  1.67E-30  1.82E-30  3.36E-31  2.81E-31  1.24E-31  3.26E-32  3.44E-32  2.41E-32  2.55E-32  1.75E-32  2.32E-32  1.96E-32  1.83E-32  1.70E-32  6.52E-33  1.08E-32  1.59E-32  5.31E-33  9.86E-33  0.00E+00  5.04E-33  3.51E-33  1.39E-33  7.98E-34  5.25E-34  3.39E-34  1.13E-44
  2.68E-10  2.63E-10  2.42E-10  1.46E-10  2.18E-10  7.19E-11  7.10E-11  7.09E-11  1.32E-10  1.98E-10  1.85E-10  5.92E-11  1.55E-10  1.01E-10  9.36E-11  9.18E-11  5.87E-11  5.68E-11  5.50E-11  6.79E-11  0.00E+00  1.03E-11  1.98E-11  2.61E-11  0.00E+00  1.45E-11  4.03E-12  4.79E-12  1.28E-12  3.49E-13  7.79E-13  0.00E+00  1.10E-19  3.38E-20  1.10E-20  3.29E-21  2.01E-21  1.37E-21  1.94E-21  1.32E-22  3.84E-23  9.13E-23  3.53E-23  2.52E-23  2.10E-23  1.12E-24  4.36E-25  3.66E-25  1.18E-25  4.36E-26  9.27E-26  1.47E-26  3.81E-26  9.67E-27  2.29E-26  5.19E-27  6.70E-27  1.17E-27  9.67E-28  7.02E-28  6.56E-28  2.43E-28  5.27E-29  3.75E-29  3.66E-29  6.65E-30  5.77E-30  2.43E-30  6.48E-31  6.88E-31  5.18E-31  5.47E-31  3.71E-31  5.05E-31  4.42E-31  4.28E-31  3.66E-31  1.47E-31  2.02E-31  2.99E-31  9.96E-32  1.90E-31  0.00E+00  9.38E-32  6.99E-32  3.19E-32  1.70E-32  1.10E-32  6.69E-33  2.42E-43
  2.94E-10  2.92E-10  2.82E-10  1.56E-10  2.34E-10  1.17E-10  1.16E-10  1.16E-10  1.52E-10  2.67E-10  2.26E-10  1.12E-10  2.60E-10  2.64E-10  2.27E-10  2.28E-10  1.90E-10  1.53E-10  1.91E-10  2.72E-10  3.98E-11  8.10E-11  2.03E-10  2.45E-10  4.08E-11  2.05E-10  8.34E-11  2.97E-10  2.14E-10  8.61E-11  2.59E-10  2.62E-10  0.00E+00  9.70E-12  2.76E-12  2.63E-12  2.24E-12  1.32E-12  2.10E-12  2.41E-13  8.45E-14  1.47E-13  6.98E-14  5.19E-14  3.30E-14  2.14E-15  1.16E-15  7.04E-16  3.06E-16  1.36E-16  1.90E-16  4.62E-17  6.57E-17  2.45E-17  5.50E-17  1.69E-17  1.49E-17  2.52E-18  2.28E-18  1.36E-18  1.55E-18  6.66E-19  1.36E-19  1.10E-19  6.04E-20  1.19E-20  9.50E-21  5.53E-21  9.93E-22  1.20E-21  1.00E-21  1.02E-21  7.46E-22  8.49E-22  8.04E-22  7.73E-22  8.38E-22  2.68E-22  5.54E-22  7.62E-22  2.14E-22  4.83E-22  8.95E-23  2.29E-22  1.12E-22  5.06E-23  2.44E-23  2.32E-23  1.26E-23  8.65E-34
  6.07E-10  6.03E-10  5.84E-10  3.24E-10  4.85E-10  2.42E-10  2.41E-10  2.41E-10  3.17E-10  5.55E-10  4.71E-10  2.35E-10  5.44E-10  5.59E-10  4.83E-10  4.84E-10  4.05E-10  3.25E-10  4.07E-10  5.80E-10  8.54E-11  1.75E-10  4.38E-10  5.29E-10  8.82E-11  4.45E-10  1.82E-10  6.50E-10  4.72E-10  1.90E-10  5.73E-10  5.85E-10  7.57E-11  0.00E+00  8.29E-12  1.49E-11  1.34E-11  7.89E-12  1.27E-11  1.66E-12  6.08E-13  1.06E-12  5.14E-13  3.82E-13  2.47E-13  1.57E-14  8.60E-15  5.64E-15  2.31E-15  1.07E-15  1.41E-15  3.63E-16  5.66E-16  1.99E-16  4.16E-16  1.32E-16  1.13E-16  2.00E-17  1.68E-17  9.98E-18  1.19E-17  4.98E-18  1.11E-18  8.18E-19  5.17E-19  9.87E-20  7.28E-20  4.39E-20  8.27E-21  1.06E-20  7.33E-21  7.48E-21  5.41E-21  6.15E-21  5.83E-21  5.77E-21  6.25E-21  1.94E-21  4.14E-21  5.69E-21  1.63E-21  3.70E-21  6.82E-22  1.72E-21  9.90E-22  3.68E-22  1.72E-22  1.68E-22  9.31E-23  6.90E-33
  4.05E-10  4.02E-10  3.89E-10  3.79E-10  3.78E-10  3.77E-10  3.76E-10  3.76E-10  3.70E-10  3.70E-10  3.67E-10  3.65E-10  3.63E-10  3.73E-10  3.76E-10  3.76E-10  3.78E-10  3.79E-10  3.80E-10  3.87E-10  0.00E+00  4.09E-10  4.10E-10  4.12E-10  0.00E+00  4.15E-10  4.24E-10  4.34E-10  4.41E-10  4.45E-10  4.46E-10  4.56E-10  5.15E-11  1.98E-11  0.00E+00  1.17E-11  9.11E-12  9.36E-12  8.64E-12  2.64E-12  9.69E-13  8.39E-13  3.51E-13  3.64E-13  1.95E-13  1.87E-14  5.92E-15  4.48E-15  2.22E-15  1.70E-15  9.38E-16  5.84E-16  4.49E-16  1.89E-16  2.78E-16  2.12E-16  8.79E-17  2.40E-17  1.14E-17  1.19E-17  9.45E-18  3.38E-18  1.78E-18  1.27E-18  6.25E-19  8.01E-20  5.97E-20  3.00E-20  6.57E-21  7.34E-21  4.87E-21  5.05E-21  5.07E-21  4.89E-21  4.56E-21  4.45E-21  4.23E-21  4.56E-21  3.94E-21  3.85E-21  3.86E-21  3.52E-21  0.00E+00  1.17E-21  6.83E-22  4.38E-22  1.36E-22  1.13E-22  1.10E-22  4.70E-33
  2.15E-10  2.13E-10  2.08E-10  1.35E-10  2.02E-10  6.73E-11  6.71E-11  6.71E-11  1.33E-10  1.99E-10  1.98E-10  6.58E-11  1.98E-10  2.07E-10  2.09E-10  2.10E-10  1.41E-10  1.41E-10  1.42E-10  2.18E-10  0.00E+00  7.79E-11  1.56E-10  2.36E-10  0.00E+00  1.59E-10  8.20E-11  2.54E-10  1.73E-10  8.78E-11  2.65E-10  2.75E-10  1.55E-10  9.64E-11  3.18E-11  0.00E+00  1.86E-11  1.24E-11  1.86E-11  3.69E-12  1.66E-12  4.40E-12  1.99E-12  1.38E-12  1.15E-12  8.07E-14  3.79E-14  2.83E-14  9.47E-15  3.48E-15  6.53E-15  1.28E-15  3.07E-15  8.41E-16  1.73E-15  4.54E-16  5.63E-16  1.05E-16  7.07E-17  5.05E-17  6.02E-17  2.13E-17  4.26E-18  2.64E-18  2.90E-18  5.41E-19  4.30E-19  1.96E-19  4.64E-20  4.98E-20  3.22E-20  3.52E-20  2.45E-20  3.08E-20  2.74E-20  2.71E-20  2.56E-20  9.13E-21  1.60E-20  2.35E-20  7.80E-21  1.46E-20  0.00E+00  7.09E-21  4.72E-21  1.67E-21  9.12E-22  6.64E-22  4.29E-22  3.27E-32
  2.07E-10  2.06E-10  2.00E-10  1.12E-10  1.68E-10  8.36E-11  8.35E-11  8.34E-11  1.10E-10  1.93E-10  1.64E-10  8.19E-11  1.92E-10  2.01E-10  1.74E-10  1.75E-10  1.47E-10  1.18E-10  1.48E-10  2.12E-10  3.16E-11  6.53E-11  1.64E-10  1.98E-10  3.31E-11  1.67E-10  6.88E-11  2.49E-10  1.83E-10  7.40E-11  2.23E-10  2.32E-10  1.83E-10  1.26E-10  3.56E-11  2.45E-11  0.00E+00  1.19E-11  2.01E-11  6.34E-12  3.07E-12  5.49E-12  2.97E-12  2.20E-12  1.48E-12  1.06E-13  5.83E-14  3.74E-14  1.60E-14  7.08E-15  1.07E-14  2.22E-15  3.84E-15  1.23E-15  3.04E-15  7.87E-16  8.01E-16  1.20E-16  1.28E-16  7.82E-17  7.94E-17  3.50E-17  8.27E-18  6.19E-18  3.75E-18  6.43E-19  5.62E-19  2.59E-19  5.90E-20  7.18E-20  5.81E-20  5.92E-20  4.33E-20  4.76E-20  4.43E-20  4.24E-20  4.44E-20  1.48E-20  2.73E-20  3.70E-20  1.04E-20  2.15E-20  3.83E-21  1.09E-20  6.73E-21  2.79E-21  1.39E-21  1.20E-21  6.41E-22  5.12E-32
  2.60E-10  2.59E-10  2.52E-10  2.46E-10  2.45E-10  1.23E-10  1.22E-10  1.22E-10  2.42E-10  2.42E-10  2.40E-10  1.20E-10  2.40E-10  2.52E-10  2.55E-10  2.56E-10  2.57E-10  2.59E-10  2.60E-10  2.66E-10  0.00E+00  1.43E-10  2.87E-10  2.90E-10  0.00E+00  2.93E-10  1.51E-10  3.13E-10  3.20E-10  1.62E-10  3.27E-10  3.40E-10  2.26E-10  1.53E-10  7.59E-11  3.43E-11  2.50E-11  0.00E+00  2.50E-11  8.99E-12  4.33E-12  7.70E-12  3.55E-12  3.70E-12  2.08E-12  2.23E-13  6.98E-14  5.24E-14  2.68E-14  9.90E-15  1.27E-14  3.16E-15  5.45E-15  2.11E-15  3.61E-15  1.13E-15  1.09E-15  2.56E-16  1.53E-16  1.64E-16  1.08E-16  4.11E-17  1.16E-17  8.66E-18  7.93E-18  9.10E-19  8.06E-19  3.21E-19  8.35E-20  8.80E-20  6.92E-20  7.18E-20  7.29E-20  6.73E-20  6.16E-20  5.90E-20  5.20E-20  3.08E-20  4.40E-20  4.30E-20  2.12E-20  3.42E-20  0.00E+00  1.25E-20  8.24E-21  5.90E-21  1.93E-21  1.39E-21  1.31E-21  6.12E-32
  6.53E-10  6.49E-10  6.31E-10  3.53E-10  5.28E-10  2.64E-10  2.63E-10  2.63E-10  3.47E-10  6.07E-10  5.17E-10  2.58E-10  6.04E-10  6.34E-10  5.50E-10  5.52E-10  4.62E-10  3.72E-10  4.67E-10  6.70E-10  9.97E-11  2.06E-10  5.17E-10  6.26E-10  1.04E-10  5.28E-10  2.17E-10  7.88E-10  5.77E-10  2.34E-10  7.06E-10  7.35E-10  5.98E-10  4.17E-10  1.18E-10  8.44E-11  6.93E-11  4.11E-11  0.00E+00  2.11E-11  1.04E-11  1.86E-11  1.02E-11  7.52E-12  5.10E-12  3.67E-13  2.02E-13  1.28E-13  5.50E-14  2.45E-14  3.67E-14  7.55E-15  1.31E-14  4.08E-15  1.05E-14  2.90E-15  2.80E-15  4.31E-16  4.36E-16  2.66E-16  2.82E-16  1.22E-16  2.76E-17  2.13E-17  1.24E-17  2.15E-18  1.91E-18  8.61E-19  2.00E-19  2.42E-19  1.96E-19  2.00E-19  1.46E-19  1.66E-19  1.51E-19  1.48E-19  1.55E-19  5.05E-20  9.80E-20  1.33E-19  3.75E-20  8.06E-20  1.42E-20  3.96E-20  2.20E-20  9.49E-21  4.59E-21  4.14E-21  2.26E-21  1.77E-31
  6.80E-10  6.76E-10  6.59E-10  4.31E-10  4.30E-10  6.44E-10  6.43E-10  6.43E-10  4.25E-10  6.38E-10  4.24E-10  6.35E-10  6.39E-10  6.79E-10  4.59E-10  4.60E-10  6.95E-10  4.66E-10  7.02E-10  7.23E-10  2.52E-10  5.24E-10  7.89E-10  5.31E-10  2.66E-10  8.07E-10  5.57E-10  8.69E-10  8.94E-10  6.06E-10  6.10E-10  6.39E-10  1.04E-09  9.00E-10  5.98E-10  3.06E-10  3.62E-10  2.48E-10  3.44E-10  0.00E+00  8.82E-11  5.54E-11  4.80E-11  4.96E-11  2.03E-11  2.48E-12  1.19E-12  5.97E-13  4.65E-13  3.47E-13  2.30E-13  1.21E-13  6.49E-14  3.81E-14  6.14E-14  4.24E-14  1.23E-14  3.43E-15  2.31E-15  1.66E-15  1.31E-15  6.97E-16  4.16E-16  2.58E-16  9.59E-17  1.16E-17  9.39E-18  6.28E-18  1.01E-18  1.61E-18  1.06E-18  1.15E-18  1.19E-18  6.69E-19  5.88E-19  5.74E-19  8.19E-19  5.88E-19  7.63E-19  7.61E-19  4.98E-19  6.95E-19  2.23E-19  2.26E-19  1.49E-19  5.42E-20  1.97E-20  2.10E-20  1.35E-20  1.12E-30
  3.50E-10  3.48E-10  3.40E-10  2.23E-10  2.22E-10  3.33E-10  3.33E-10  3.33E-10  2.20E-10  3.30E-10  2.20E-10  3.30E-10  3.33E-10  3.57E-10  2.41E-10  2.42E-10  3.66E-10  2.45E-10  3.70E-10  3.81E-10  1.34E-10  2.78E-10  4.19E-10  2.82E-10  1.41E-10  4.29E-10  2.97E-10  4.65E-10  4.79E-10  3.25E-10  3.28E-10  3.45E-10  6.79E-10  6.36E-10  4.24E-10  3.09E-10  4.13E-10  2.79E-10  4.03E-10  1.80E-10  0.00E+00  4.75E-11  6.09E-11  6.19E-11  2.97E-11  4.45E-12  2.19E-12  1.10E-12  8.64E-13  6.47E-13  4.30E-13  2.28E-13  1.22E-13  7.52E-14  1.18E-13  8.29E-14  2.40E-14  6.28E-15  4.66E-15  3.40E-15  2.39E-15  1.26E-15  8.03E-16  5.29E-16  1.81E-16  2.15E-17  1.79E-17  1.15E-17  1.92E-18  3.04E-18  2.19E-18  2.28E-18  2.38E-18  1.39E-18  1.17E-18  1.12E-18  1.44E-18  1.17E-18  1.35E-18  1.35E-18  8.83E-19  1.25E-18  3.97E-19  4.03E-19  2.77E-19  1.12E-19  3.95E-20  3.68E-20  2.36E-20  2.17E-30
  4.69E-10  4.66E-10  4.56E-10  2.98E-10  4.47E-10  1.49E-10  1.49E-10  1.49E-10  2.95E-10  4.43E-10  4.42E-10  1.47E-10  4.46E-10  4.78E-10  4.85E-10  4.87E-10  3.27E-10  3.29E-10  3.31E-10  5.12E-10  0.00E+00  1.87E-10  3.75E-10  5.69E-10  0.00E+00  3.85E-10  2.00E-10  6.25E-10  4.30E-10  2.19E-10  6.62E-10  6.97E-10  9.34E-10  8.81E-10  2.93E-10  6.63E-10  5.97E-10  4.03E-10  5.84E-10  9.30E-11  3.77E-11  0.00E+00  8.94E-11  6.04E-11  6.75E-11  6.99E-12  3.46E-12  2.62E-12  9.12E-13  3.41E-13  6.81E-13  1.21E-13  2.91E-13  7.94E-14  1.86E-13  4.43E-14  5.81E-14  9.48E-15  8.05E-15  5.74E-15  5.34E-15  2.03E-15  4.22E-16  3.02E-16  2.84E-16  4.97E-17  4.24E-17  1.72E-17  4.46E-18  4.67E-18  3.62E-18  3.76E-18  2.54E-18  3.46E-18  3.09E-18  2.97E-18  2.54E-18  1.03E-18  1.37E-18  1.96E-18  6.50E-19  1.23E-18  0.00E+00  5.86E-19  4.31E-19  1.99E-19  9.91E-20  6.61E-20  3.96E-20  3.46E-30
  4.58E-10  4.56E-10  4.46E-10  2.51E-10  3.76E-10  1.88E-10  1.87E-10  1.87E-10  2.49E-10  4.35E-10  3.72E-10  1.86E-10  4.40E-10  4.75E-10  4.13E-10  4.15E-10  3.48E-10  2.80E-10  3.52E-10  5.10E-10  7.69E-11  1.60E-10  4.03E-10  4.89E-10  8.15E-11  4.13E-10  1.72E-10  6.29E-10  4.64E-10  1.89E-10  5.73E-10  6.05E-10  1.05E-09  1.03E-09  2.94E-10  7.63E-10  8.45E-10  4.86E-10  8.35E-10  2.43E-10  1.29E-10  2.31E-10  0.00E+00  9.19E-11  1.03E-10  1.58E-11  9.54E-12  6.20E-12  2.73E-12  1.23E-12  1.91E-12  4.37E-13  7.06E-13  2.41E-13  5.27E-13  1.60E-13  1.42E-13  2.44E-14  2.05E-14  1.25E-14  1.35E-14  5.47E-15  1.55E-15  1.06E-15  7.06E-16  1.22E-16  1.04E-16  5.06E-17  1.10E-17  1.34E-17  9.93E-18  1.05E-17  7.70E-18  8.39E-18  7.17E-18  6.90E-18  6.63E-18  2.39E-18  4.16E-18  5.74E-18  1.63E-18  3.87E-18  7.36E-19  1.70E-18  1.24E-18  4.64E-19  2.37E-19  1.65E-19  8.60E-20  1.00E-29
  7.19E-10  7.15E-10  7.00E-10  5.51E-10  5.50E-10  4.12E-10  4.12E-10  4.12E-10  5.46E-10  6.83E-10  5.46E-10  4.10E-10  6.91E-10  7.45E-10  6.05E-10  6.07E-10  7.65E-10  6.16E-10  7.74E-10  8.00E-10  1.69E-10  3.52E-10  8.84E-10  7.15E-10  1.79E-10  9.07E-10  3.77E-10  9.86E-10  1.02E-09  4.15E-10  8.38E-10  8.85E-10  1.64E-09  1.60E-09  6.41E-10  1.11E-09  1.31E-09  1.05E-09  1.29E-09  5.21E-10  2.72E-10  3.24E-10  1.92E-10  0.00E+00  1.48E-10  3.32E-11  1.42E-11  8.63E-12  5.72E-12  2.59E-12  2.86E-12  9.15E-13  9.86E-13  5.05E-13  7.87E-13  3.36E-13  1.99E-13  5.05E-14  3.00E-14  2.63E-14  1.93E-14  8.44E-15  3.25E-15  2.21E-15  1.48E-15  1.72E-16  1.46E-16  7.65E-17  1.53E-17  2.02E-17  1.48E-17  1.54E-17  1.61E-17  1.13E-17  9.69E-18  9.35E-18  9.52E-18  4.85E-18  8.87E-18  8.84E-18  3.54E-18  8.23E-18  1.60E-18  2.65E-18  1.86E-18  9.45E-19  3.28E-19  2.39E-19  1.85E-19  1.50E-29
  3.13E-10  3.12E-10  3.05E-10  2.00E-10  3.00E-10  1.00E-10  9.99E-11  9.99E-11  1.99E-10  2.98E-10  2.98E-10  9.96E-11  3.03E-10  3.28E-10  3.33E-10  3.34E-10  2.25E-10  2.26E-10  2.27E-10  3.53E-10  0.00E+00  1.30E-10  2.61E-10  3.96E-10  0.00E+00  2.68E-10  1.39E-10  4.38E-10  3.02E-10  1.54E-10  4.66E-10  4.93E-10  7.78E-10  7.71E-10  2.57E-10  7.08E-10  6.84E-10  4.58E-10  6.79E-10  1.78E-10  1.17E-10  3.23E-10  1.66E-10  1.15E-10  0.00E+00  2.33E-11  1.26E-11  9.61E-12  3.43E-12  1.30E-12  2.58E-12  4.59E-13  1.12E-12  3.06E-13  7.18E-13  1.69E-13  2.25E-13  3.94E-14  2.99E-14  2.13E-14  2.28E-14  8.74E-15  1.47E-15  1.11E-15  1.02E-15  1.91E-16  1.38E-16  7.22E-17  1.53E-17  1.69E-17  1.21E-17  1.23E-17  8.41E-18  1.19E-17  1.11E-17  1.08E-17  1.03E-17  3.70E-18  6.20E-18  9.17E-18  3.06E-18  5.53E-18  0.00E+00  2.73E-18  1.51E-18  6.71E-19  3.17E-19  2.58E-19  1.67E-19  1.39E-29
  6.21E-10  6.18E-10  6.07E-10  6.00E-10  6.00E-10  3.00E-10  3.00E-10  3.00E-10  5.98E-10  5.98E-10  6.00E-10  3.01E-10  6.13E-10  6.72E-10  6.84E-10  6.87E-10  6.93E-10  6.98E-10  7.02E-10  7.29E-10  0.00E+00  4.07E-10  8.16E-10  8.27E-10  0.00E+00  8.40E-10  4.39E-10  9.23E-10  9.58E-10  4.89E-10  9.88E-10  1.05E-09  1.91E-09  1.96E-09  9.79E-10  2.01E-09  2.01E-09  2.01E-09  2.01E-09  9.82E-10  9.28E-10  1.84E-09  1.65E-09  1.66E-09  1.46E-09  0.00E+00  2.54E-10  2.09E-10  1.25E-10  4.87E-11  6.71E-11  1.86E-11  3.02E-11  1.27E-11  1.96E-11  7.03E-12  6.28E-12  1.66E-12  8.61E-13  9.15E-13  6.68E-13  2.42E-13  6.79E-14  4.84E-14  4.35E-14  5.62E-15  4.67E-15  1.99E-15  4.84E-16  5.12E-16  3.62E-16  3.84E-16  3.99E-16  3.48E-16  2.84E-16  2.66E-16  2.48E-16  1.42E-16  2.30E-16  2.27E-16  1.14E-16  2.14E-16  0.00E+00  6.71E-17  4.71E-17  2.71E-17  9.63E-18  6.04E-18  5.99E-18  4.06E-28
  3.11E-10  3.10E-10  3.05E-10  1.72E-10  2.58E-10  1.29E-10  1.29E-10  1.29E-10  1.72E-10  3.01E-10  2.59E-10  1.30E-10  3.10E-10  3.42E-10  2.98E-10  3.00E-10  2.52E-10  2.03E-10  2.56E-10  3.72E-10  5.66E-11  1.19E-10  2.99E-10  3.63E-10  6.06E-11  3.08E-10  1.29E-10  4.75E-10  3.53E-10  1.44E-10  4.37E-10  4.66E-10  1.03E-09  1.06E-09  3.04E-10  9.59E-10  1.13E-09  6.44E-10  1.13E-09  4.90E-10  4.85E-10  9.67E-10  1.09E-09  7.81E-10  8.99E-10  3.34E-10  0.00E+00  1.99E-10  1.30E-10  6.48E-11  1.11E-10  2.78E-11  4.57E-11  1.65E-11  3.53E-11  1.10E-11  9.95E-12  1.75E-12  1.59E-12  9.76E-13  1.06E-12  4.49E-13  1.07E-13  7.74E-14  4.86E-14  8.54E-15  7.40E-15  3.50E-15  7.53E-16  9.37E-16  6.99E-16  7.26E-16  5.36E-16  5.83E-16  5.07E-16  4.93E-16  4.87E-16  1.69E-16  2.82E-16  3.90E-16  1.12E-16  2.65E-16  4.98E-17  1.14E-16  8.39E-17  3.25E-17  1.61E-17  1.20E-17  6.13E-18  7.67E-28
  3.45E-10  3.44E-10  3.38E-10  2.23E-10  3.35E-10  1.12E-10  1.12E-10  1.12E-10  2.23E-10  3.35E-10  3.36E-10  1.12E-10  3.45E-10  3.81E-10  3.88E-10  3.90E-10  2.62E-10  2.64E-10  2.66E-10  4.15E-10  0.00E+00  1.55E-10  3.11E-10  4.73E-10  0.00E+00  3.21E-10  1.68E-10  5.31E-10  3.68E-10  1.88E-10  5.70E-10  6.08E-10  1.16E-09  1.20E-09  4.01E-10  1.27E-09  1.28E-09  8.53E-10  1.28E-09  4.35E-10  4.34E-10  1.30E-09  1.27E-09  8.49E-10  1.23E-09  5.35E-10  3.57E-10  0.00E+00  1.65E-10  7.12E-11  1.62E-10  3.24E-11  8.04E-11  2.35E-11  5.35E-11  1.29E-11  1.77E-11  3.15E-12  2.44E-12  1.74E-12  1.91E-12  6.90E-13  1.28E-13  9.21E-14  8.68E-14  1.37E-14  1.22E-14  4.83E-15  1.23E-15  1.27E-15  1.05E-15  1.07E-15  7.32E-16  1.02E-15  9.40E-16  9.22E-16  8.39E-16  3.13E-16  4.95E-16  7.25E-16  2.38E-16  4.13E-16  0.00E+00  2.11E-16  1.14E-16  5.74E-17  2.75E-17  2.14E-17  1.35E-17  1.18E-27
  4.09E-10  4.08E-10  4.02E-10  3.19E-10  3.19E-10  2.39E-10  2.39E-10  2.39E-10  3.19E-10  3.98E-10  3.20E-10  2.41E-10  4.11E-10  4.55E-10  3.71E-10  3.73E-10  4.71E-10  3.80E-10  4.78E-10  4.97E-10  1.06E-10  2.23E-10  5.61E-10  4.55E-10  1.14E-10  5.79E-10  2.42E-10  6.39E-10  6.65E-10  2.72E-10  5.49E-10  5.86E-10  1.42E-09  1.48E-09  5.91E-10  1.26E-09  1.59E-09  1.27E-09  1.59E-09  9.83E-10  9.94E-10  1.33E-09  1.65E-09  1.65E-09  1.30E-09  1.05E-09  8.22E-10  5.34E-10  0.00E+00  2.26E-10  3.29E-10  1.31E-10  1.48E-10  8.48E-11  1.26E-10  5.57E-11  3.46E-11  9.33E-12  6.04E-12  5.15E-12  3.75E-12  1.70E-12  5.69E-13  4.09E-13  2.57E-13  2.90E-14  2.33E-14  1.36E-14  2.69E-15  3.55E-15  2.60E-15  2.70E-15  2.82E-15  1.98E-15  1.73E-15  1.63E-15  1.63E-15  8.65E-16  1.55E-15  1.53E-15  6.13E-16  1.41E-15  2.74E-16  4.50E-16  3.21E-16  1.62E-16  5.59E-17  3.98E-17  3.09E-17  2.93E-27
  4.12E-10  4.11E-10  4.05E-10  2.68E-10  2.68E-10  4.01E-10  4.01E-10  4.01E-10  2.68E-10  4.02E-10  2.69E-10  4.06E-10  4.15E-10  4.60E-10  3.13E-10  3.14E-10  4.76E-10  3.20E-10  4.83E-10  5.03E-10  1.79E-10  3.77E-10  5.68E-10  3.84E-10  1.92E-10  5.86E-10  4.09E-10  6.48E-10  6.74E-10  4.59E-10  4.64E-10  4.96E-10  1.45E-09  1.51E-09  1.01E-09  1.08E-09  1.63E-09  1.09E-09  1.63E-09  1.69E-09  1.71E-09  1.14E-09  1.71E-09  1.71E-09  1.13E-09  9.73E-10  1.04E-09  5.88E-10  5.28E-10  0.00E+00  3.93E-10  2.84E-10  1.63E-10  1.15E-10  1.71E-10  1.27E-10  3.98E-11  1.07E-11  8.37E-12  5.98E-12  4.35E-12  2.36E-12  1.31E-12  9.46E-13  2.96E-13  3.43E-14  2.81E-14  1.67E-14  2.88E-15  4.51E-15  3.58E-15  3.72E-15  3.81E-15  2.35E-15  2.17E-15  2.07E-15  2.82E-15  2.17E-15  2.46E-15  2.39E-15  1.57E-15  1.97E-15  5.58E-16  6.90E-16  3.99E-16  2.00E-16  6.41E-17  7.20E-17  4.48E-17  4.08E-27
  6.48E-10  6.46E-10  6.37E-10  3.61E-10  5.42E-10  2.71E-10  2.71E-10  2.71E-10  3.61E-10  6.32E-10  5.45E-10  2.74E-10  6.55E-10  7.27E-10  6.36E-10  6.39E-10  5.38E-10  4.33E-10  5.46E-10  7.96E-10  1.21E-10  2.56E-10  6.42E-10  7.82E-10  1.30E-10  6.63E-10  2.78E-10  1.03E-09  7.64E-10  3.12E-10  9.47E-10  1.01E-09  2.32E-09  2.42E-09  6.92E-10  2.22E-09  2.62E-09  1.50E-09  2.63E-09  1.17E-09  1.19E-09  2.39E-09  2.80E-09  2.00E-09  2.40E-09  1.46E-09  2.08E-09  1.61E-09  9.08E-10  4.32E-10  0.00E+00  2.63E-10  4.69E-10  1.98E-10  4.00E-10  1.30E-10  1.25E-10  2.27E-11  2.07E-11  1.27E-11  1.39E-11  5.86E-12  1.39E-12  1.00E-12  6.28E-13  1.10E-13  9.08E-14  4.38E-14  8.83E-15  1.15E-14  7.64E-15  7.86E-15  5.75E-15  6.52E-15  6.06E-15  5.91E-15  6.55E-15  2.02E-15  4.35E-15  5.95E-15  1.70E-15  3.88E-15  7.32E-16  1.77E-15  1.02E-15  3.70E-16  1.69E-16  1.62E-16  9.01E-17  1.01E-26
  8.47E-10  8.44E-10  8.33E-10  5.51E-10  5.51E-10  8.27E-10  8.27E-10  8.27E-10  5.52E-10  8.29E-10  5.56E-10  8.38E-10  8.60E-10  9.58E-10  6.51E-10  6.55E-10  9.92E-10  6.66E-10  1.01E-09  1.05E-09  3.74E-10  7.89E-10  1.19E-09  8.03E-10  4.02E-10  1.23E-09  8.58E-10  1.36E-09  1.42E-09  9.65E-10  9.75E-10  1.04E-09  3.11E-09  3.24E-09  2.16E-09  2.33E-09  3.54E-09  2.35E-09  3.54E-09  3.70E-09  3.79E-09  2.53E-09  3.85E-09  3.85E-09  2.58E-09  2.49E-09  3.39E-09  2.16E-09  2.71E-09  2.36E-09  1.79E-09  0.00E+00  6.91E-10  6.64E-10  8.90E-10  7.14E-10  2.45E-10  6.95E-11  5.44E-11  3.88E-11  2.82E-11  1.53E-11  8.55E-12  6.10E-12  1.91E-12  2.24E-13  1.84E-13  1.21E-13  1.85E-14  2.87E-14  2.31E-14  2.41E-14  2.46E-14  1.52E-14  1.37E-14  1.35E-14  1.80E-14  1.37E-14  1.56E-14  1.53E-14  1.01E-14  1.28E-14  3.68E-15  4.42E-15  2.57E-15  1.26E-15  4.01E-16  4.57E-16  2.86E-16  2.66E-26
  7.30E-10  7.27E-10  7.18E-10  4.76E-10  7.13E-10  2.38E-10  2.38E-10  2.38E-10  4.76E-10  7.15E-10  7.19E-10  2.41E-10  7.42E-10  8.27E-10  8.44E-10  8.48E-10  5.71E-10  5.76E-10  5.80E-10  9.07E-10  0.00E+00  3.41E-10  6.85E-10  1.04E-09  0.00E+00  7.07E-10  3.71E-10  1.18E-09  8.17E-10  4.18E-10  1.27E-09  1.35E-09  2.70E-09  2.82E-09  9.40E-10  3.04E-09  3.08E-09  2.05E-09  3.08E-09  1.07E-09  1.10E-09  3.32E-09  3.37E-09  2.25E-09  3.39E-09  2.22E-09  3.08E-09  2.97E-09  1.73E-09  7.83E-10  1.88E-09  3.79E-10  0.00E+00  4.60E-10  8.80E-10  2.46E-10  3.94E-10  7.55E-11  5.90E-11  4.22E-11  4.60E-11  1.68E-11  3.10E-12  2.23E-12  2.09E-12  3.66E-13  3.01E-13  1.32E-13  2.74E-14  2.86E-14  2.37E-14  2.41E-14  1.65E-14  2.33E-14  2.17E-14  2.12E-14  1.97E-14  7.22E-15  1.18E-14  1.75E-14  5.84E-15  1.04E-14  0.00E+00  5.13E-15  2.51E-15  1.32E-15  6.05E-16  4.95E-16  3.13E-16  2.90E-26
  8.71E-10  8.68E-10  8.58E-10  6.83E-10  6.83E-10  5.12E-10  5.12E-10  5.12E-10  6.85E-10  8.56E-10  6.90E-10  5.20E-10  8.91E-10  9.97E-10  8.15E-10  8.19E-10  1.03E-09  8.34E-10  1.05E-09  1.10E-09  2.35E-10  4.96E-10  1.24E-09  1.01E-09  2.53E-10  1.29E-09  5.40E-10  1.43E-09  1.49E-09  6.09E-10  1.23E-09  1.32E-09  3.32E-09  3.47E-09  1.39E-09  3.00E-09  3.80E-09  3.04E-09  3.81E-09  2.40E-09  2.47E-09  3.31E-09  4.23E-09  4.22E-09  3.42E-09  3.48E-09  4.26E-09  3.37E-09  4.03E-09  2.35E-09  3.67E-09  1.82E-09  2.17E-09  0.00E+00  1.96E-09  8.74E-10  8.51E-10  2.78E-10  1.85E-10  1.58E-10  1.15E-10  5.25E-11  1.75E-11  1.26E-11  7.81E-12  9.06E-13  7.48E-13  4.09E-13  7.57E-14  1.01E-13  7.34E-14  7.60E-14  7.87E-14  5.76E-14  5.08E-14  4.98E-14  5.50E-14  2.54E-14  4.82E-14  4.78E-14  1.89E-14  4.12E-14  7.45E-15  1.53E-14  8.35E-15  5.13E-15  1.60E-15  1.56E-15  1.18E-15  9.08E-26
  8.61E-10  8.58E-10  8.48E-10  4.82E-10  7.22E-10  3.61E-10  3.61E-10  3.61E-10  4.83E-10  8.45E-10  7.29E-10  3.67E-10  8.79E-10  9.81E-10  8.59E-10  8.63E-10  7.27E-10  5.86E-10  7.38E-10  1.08E-09  1.65E-10  3.48E-10  8.73E-10  1.06E-09  1.77E-10  9.01E-10  3.78E-10  1.40E-09  1.04E-09  4.26E-10  1.29E-09  1.38E-09  3.24E-09  3.38E-09  9.66E-10  3.13E-09  3.70E-09  2.11E-09  3.71E-09  1.66E-09  1.71E-09  3.44E-09  4.08E-09  2.92E-09  3.53E-09  2.36E-09  3.96E-09  3.32E-09  2.57E-09  1.46E-09  3.02E-09  9.09E-10  1.53E-09  8.03E-10  0.00E+00  5.00E-10  6.12E-10  1.23E-10  1.13E-10  6.93E-11  7.56E-11  3.20E-11  7.65E-12  5.46E-12  3.43E-12  5.99E-13  4.92E-13  2.53E-13  4.77E-14  5.93E-14  4.22E-14  4.43E-14  3.22E-14  3.47E-14  3.02E-14  2.88E-14  3.15E-14  1.01E-14  2.14E-14  2.94E-14  8.33E-15  1.94E-14  3.70E-15  8.69E-15  5.96E-15  1.95E-15  1.05E-15  7.82E-16  4.30E-16  5.56E-26
  8.69E-10  8.66E-10  8.55E-10  5.67E-10  5.67E-10  8.51E-10  8.51E-10  8.51E-10  5.69E-10  8.53E-10  5.73E-10  8.64E-10  8.88E-10  9.94E-10  6.76E-10  6.80E-10  1.03E-09  6.92E-10  1.05E-09  1.09E-09  3.90E-10  8.22E-10  1.24E-09  8.38E-10  4.19E-10  1.28E-09  8.96E-10  1.42E-09  1.48E-09  1.01E-09  1.02E-09  1.09E-09  3.30E-09  3.45E-09  2.30E-09  2.48E-09  3.78E-09  2.52E-09  3.79E-09  3.97E-09  4.09E-09  2.74E-09  4.19E-09  4.19E-09  2.83E-09  2.87E-09  4.19E-09  2.76E-09  3.94E-09  3.80E-09  3.53E-09  2.83E-09  1.66E-09  1.30E-09  1.76E-09  0.00E+00  6.51E-10  2.07E-10  1.65E-10  1.17E-10  8.57E-11  4.68E-11  2.61E-11  1.87E-11  5.82E-12  6.73E-13  5.57E-13  3.68E-13  5.57E-14  9.05E-14  6.49E-14  6.74E-14  7.03E-14  4.24E-14  3.76E-14  3.59E-14  4.83E-14  3.76E-14  4.26E-14  4.08E-14  2.69E-14  3.52E-14  1.08E-14  1.31E-14  7.91E-15  3.90E-15  1.25E-15  1.37E-15  8.56E-16  8.11E-26
  5.91E-10  5.89E-10  5.83E-10  3.87E-10  5.80E-10  1.93E-10  1.93E-10  1.93E-10  3.88E-10  5.83E-10  5.87E-10  1.97E-10  6.08E-10  6.82E-10  6.97E-10  7.01E-10  4.72E-10  4.76E-10  4.79E-10  7.51E-10  0.00E+00  2.83E-10  5.69E-10  8.67E-10  0.00E+00  5.89E-10  3.09E-10  9.81E-10  6.82E-10  3.49E-10  1.06E-09  1.13E-09  2.30E-09  2.40E-09  8.02E-10  2.60E-09  2.64E-09  1.76E-09  2.65E-09  9.27E-10  9.58E-10  2.89E-09  2.96E-09  1.97E-09  3.00E-09  2.07E-09  3.10E-09  3.09E-09  2.02E-09  1.00E-09  2.93E-09  9.12E-10  2.64E-09  1.23E-09  2.33E-09  6.60E-10  0.00E+00  3.23E-10  2.64E-10  1.88E-10  2.07E-10  7.61E-11  1.42E-11  1.01E-11  9.47E-12  1.64E-12  1.35E-12  5.90E-13  1.38E-13  1.47E-13  1.08E-13  1.13E-13  7.68E-14  1.06E-13  9.53E-14  9.35E-14  8.42E-14  3.18E-14  4.99E-14  7.33E-14  2.44E-14  4.33E-14  0.00E+00  1.94E-14  1.38E-14  5.88E-15  3.00E-15  1.74E-15  1.10E-15  1.32E-25
  7.34E-10  7.31E-10  7.25E-10  7.23E-10  7.23E-10  3.61E-10  3.62E-10  3.62E-10  7.27E-10  7.27E-10  7.34E-10  3.69E-10  7.62E-10  8.59E-10  8.78E-10  8.83E-10  8.93E-10  9.00E-10  9.07E-10  9.48E-10  0.00E+00  5.38E-10  1.08E-09  1.10E-09  0.00E+00  1.12E-09  5.88E-10  1.24E-09  1.30E-09  6.65E-10  1.34E-09  1.44E-09  2.94E-09  3.08E-09  1.54E-09  3.34E-09  3.38E-09  3.38E-09  3.39E-09  1.79E-09  1.85E-09  3.72E-09  3.81E-09  3.81E-09  3.87E-09  4.07E-09  4.13E-09  4.14E-09  4.15E-09  2.08E-09  4.14E-09  2.05E-09  4.09E-09  3.91E-09  4.02E-09  1.97E-09  3.57E-09  0.00E+00  1.20E-09  1.27E-09  9.86E-10  3.87E-10  1.09E-10  7.82E-11  7.31E-11  8.30E-12  6.83E-12  2.98E-12  6.91E-13  7.35E-13  5.43E-13  5.66E-13  5.81E-13  5.29E-13  4.80E-13  4.65E-13  4.21E-13  2.40E-13  3.76E-13  3.69E-13  1.84E-13  3.31E-13  0.00E+00  1.09E-13  6.50E-14  4.20E-14  1.50E-14  1.12E-14  1.04E-14  6.62E-25
  4.66E-10  4.65E-10  4.61E-10  2.63E-10  3.94E-10  1.97E-10  1.97E-10  1.97E-10  2.65E-10  4.63E-10  4.01E-10  2.02E-10  4.86E-10  5.50E-10  4.82E-10  4.84E-10  4.08E-10  3.29E-10  4.15E-10  6.07E-10  9.32E-11  1.97E-10  4.95E-10  6.03E-10  1.01E-10  5.12E-10  2.16E-10  7.99E-10  5.96E-10  2.44E-10  7.40E-10  7.94E-10  1.89E-09  1.98E-09  5.66E-10  1.84E-09  2.18E-09  1.24E-09  2.18E-09  9.85E-10  1.02E-09  2.05E-09  2.45E-09  1.75E-09  2.14E-09  1.50E-09  2.67E-09  2.30E-09  1.93E-09  1.16E-09  2.71E-09  1.16E-09  2.32E-09  1.90E-09  2.69E-09  1.14E-09  2.21E-09  1.08E-09  0.00E+00  6.63E-10  9.01E-10  4.82E-10  1.17E-10  8.47E-11  5.28E-11  8.97E-12  7.35E-12  3.73E-12  7.36E-13  9.23E-13  6.77E-13  7.07E-13  5.17E-13  5.66E-13  5.10E-13  4.97E-13  5.23E-13  1.70E-13  3.36E-13  4.59E-13  1.30E-13  2.94E-13  5.43E-14  1.35E-13  8.15E-14  3.14E-14  1.34E-14  1.19E-14  6.52E-15  8.27E-25
  3.72E-10  3.71E-10  3.68E-10  3.67E-10  3.67E-10  1.84E-10  1.84E-10  1.84E-10  3.70E-10  3.70E-10  3.73E-10  1.88E-10  3.88E-10  4.39E-10  4.49E-10  4.51E-10  4.56E-10  4.60E-10  4.63E-10  4.85E-10  0.00E+00  2.75E-10  5.53E-10  5.62E-10  0.00E+00  5.72E-10  3.01E-10  6.38E-10  6.65E-10  3.41E-10  6.89E-10  7.39E-10  1.51E-09  1.58E-09  7.90E-10  1.71E-09  1.74E-09  1.73E-09  1.74E-09  9.17E-10  9.49E-10  1.91E-09  1.96E-09  1.96E-09  1.99E-09  2.09E-09  2.13E-09  2.14E-09  2.15E-09  1.08E-09  2.16E-09  1.08E-09  2.15E-09  2.12E-09  2.14E-09  1.06E-09  2.04E-09  1.44E-09  8.65E-10  0.00E+00  8.09E-10  3.59E-10  1.03E-10  7.35E-11  6.87E-11  7.81E-12  6.40E-12  2.78E-12  6.47E-13  6.85E-13  5.06E-13  5.24E-13  5.41E-13  4.92E-13  4.46E-13  4.34E-13  3.92E-13  2.23E-13  3.50E-13  3.43E-13  1.71E-13  3.06E-13  0.00E+00  1.01E-13  6.09E-14  4.11E-14  1.15E-14  9.06E-15  8.75E-15  6.18E-25
  6.25E-10  6.24E-10  6.19E-10  4.12E-10  6.18E-10  2.06E-10  2.06E-10  2.06E-10  4.15E-10  6.22E-10  6.28E-10  2.11E-10  6.54E-10  7.40E-10  7.56E-10  7.60E-10  5.13E-10  5.17E-10  5.21E-10  8.17E-10  0.00E+00  3.10E-10  6.23E-10  9.48E-10  0.00E+00  6.44E-10  3.39E-10  1.08E-09  7.49E-10  3.83E-10  1.16E-09  1.25E-09  2.55E-09  2.67E-09  8.89E-10  2.89E-09  2.93E-09  1.95E-09  2.94E-09  1.03E-09  1.07E-09  3.22E-09  3.30E-09  2.20E-09  3.36E-09  2.36E-09  3.60E-09  3.62E-09  2.43E-09  1.22E-09  3.66E-09  1.22E-09  3.66E-09  2.42E-09  3.65E-09  1.21E-09  3.56E-09  1.97E-09  1.92E-09  1.36E-09  0.00E+00  8.26E-10  1.59E-10  1.15E-10  1.08E-10  1.83E-11  1.49E-11  6.49E-12  1.50E-12  1.59E-12  1.18E-12  1.23E-12  8.42E-13  1.15E-12  1.04E-12  1.01E-12  9.10E-13  3.46E-13  5.43E-13  7.99E-13  2.64E-13  4.77E-13  0.00E+00  2.34E-13  1.42E-13  6.37E-14  2.93E-14  2.03E-14  1.24E-14  1.44E-24
  9.62E-10  9.60E-10  9.53E-10  5.44E-10  8.17E-10  4.09E-10  4.09E-10  4.09E-10  5.49E-10  9.61E-10  8.33E-10  4.20E-10  1.01E-09  1.15E-09  1.01E-09  1.01E-09  8.54E-10  6.89E-10  8.68E-10  1.27E-09  1.96E-10  4.14E-10  1.04E-09  1.27E-09  2.11E-10  1.08E-09  4.53E-10  1.68E-09  1.25E-09  5.13E-10  1.56E-09  1.67E-09  3.98E-09  4.16E-09  1.19E-09  3.86E-09  4.57E-09  2.61E-09  4.58E-09  2.06E-09  2.14E-09  4.29E-09  5.14E-09  3.67E-09  4.47E-09  3.14E-09  5.60E-09  4.82E-09  4.05E-09  2.44E-09  5.71E-09  2.46E-09  4.93E-09  4.11E-09  5.76E-09  2.47E-09  4.93E-09  3.20E-09  5.32E-09  3.07E-09  4.37E-09  0.00E+00  8.47E-10  6.33E-10  4.04E-10  6.82E-11  5.59E-11  2.81E-11  5.53E-12  6.87E-12  5.07E-12  5.26E-12  3.85E-12  4.22E-12  3.82E-12  3.70E-12  3.91E-12  1.27E-12  2.51E-12  3.43E-12  9.74E-13  2.18E-12  4.05E-13  1.00E-12  6.04E-13  2.32E-13  1.13E-13  9.84E-14  5.31E-14  6.12E-24
  4.88E-10  4.87E-10  4.84E-10  3.23E-10  3.23E-10  4.85E-10  4.85E-10  4.85E-10  3.26E-10  4.89E-10  3.29E-10  4.98E-10  5.16E-10  5.86E-10  4.00E-10  4.02E-10  6.10E-10  4.10E-10  6.21E-10  6.50E-10  2.33E-10  4.94E-10  7.44E-10  5.04E-10  2.52E-10  7.70E-10  5.40E-10  8.59E-10  8.97E-10  6.13E-10  6.19E-10  6.65E-10  2.03E-09  2.12E-09  1.41E-09  1.53E-09  2.33E-09  1.55E-09  2.33E-09  2.45E-09  2.54E-09  1.70E-09  2.61E-09  2.61E-09  1.77E-09  1.86E-09  2.85E-09  1.90E-09  2.88E-09  2.89E-09  2.90E-09  2.92E-09  1.95E-09  2.93E-09  2.93E-09  2.93E-09  1.96E-09  1.94E-09  2.87E-09  1.92E-09  1.89E-09  2.31E-09  0.00E+00  1.26E-09  4.34E-10  4.89E-11  4.01E-11  2.59E-11  3.91E-12  6.27E-12  4.60E-12  4.79E-12  4.94E-12  2.99E-12  2.70E-12  2.63E-12  3.56E-12  2.70E-12  3.19E-12  3.12E-12  2.07E-12  2.78E-12  8.60E-13  9.10E-13  5.50E-13  2.45E-13  8.06E-14  8.97E-14  5.69E-14  5.52E-24
  9.84E-10  9.82E-10  9.76E-10  6.51E-10  6.52E-10  9.78E-10  9.79E-10  9.79E-10  6.58E-10  9.87E-10  6.65E-10  1.01E-09  1.04E-09  1.19E-09  8.09E-10  8.14E-10  1.23E-09  8.30E-10  1.26E-09  1.32E-09  4.72E-10  1.00E-09  1.51E-09  1.02E-09  5.10E-10  1.56E-09  1.09E-09  1.74E-09  1.82E-09  1.24E-09  1.25E-09  1.35E-09  4.11E-09  4.29E-09  2.86E-09  3.09E-09  4.70E-09  3.13E-09  4.71E-09  4.95E-09  5.12E-09  3.43E-09  5.27E-09  5.27E-09  3.57E-09  3.75E-09  5.73E-09  3.84E-09  5.80E-09  5.82E-09  5.84E-09  5.87E-09  3.92E-09  5.91E-09  5.89E-09  5.90E-09  3.94E-09  3.93E-09  5.85E-09  3.91E-09  3.88E-09  5.37E-09  4.01E-09  0.00E+00  1.21E-09  1.38E-10  1.13E-10  7.29E-11  1.10E-11  1.76E-11  1.29E-11  1.34E-11  1.39E-11  8.40E-12  7.59E-12  7.39E-12  1.00E-11  7.59E-12  8.94E-12  8.75E-12  5.81E-12  7.80E-12  2.41E-12  2.54E-12  1.54E-12  6.86E-13  2.25E-13  2.50E-13  1.59E-13  1.54E-23
  8.02E-10  8.00E-10  7.96E-10  7.98E-10  7.98E-10  3.99E-10  4.00E-10  4.00E-10  8.06E-10  8.06E-10  8.16E-10  4.12E-10  8.54E-10  9.73E-10  9.96E-10  1.00E-09  1.01E-09  1.02E-09  1.03E-09  1.08E-09  0.00E+00  6.16E-10  1.24E-09  1.26E-09  0.00E+00  1.28E-09  6.75E-10  1.43E-09  1.49E-09  7.65E-10  1.55E-09  1.66E-09  3.36E-09  3.50E-09  1.75E-09  3.78E-09  3.84E-09  3.83E-09  3.85E-09  2.02E-09  2.09E-09  4.19E-09  4.29E-09  4.29E-09  4.35E-09  4.57E-09  4.65E-09  4.66E-09  4.70E-09  2.36E-09  4.73E-09  2.37E-09  4.75E-09  4.77E-09  4.76E-09  2.38E-09  4.78E-09  4.78E-09  4.77E-09  4.77E-09  4.77E-09  4.71E-09  2.29E-09  2.17E-09  0.00E+00  3.62E-10  2.97E-10  1.27E-10  2.85E-11  3.04E-11  2.22E-11  2.32E-11  2.38E-11  2.18E-11  1.96E-11  1.90E-11  1.72E-11  9.80E-12  1.54E-11  1.50E-11  7.49E-12  1.34E-11  0.00E+00  4.35E-12  2.62E-12  1.77E-12  5.76E-13  4.25E-13  4.04E-13  2.59E-23
  7.04E-10  7.03E-10  7.01E-10  4.69E-10  7.05E-10  2.35E-10  2.35E-10  2.35E-10  4.76E-10  7.14E-10  7.24E-10  2.43E-10  7.59E-10  8.70E-10  8.91E-10  8.96E-10  6.05E-10  6.10E-10  6.15E-10  9.68E-10  0.00E+00  3.69E-10  7.41E-10  1.13E-09  0.00E+00  7.67E-10  4.03E-10  1.28E-09  8.93E-10  4.57E-10  1.39E-09  1.49E-09  2.94E-09  3.05E-09  1.02E-09  3.28E-09  3.32E-09  2.21E-09  3.33E-09  1.16E-09  1.19E-09  3.59E-09  3.67E-09  2.45E-09  3.72E-09  2.58E-09  3.92E-09  3.93E-09  2.63E-09  1.32E-09  3.96E-09  1.32E-09  3.96E-09  2.64E-09  3.96E-09  1.32E-09  3.95E-09  2.61E-09  3.89E-09  2.60E-09  3.88E-09  3.85E-09  1.28E-09  1.28E-09  2.56E-09  0.00E+00  2.23E-09  9.64E-10  2.06E-10  2.20E-10  1.60E-10  1.67E-10  1.14E-10  1.56E-10  1.41E-10  1.36E-10  1.23E-10  4.69E-11  7.31E-11  1.07E-10  3.56E-11  6.36E-11  0.00E+00  3.04E-11  1.83E-11  8.16E-12  3.95E-12  2.92E-12  1.85E-12  1.68E-22
  9.09E-10  9.08E-10  9.05E-10  6.06E-10  9.10E-10  3.04E-10  3.04E-10  3.04E-10  6.14E-10  9.22E-10  9.35E-10  3.14E-10  9.81E-10  1.12E-09  1.15E-09  1.16E-09  7.82E-10  7.88E-10  7.95E-10  1.25E-09  0.00E+00  4.76E-10  9.57E-10  1.46E-09  0.00E+00  9.91E-10  5.21E-10  1.66E-09  1.15E-09  5.91E-10  1.79E-09  1.92E-09  3.78E-09  3.93E-09  1.31E-09  4.22E-09  4.27E-09  2.84E-09  4.28E-09  1.49E-09  1.53E-09  4.62E-09  4.72E-09  3.14E-09  4.78E-09  3.31E-09  5.02E-09  5.04E-09  3.37E-09  1.69E-09  5.07E-09  1.69E-09  5.08E-09  3.38E-09  5.07E-09  1.69E-09  5.05E-09  3.34E-09  4.97E-09  3.32E-09  4.96E-09  4.91E-09  1.63E-09  1.63E-09  3.25E-09  3.90E-09  0.00E+00  1.51E-09  3.23E-10  3.44E-10  2.50E-10  2.61E-10  1.79E-10  2.44E-10  2.19E-10  2.13E-10  1.91E-10  7.30E-11  1.14E-10  1.68E-10  5.55E-11  9.89E-11  0.00E+00  4.74E-11  2.83E-11  1.27E-11  6.13E-12  4.52E-12  2.88E-12  2.59E-22
  6.87E-10  6.86E-10  6.85E-10  3.94E-10  5.91E-10  2.96E-10  2.96E-10  2.96E-10  3.99E-10  6.99E-10  6.08E-10  3.07E-10  7.46E-10  8.56E-10  7.52E-10  7.56E-10  6.37E-10  5.14E-10  6.49E-10  9.52E-10  1.47E-10  3.11E-10  7.81E-10  9.51E-10  1.59E-10  8.08E-10  3.40E-10  1.26E-09  9.40E-10  3.85E-10  1.17E-09  1.25E-09  2.84E-09  2.94E-09  8.42E-10  2.70E-09  3.19E-09  1.82E-09  3.20E-09  1.43E-09  1.47E-09  2.94E-09  3.50E-09  2.50E-09  3.04E-09  2.10E-09  3.71E-09  3.19E-09  2.66E-09  1.60E-09  3.73E-09  1.60E-09  3.20E-09  2.66E-09  3.73E-09  1.59E-09  3.17E-09  2.08E-09  3.62E-09  2.07E-09  3.09E-09  3.55E-09  1.51E-09  1.50E-09  1.99E-09  3.04E-09  3.05E-09  0.00E+00  4.71E-10  5.90E-10  4.26E-10  4.45E-10  3.26E-10  3.56E-10  3.19E-10  3.09E-10  3.24E-10  1.06E-10  2.05E-10  2.82E-10  7.98E-11  1.79E-10  3.30E-11  7.83E-11  4.68E-11  1.78E-11  8.59E-12  7.42E-12  4.02E-12  4.08E-22
  3.02E-10  3.02E-10  3.02E-10  2.03E-10  3.04E-10  1.02E-10  1.02E-10  1.02E-10  2.06E-10  3.09E-10  3.14E-10  1.06E-10  3.31E-10  3.80E-10  3.90E-10  3.92E-10  2.64E-10  2.67E-10  2.69E-10  4.23E-10  0.00E+00  1.61E-10  3.23E-10  4.92E-10  0.00E+00  3.34E-10  1.76E-10  5.58E-10  3.88E-10  1.99E-10  6.02E-10  6.44E-10  1.21E-09  1.26E-09  4.19E-10  1.34E-09  1.35E-09  9.00E-10  1.36E-09  4.69E-10  4.81E-10  1.45E-09  1.47E-09  9.80E-10  1.49E-09  1.02E-09  1.54E-09  1.54E-09  1.03E-09  5.15E-10  1.54E-09  5.14E-10  1.54E-09  1.02E-09  1.53E-09  5.10E-10  1.52E-09  9.92E-10  1.47E-09  9.81E-10  1.46E-09  1.43E-09  4.70E-10  4.67E-10  9.17E-10  1.32E-09  1.32E-09  1.34E-09  0.00E+00  1.10E-09  8.31E-10  8.69E-10  5.97E-10  8.07E-10  7.18E-10  6.96E-10  6.17E-10  2.39E-10  3.64E-10  5.31E-10  1.76E-10  3.12E-10  0.00E+00  1.38E-10  8.12E-11  3.58E-11  1.69E-11  1.26E-11  7.92E-12  6.32E-22
  8.62E-10  8.61E-10  8.61E-10  4.95E-10  7.44E-10  3.72E-10  3.73E-10  3.73E-10  5.03E-10  8.81E-10  7.67E-10  3.87E-10  9.42E-10  1.08E-09  9.52E-10  9.57E-10  8.07E-10  6.51E-10  8.21E-10  1.21E-09  1.85E-10  3.93E-10  9.87E-10  1.20E-09  2.00E-10  1.02E-09  4.30E-10  1.59E-09  1.19E-09  4.85E-10  1.47E-09  1.57E-09  3.46E-09  3.59E-09  1.03E-09  3.27E-09  3.86E-09  2.20E-09  3.87E-09  1.72E-09  1.77E-09  3.54E-09  4.20E-09  3.00E-09  3.64E-09  2.50E-09  4.41E-09  3.78E-09  3.15E-09  1.89E-09  4.41E-09  1.89E-09  3.77E-09  3.12E-09  4.39E-09  1.88E-09  3.72E-09  2.43E-09  4.21E-09  2.41E-09  3.59E-09  4.09E-09  1.73E-09  1.72E-09  2.25E-09  3.26E-09  3.26E-09  3.85E-09  2.45E-09  0.00E+00  2.21E-09  2.31E-09  1.71E-09  1.85E-09  1.64E-09  1.58E-09  1.65E-09  5.47E-10  1.04E-09  1.42E-09  4.04E-10  8.95E-10  1.64E-10  3.71E-10  2.18E-10  8.25E-11  3.92E-11  3.35E-11  1.83E-11  1.71E-21
  4.33E-10  4.32E-10  4.32E-10  2.49E-10  3.74E-10  1.87E-10  1.88E-10  1.88E-10  2.53E-10  4.43E-10  3.86E-10  1.95E-10  4.74E-10  5.45E-10  4.79E-10  4.82E-10  4.06E-10  3.28E-10  4.13E-10  6.07E-10  9.34E-11  1.98E-10  4.97E-10  6.05E-10  1.01E-10  5.14E-10  2.16E-10  8.00E-10  5.96E-10  2.44E-10  7.39E-10  7.90E-10  1.73E-09  1.79E-09  5.11E-10  1.63E-09  1.92E-09  1.10E-09  1.93E-09  8.57E-10  8.78E-10  1.76E-09  2.09E-09  1.49E-09  1.81E-09  1.24E-09  2.18E-09  1.87E-09  1.56E-09  9.38E-10  2.19E-09  9.35E-10  1.87E-09  1.55E-09  2.17E-09  9.28E-10  1.84E-09  1.20E-09  2.08E-09  1.19E-09  1.77E-09  2.02E-09  8.53E-10  8.46E-10  1.11E-09  1.59E-09  1.58E-09  1.86E-09  1.65E-09  1.99E-09  0.00E+00  1.51E-09  1.12E-09  1.23E-09  1.14E-09  1.10E-09  1.14E-09  3.79E-10  7.21E-10  9.83E-10  2.78E-10  6.18E-10  1.13E-10  2.49E-10  1.46E-10  5.49E-11  2.60E-11  2.23E-11  1.21E-11  1.11E-21
  2.99E-10  2.99E-10  2.99E-10  1.72E-10  2.59E-10  1.29E-10  1.30E-10  1.30E-10  1.75E-10  3.06E-10  2.67E-10  1.35E-10  3.28E-10  3.77E-10  3.31E-10  3.33E-10  2.81E-10  2.27E-10  2.86E-10  4.20E-10  6.46E-11  1.37E-10  3.43E-10  4.18E-10  6.98E-11  3.55E-10  1.49E-10  5.53E-10  4.12E-10  1.69E-10  5.11E-10  5.47E-10  1.20E-09  1.24E-09  3.54E-10  1.13E-09  1.33E-09  7.60E-10  1.33E-09  5.93E-10  6.08E-10  1.22E-09  1.45E-09  1.03E-09  1.25E-09  8.59E-10  1.51E-09  1.30E-09  1.08E-09  6.50E-10  1.52E-09  6.48E-10  1.29E-09  1.07E-09  1.51E-09  6.43E-10  1.27E-09  8.33E-10  1.44E-09  8.24E-10  1.23E-09  1.40E-09  5.91E-10  5.86E-10  7.67E-10  1.10E-09  1.10E-09  1.29E-09  1.10E-09  1.36E-09  9.93E-10  0.00E+00  7.40E-10  8.37E-10  7.55E-10  7.32E-10  7.60E-10  2.52E-10  4.80E-10  6.54E-10  1.85E-10  4.09E-10  7.51E-11  1.67E-10  9.77E-11  3.68E-11  1.74E-11  1.49E-11  8.10E-12  7.42E-22
  5.56E-10  5.55E-10  5.56E-10  4.48E-10  4.48E-10  3.37E-10  3.37E-10  3.37E-10  4.55E-10  5.69E-10  4.62E-10  3.50E-10  6.09E-10  7.00E-10  5.74E-10  5.77E-10  7.30E-10  5.89E-10  7.43E-10  7.79E-10  1.68E-10  3.56E-10  8.93E-10  7.25E-10  1.81E-10  9.24E-10  3.88E-10  1.03E-09  1.07E-09  4.38E-10  8.86E-10  9.48E-10  2.22E-09  2.30E-09  9.21E-10  1.96E-09  2.48E-09  1.98E-09  2.48E-09  1.54E-09  1.58E-09  2.12E-09  2.69E-09  2.69E-09  2.17E-09  2.24E-09  2.82E-09  2.25E-09  2.82E-09  1.69E-09  2.82E-09  1.69E-09  2.25E-09  2.79E-09  2.80E-09  1.68E-09  2.21E-09  2.17E-09  2.68E-09  2.15E-09  2.13E-09  2.61E-09  1.54E-09  1.53E-09  2.00E-09  1.92E-09  1.91E-09  2.41E-09  1.84E-09  2.47E-09  1.81E-09  1.85E-09  0.00E+00  1.42E-09  1.27E-09  1.23E-09  1.37E-09  6.36E-10  1.21E-09  1.18E-09  4.69E-10  1.03E-09  1.90E-10  3.00E-10  1.76E-10  9.30E-11  2.93E-11  2.68E-11  2.05E-11  1.35E-21
  4.77E-10  4.76E-10  4.77E-10  3.20E-10  4.81E-10  1.60E-10  1.61E-10  1.61E-10  3.25E-10  4.88E-10  4.96E-10  1.67E-10  5.22E-10  6.01E-10  6.16E-10  6.19E-10  4.18E-10  4.21E-10  4.25E-10  6.68E-10  0.00E+00  2.54E-10  5.11E-10  7.78E-10  0.00E+00  5.28E-10  2.78E-10  8.82E-10  6.13E-10  3.13E-10  9.50E-10  1.02E-09  1.90E-09  1.97E-09  6.56E-10  2.09E-09  2.12E-09  1.41E-09  2.12E-09  7.33E-10  7.51E-10  2.26E-09  2.30E-09  1.53E-09  2.32E-09  1.59E-09  2.40E-09  2.40E-09  1.60E-09  8.02E-10  2.40E-09  8.00E-10  2.40E-09  1.59E-09  2.39E-09  7.94E-10  2.36E-09  1.54E-09  2.28E-09  1.52E-09  2.27E-09  2.22E-09  7.29E-10  7.23E-10  1.42E-09  2.03E-09  2.03E-09  2.04E-09  2.16E-09  2.19E-09  1.64E-09  1.72E-09  1.19E-09  0.00E+00  1.50E-09  1.45E-09  1.30E-09  4.99E-10  7.62E-10  1.11E-09  3.69E-10  6.54E-10  0.00E+00  2.81E-10  1.66E-10  7.22E-11  3.42E-11  2.51E-11  1.60E-11  1.25E-21
  6.08E-10  6.08E-10  6.08E-10  4.08E-10  6.13E-10  2.05E-10  2.05E-10  2.05E-10  4.15E-10  6.23E-10  6.33E-10  2.13E-10  6.67E-10  7.67E-10  7.86E-10  7.90E-10  5.33E-10  5.38E-10  5.42E-10  8.53E-10  0.00E+00  3.24E-10  6.51E-10  9.92E-10  0.00E+00  6.74E-10  3.54E-10  1.12E-09  7.81E-10  4.00E-10  1.21E-09  1.29E-09  2.42E-09  2.50E-09  8.35E-10  2.66E-09  2.69E-09  1.79E-09  2.69E-09  9.32E-10  9.54E-10  2.87E-09  2.92E-09  1.94E-09  2.95E-09  2.02E-09  3.05E-09  3.05E-09  2.04E-09  1.02E-09  3.05E-09  1.01E-09  3.04E-09  2.01E-09  3.03E-09  1.01E-09  2.99E-09  1.95E-09  2.89E-09  1.93E-09  2.88E-09  2.81E-09  9.24E-10  9.16E-10  1.80E-09  2.57E-09  2.56E-09  2.56E-09  2.78E-09  2.77E-09  2.37E-09  2.48E-09  1.71E-09  2.30E-09  0.00E+00  2.01E-09  1.84E-09  6.70E-10  1.08E-09  1.59E-09  5.25E-10  9.24E-10  0.00E+00  3.98E-10  2.31E-10  1.02E-10  4.79E-11  3.51E-11  2.23E-11  1.73E-21
  9.56E-10  9.56E-10  9.56E-10  6.42E-10  9.65E-10  3.22E-10  3.22E-10  3.23E-10  6.53E-10  9.80E-10  9.95E-10  3.35E-10  1.05E-09  1.21E-09  1.24E-09  1.24E-09  8.39E-10  8.46E-10  8.53E-10  1.34E-09  0.00E+00  5.10E-10  1.03E-09  1.56E-09  0.00E+00  1.06E-09  5.57E-10  1.77E-09  1.23E-09  6.29E-10  1.91E-09  2.04E-09  3.80E-09  3.94E-09  1.31E-09  4.19E-09  4.23E-09  2.82E-09  4.24E-09  1.47E-09  1.50E-09  4.51E-09  4.59E-09  3.06E-09  4.64E-09  3.18E-09  4.80E-09  4.80E-09  3.20E-09  1.60E-09  4.80E-09  1.60E-09  4.78E-09  3.16E-09  4.77E-09  1.58E-09  4.71E-09  3.07E-09  4.55E-09  3.04E-09  4.53E-09  4.42E-09  1.45E-09  1.44E-09  2.82E-09  4.03E-09  4.02E-09  4.02E-09  4.36E-09  4.34E-09  3.86E-09  4.03E-09  2.77E-09  3.74E-09  3.29E-09  0.00E+00  2.97E-09  1.10E-09  1.75E-09  2.58E-09  8.50E-10  1.50E-09  0.00E+00  6.47E-10  3.73E-10  1.65E-10  7.74E-11  5.69E-11  3.61E-11  2.79E-21
  6.02E-10  6.01E-10  6.02E-10  3.46E-10  5.20E-10  2.61E-10  2.61E-10  2.61E-10  3.52E-10  6.17E-10  5.37E-10  2.71E-10  6.60E-10  7.60E-10  6.66E-10  6.70E-10  5.66E-10  4.56E-10  5.76E-10  8.45E-10  1.30E-10  2.75E-10  6.91E-10  8.41E-10  1.41E-10  7.15E-10  3.00E-10  1.11E-09  8.29E-10  3.39E-10  1.03E-09  1.10E-09  2.39E-09  2.47E-09  7.05E-10  2.25E-09  2.65E-09  1.51E-09  2.66E-09  1.18E-09  1.21E-09  2.42E-09  2.87E-09  2.05E-09  2.49E-09  1.70E-09  3.00E-09  2.57E-09  2.15E-09  1.29E-09  3.00E-09  1.28E-09  2.56E-09  2.12E-09  2.98E-09  1.27E-09  2.52E-09  1.65E-09  2.84E-09  1.63E-09  2.42E-09  2.76E-09  1.17E-09  1.16E-09  1.51E-09  2.15E-09  2.14E-09  2.49E-09  2.31E-09  2.67E-09  2.68E-09  2.71E-09  1.94E-09  2.25E-09  2.01E-09  1.94E-09  0.00E+00  6.70E-10  1.32E-09  1.80E-09  5.13E-10  1.13E-09  2.08E-10  4.47E-10  2.59E-10  9.75E-11  4.58E-11  3.91E-11  2.14E-11  1.91E-21
  7.43E-10  7.43E-10  7.43E-10  7.49E-10  7.49E-10  7.50E-10  7.52E-10  7.52E-10  7.61E-10  7.61E-10  7.73E-10  7.81E-10  8.15E-10  9.37E-10  9.60E-10  9.66E-10  9.77E-10  9.86E-10  9.94E-10  1.04E-09  0.00E+00  1.19E-09  1.19E-09  1.21E-09  0.00E+00  1.24E-09  1.30E-09  1.37E-09  1.43E-09  1.47E-09  1.48E-09  1.58E-09  2.96E-09  3.06E-09  3.06E-09  3.25E-09  3.29E-09  3.28E-09  3.29E-09  3.42E-09  3.50E-09  3.51E-09  3.57E-09  3.57E-09  3.60E-09  3.70E-09  3.73E-09  3.73E-09  3.73E-09  3.73E-09  3.73E-09  3.72E-09  3.72E-09  3.69E-09  3.70E-09  3.69E-09  3.66E-09  3.58E-09  3.54E-09  3.54E-09  3.52E-09  3.44E-09  3.39E-09  3.36E-09  3.29E-09  3.14E-09  3.13E-09  3.13E-09  3.40E-09  3.39E-09  2.90E-09  3.03E-09  3.13E-09  2.81E-09  2.46E-09  2.46E-09  2.25E-09  0.00E+00  1.98E-09  1.94E-09  1.93E-09  1.69E-09  0.00E+00  4.86E-10  2.82E-10  1.86E-10  5.85E-11  4.29E-11  4.09E-11  2.12E-21
  5.60E-10  5.59E-10  5.60E-10  4.51E-10  4.52E-10  3.39E-10  3.40E-10  3.40E-10  4.59E-10  5.74E-10  4.66E-10  3.53E-10  6.14E-10  7.07E-10  5.79E-10  5.83E-10  7.37E-10  5.95E-10  7.50E-10  7.86E-10  1.69E-10  3.59E-10  9.00E-10  7.31E-10  1.83E-10  9.31E-10  3.91E-10  1.04E-09  1.08E-09  4.41E-10  8.92E-10  9.53E-10  2.21E-09  2.29E-09  9.16E-10  1.94E-09  2.46E-09  1.96E-09  2.46E-09  1.53E-09  1.57E-09  2.09E-09  2.66E-09  2.66E-09  2.15E-09  2.21E-09  2.78E-09  2.22E-09  2.78E-09  1.67E-09  2.78E-09  1.66E-09  2.21E-09  2.74E-09  2.75E-09  1.65E-09  2.18E-09  2.13E-09  2.63E-09  2.10E-09  2.09E-09  2.55E-09  1.51E-09  1.49E-09  1.95E-09  1.85E-09  1.84E-09  2.29E-09  1.96E-09  2.43E-09  2.51E-09  2.50E-09  2.49E-09  2.01E-09  1.96E-09  1.91E-09  2.12E-09  9.81E-10  0.00E+00  1.83E-09  7.31E-10  1.65E-09  3.04E-10  4.63E-10  2.68E-10  1.41E-10  4.38E-11  4.05E-11  3.07E-11  1.95E-21
  1.12E-09  1.12E-09  1.12E-09  6.45E-10  9.68E-10  4.85E-10  4.86E-10  4.86E-10  6.56E-10  1.15E-09  9.99E-10  5.05E-10  1.23E-09  1.41E-09  1.24E-09  1.25E-09  1.05E-09  8.50E-10  1.07E-09  1.57E-09  2.42E-10  5.12E-10  1.29E-09  1.57E-09  2.61E-10  1.33E-09  5.59E-10  2.07E-09  1.54E-09  6.30E-10  1.91E-09  2.04E-09  4.42E-09  4.57E-09  1.31E-09  4.16E-09  4.91E-09  2.80E-09  4.92E-09  2.18E-09  2.23E-09  4.48E-09  5.32E-09  3.79E-09  4.60E-09  3.15E-09  5.54E-09  4.75E-09  3.96E-09  2.38E-09  5.54E-09  2.37E-09  4.73E-09  3.91E-09  5.50E-09  2.35E-09  4.66E-09  3.04E-09  5.25E-09  3.00E-09  4.47E-09  5.09E-09  2.15E-09  2.13E-09  2.78E-09  3.95E-09  3.93E-09  4.56E-09  4.17E-09  4.83E-09  4.99E-09  4.98E-09  3.54E-09  4.29E-09  4.24E-09  4.17E-09  4.34E-09  1.41E-09  2.68E-09  0.00E+00  1.05E-09  2.42E-09  4.45E-10  9.45E-10  5.47E-10  2.05E-10  9.61E-11  8.23E-11  4.48E-11  3.96E-21
  3.73E-10  3.73E-10  3.73E-10  3.76E-10  3.77E-10  3.77E-10  3.78E-10  3.78E-10  3.83E-10  3.83E-10  3.89E-10  3.93E-10  4.10E-10  4.71E-10  4.83E-10  4.86E-10  4.91E-10  4.96E-10  5.00E-10  5.24E-10  0.00E+00  5.98E-10  6.00E-10  6.09E-10  0.00E+00  6.21E-10  6.52E-10  6.90E-10  7.19E-10  7.36E-10  7.43E-10  7.94E-10  1.47E-09  1.52E-09  1.52E-09  1.62E-09  1.63E-09  1.63E-09  1.64E-09  1.70E-09  1.74E-09  1.74E-09  1.77E-09  1.77E-09  1.79E-09  1.84E-09  1.85E-09  1.85E-09  1.85E-09  1.85E-09  1.85E-09  1.84E-09  1.84E-09  1.83E-09  1.83E-09  1.83E-09  1.81E-09  1.77E-09  1.75E-09  1.75E-09  1.74E-09  1.70E-09  1.67E-09  1.66E-09  1.62E-09  1.53E-09  1.53E-09  1.52E-09  1.62E-09  1.61E-09  1.66E-09  1.66E-09  1.65E-09  1.67E-09  1.65E-09  1.63E-09  1.46E-09  1.65E-09  1.26E-09  1.23E-09  0.00E+00  1.14E-09  0.00E+00  3.19E-10  1.83E-10  1.21E-10  3.76E-11  2.76E-11  2.62E-11  1.33E-21
  1.12E-09  1.12E-09  1.12E-09  9.05E-10  9.06E-10  6.80E-10  6.81E-10  6.81E-10  9.20E-10  1.15E-09  9.35E-10  7.08E-10  1.23E-09  1.42E-09  1.16E-09  1.17E-09  1.48E-09  1.19E-09  1.50E-09  1.58E-09  3.39E-10  7.19E-10  1.80E-09  1.47E-09  3.67E-10  1.87E-09  7.84E-10  2.07E-09  2.16E-09  8.84E-10  1.79E-09  1.91E-09  4.42E-09  4.57E-09  1.83E-09  3.88E-09  4.90E-09  3.92E-09  4.91E-09  3.05E-09  3.12E-09  4.18E-09  5.31E-09  5.30E-09  4.28E-09  4.40E-09  5.53E-09  4.43E-09  5.53E-09  3.32E-09  5.53E-09  3.31E-09  4.40E-09  5.46E-09  5.48E-09  3.28E-09  4.33E-09  4.24E-09  5.23E-09  4.19E-09  4.16E-09  5.07E-09  2.99E-09  2.97E-09  3.87E-09  3.65E-09  3.64E-09  4.51E-09  3.81E-09  4.73E-09  4.89E-09  4.87E-09  4.85E-09  3.93E-09  3.97E-09  3.98E-09  4.89E-09  1.98E-09  4.34E-09  4.23E-09  1.68E-09  0.00E+00  6.99E-10  1.05E-09  6.13E-10  3.19E-10  9.94E-11  9.12E-11  6.95E-11  4.36E-21
  5.61E-10  5.61E-10  5.61E-10  0.00E+00  0.00E+00  5.67E-10  5.68E-10  5.68E-10  0.00E+00  5.76E-10  0.00E+00  5.91E-10  6.16E-10  7.09E-10  0.00E+00  0.00E+00  7.40E-10  0.00E+00  7.52E-10  7.89E-10  8.49E-10  0.00E+00  9.03E-10  0.00E+00  9.17E-10  9.34E-10  0.00E+00  1.04E-09  1.08E-09  0.00E+00  0.00E+00  0.00E+00  2.20E-09  2.28E-09  0.00E+00  0.00E+00  2.44E-09  0.00E+00  2.45E-09  2.54E-09  2.60E-09  0.00E+00  2.65E-09  2.64E-09  0.00E+00  0.00E+00  2.76E-09  0.00E+00  2.76E-09  2.76E-09  2.75E-09  2.75E-09  0.00E+00  2.72E-09  2.73E-09  2.72E-09  0.00E+00  0.00E+00  2.60E-09  0.00E+00  0.00E+00  2.52E-09  2.48E-09  2.46E-09  0.00E+00  0.00E+00  0.00E+00  2.23E-09  0.00E+00  2.33E-09  2.40E-09  2.39E-09  2.38E-09  0.00E+00  0.00E+00  0.00E+00  2.47E-09  0.00E+00  2.36E-09  2.31E-09  0.00E+00  2.01E-09  0.00E+00  5.70E-10  3.30E-10  0.00E+00  0.00E+00  4.91E-11  0.00E+00  2.32E-21
  5.67E-10  5.66E-10  5.68E-10  3.27E-10  4.92E-10  2.46E-10  2.47E-10  2.47E-10  3.33E-10  5.84E-10  5.09E-10  2.57E-10  6.26E-10  7.20E-10  6.32E-10  6.36E-10  5.36E-10  4.33E-10  5.45E-10  8.00E-10  1.23E-10  2.60E-10  6.52E-10  7.94E-10  1.32E-10  6.74E-10  2.83E-10  1.05E-09  7.77E-10  3.18E-10  9.63E-10  1.03E-09  2.15E-09  2.21E-09  6.33E-10  2.00E-09  2.36E-09  1.35E-09  2.37E-09  1.05E-09  1.07E-09  2.14E-09  2.54E-09  1.81E-09  2.19E-09  1.49E-09  2.62E-09  2.25E-09  1.87E-09  1.12E-09  2.62E-09  1.12E-09  2.23E-09  1.84E-09  2.59E-09  1.11E-09  2.19E-09  1.42E-09  2.46E-09  1.41E-09  2.09E-09  2.37E-09  9.99E-10  9.89E-10  1.28E-09  1.78E-09  1.77E-09  2.01E-09  1.68E-09  1.96E-09  1.97E-09  1.97E-09  1.41E-09  1.69E-09  1.69E-09  1.70E-09  1.98E-09  5.65E-10  1.42E-09  2.00E-09  5.70E-10  1.43E-09  2.88E-10  0.00E+00  9.44E-10  3.40E-10  1.50E-10  1.28E-10  6.96E-11  5.46E-21
  1.14E-09  1.14E-09  1.14E-09  6.57E-10  9.87E-10  4.94E-10  4.95E-10  4.95E-10  6.70E-10  1.17E-09  1.02E-09  5.16E-10  1.26E-09  1.45E-09  1.27E-09  1.28E-09  1.08E-09  8.69E-10  1.10E-09  1.61E-09  2.46E-10  5.21E-10  1.31E-09  1.59E-09  2.65E-10  1.35E-09  5.67E-10  2.09E-09  1.55E-09  6.35E-10  1.92E-09  2.05E-09  4.22E-09  4.34E-09  1.24E-09  3.93E-09  4.62E-09  2.64E-09  4.63E-09  2.05E-09  2.09E-09  4.18E-09  4.95E-09  3.53E-09  4.27E-09  2.91E-09  5.10E-09  4.37E-09  3.64E-09  2.18E-09  5.08E-09  2.17E-09  4.33E-09  3.57E-09  5.03E-09  2.15E-09  4.25E-09  2.76E-09  4.76E-09  2.72E-09  4.05E-09  4.59E-09  1.93E-09  1.91E-09  2.48E-09  3.42E-09  3.39E-09  3.83E-09  3.15E-09  3.68E-09  3.66E-09  3.67E-09  2.62E-09  3.14E-09  3.14E-09  3.14E-09  3.66E-09  1.05E-09  2.62E-09  3.67E-09  1.05E-09  2.62E-09  5.25E-10  4.02E-09  0.00E+00  1.16E-09  4.86E-10  4.10E-10  2.22E-10  1.64E-20
  9.09E-10  9.09E-10  9.12E-10  9.22E-10  9.23E-10  4.62E-10  4.63E-10  4.63E-10  9.39E-10  9.39E-10  9.55E-10  4.83E-10  1.01E-09  1.16E-09  1.19E-09  1.19E-09  1.21E-09  1.22E-09  1.23E-09  1.29E-09  0.00E+00  7.29E-10  1.46E-09  1.48E-09  0.00E+00  1.51E-09  7.92E-10  1.67E-09  1.74E-09  8.86E-10  1.79E-09  1.90E-09  3.31E-09  3.41E-09  1.71E-09  3.59E-09  3.62E-09  3.62E-09  3.63E-09  1.87E-09  1.90E-09  3.81E-09  3.86E-09  3.86E-09  3.89E-09  3.97E-09  3.98E-09  3.98E-09  3.97E-09  1.98E-09  3.96E-09  1.97E-09  3.93E-09  3.89E-09  3.91E-09  1.95E-09  3.85E-09  3.76E-09  3.70E-09  3.71E-09  3.68E-09  3.57E-09  1.75E-09  1.73E-09  3.37E-09  3.08E-09  3.06E-09  2.95E-09  2.80E-09  2.80E-09  2.78E-09  2.78E-09  2.79E-09  2.78E-09  2.77E-09  2.77E-09  2.77E-09  1.39E-09  2.76E-09  2.76E-09  1.38E-09  2.76E-09  0.00E+00  2.86E-09  3.10E-09  0.00E+00  6.63E-10  4.76E-10  4.51E-10  1.79E-20
  3.76E-10  3.76E-10  3.78E-10  2.55E-10  3.83E-10  1.28E-10  1.28E-10  1.28E-10  2.60E-10  3.90E-10  3.97E-10  1.34E-10  4.19E-10  4.80E-10  4.91E-10  4.94E-10  3.33E-10  3.36E-10  3.39E-10  5.31E-10  0.00E+00  2.00E-10  4.01E-10  6.10E-10  0.00E+00  4.14E-10  2.16E-10  6.83E-10  4.72E-10  2.41E-10  7.29E-10  7.73E-10  1.29E-09  1.33E-09  4.42E-10  1.39E-09  1.40E-09  9.32E-10  1.40E-09  4.80E-10  4.88E-10  1.47E-09  1.48E-09  9.88E-10  1.49E-09  1.01E-09  1.52E-09  1.52E-09  1.01E-09  5.04E-10  1.51E-09  5.00E-10  1.50E-09  9.87E-10  1.49E-09  4.94E-10  1.47E-09  9.52E-10  1.41E-09  9.38E-10  1.40E-09  1.36E-09  4.43E-10  4.38E-10  8.52E-10  1.16E-09  1.15E-09  1.11E-09  1.03E-09  1.03E-09  1.01E-09  1.02E-09  6.79E-10  1.01E-09  1.01E-09  1.01E-09  1.00E-09  3.36E-10  6.65E-10  9.97E-10  3.32E-10  6.61E-10  0.00E+00  9.58E-10  9.57E-10  6.46E-10  0.00E+00  6.16E-10  3.86E-10  1.75E-20
  3.57E-10  3.58E-10  3.59E-10  2.08E-10  3.12E-10  1.56E-10  1.57E-10  1.57E-10  2.12E-10  3.71E-10  3.23E-10  1.63E-10  3.98E-10  4.57E-10  4.00E-10  4.02E-10  3.39E-10  2.74E-10  3.45E-10  5.04E-10  7.71E-11  1.62E-10  4.08E-10  4.96E-10  8.27E-11  4.20E-10  1.76E-10  6.46E-10  4.79E-10  1.95E-10  5.91E-10  6.26E-10  1.21E-09  1.24E-09  3.54E-10  1.11E-09  1.30E-09  7.44E-10  1.31E-09  5.74E-10  5.83E-10  1.17E-09  1.38E-09  9.84E-10  1.19E-09  8.04E-10  1.41E-09  1.21E-09  1.00E-09  6.01E-10  1.40E-09  5.96E-10  1.19E-09  9.82E-10  1.38E-09  5.90E-10  1.17E-09  7.57E-10  1.30E-09  7.47E-10  1.11E-09  1.26E-09  5.29E-10  5.23E-10  6.78E-10  9.25E-10  9.16E-10  1.02E-09  8.13E-10  9.51E-10  9.37E-10  9.38E-10  6.71E-10  8.02E-10  7.98E-10  7.96E-10  9.24E-10  2.66E-10  6.57E-10  9.18E-10  2.62E-10  6.52E-10  1.30E-10  8.74E-10  8.65E-10  4.95E-10  8.59E-10  0.00E+00  4.59E-10  2.09E-20
  4.49E-10  4.49E-10  4.51E-10  4.57E-10  4.57E-10  2.29E-10  2.29E-10  2.30E-10  4.66E-10  4.66E-10  4.74E-10  2.40E-10  5.00E-10  5.73E-10  5.87E-10  5.90E-10  5.96E-10  6.01E-10  6.06E-10  6.33E-10  0.00E+00  3.57E-10  7.16E-10  7.26E-10  0.00E+00  7.38E-10  3.86E-10  8.11E-10  8.41E-10  4.29E-10  8.65E-10  9.16E-10  1.51E-09  1.55E-09  7.75E-10  1.62E-09  1.63E-09  1.63E-09  1.63E-09  8.38E-10  8.51E-10  1.71E-09  1.72E-09  1.72E-09  1.73E-09  1.76E-09  1.76E-09  1.76E-09  1.76E-09  8.77E-10  1.75E-09  8.70E-10  1.74E-09  1.72E-09  1.73E-09  8.60E-10  1.70E-09  1.66E-09  1.63E-09  1.63E-09  1.62E-09  1.57E-09  7.72E-10  7.63E-10  1.48E-09  1.35E-09  1.34E-09  1.28E-09  1.19E-09  1.19E-09  1.17E-09  1.17E-09  1.17E-09  1.17E-09  1.16E-09  1.16E-09  1.15E-09  5.81E-10  1.15E-09  1.15E-09  5.74E-10  1.14E-09  0.00E+00  1.09E-09  1.08E-09  1.08E-09  1.22E-09  1.17E-09  0.00E+00  2.72E-20
  2.06E-09  2.07E-09  2.16E-09  1.31E-09  1.97E-09  9.93E-10  1.00E-09  1.00E-09  1.40E-09  2.45E-09  2.21E-09  1.14E-09  2.97E-09  4.01E-09  3.60E-09  3.64E-09  3.11E-09  2.53E-09  3.21E-09  4.91E-09  8.04E-10  1.78E-09  4.50E-09  5.54E-09  9.24E-10  4.78E-09  2.09E-09  8.07E-09  6.19E-09  2.58E-09  7.87E-09  8.84E-09  3.19E-08  3.42E-08  9.77E-09  3.32E-08  3.96E-08  2.26E-08  3.98E-08  1.85E-08  1.95E-08  3.93E-08  4.78E-08  3.41E-08  4.21E-08  3.04E-08  5.49E-08  4.73E-08  3.99E-08  2.41E-08  5.64E-08  2.43E-08  4.87E-08  4.06E-08  5.69E-08  2.44E-08  4.86E-08  3.18E-08  5.48E-08  3.13E-08  4.66E-08  5.25E-08  2.19E-08  2.16E-08  2.77E-08  3.56E-08  3.50E-08  3.78E-08  2.76E-08  3.24E-08  3.13E-08  3.14E-08  2.25E-08  2.67E-08  2.64E-08  2.63E-08  3.03E-08  8.79E-09  2.13E-08  2.98E-08  8.50E-09  2.09E-08  4.15E-09  2.51E-08  2.32E-08  1.24E-08  1.53E-08  1.69E-08  9.57E-09  0.00E+00
T = 2000
  0.00E+00  1.14E-15  1.06E-15  2.73E-16  3.64E-16  1.63E-16  1.35E-16  1.33E-16  5.89E-17  1.02E-16  2.60E-17  6.52E-18  1.40E-18  6.38E-21  2.69E-21  2.29E-21  1.35E-21  8.42E-22  8.33E-22  3.40E-22  8.23E-24  4.84E-24  1.09E-23  9.68E-24  1.57E-24  5.23E-24  8.02E-25  9.78E-25  3.46E-25  8.98E-26  2.33E-25  7.58E-26  5.27E-30  2.95E-30  8.33E-31  8.10E-31  7.60E-31  4.43E-31  7.13E-31  1.42E-31  7.86E-32  1.45E-31  1.04E-31  7.66E-32  6.37E-32  1.30E-32  1.25E-32  8.89E-33  5.55E-33  2.81E-33  5.32E-33  1.66E-33  2.94E-33  1.59E-33  2.87E-33  1.02E-33  1.42E-33  5.01E-34  6.75E-34  3.96E-34  5.18E-34  4.06E-34  1.36E-34  1.23E-34  1.22E-34  6.29E-35  5.53E-35  9.33E-36  8.02E-37  9.38E-37  9.27E-37  9.28E-37  6.64E-37  7.93E-37  7.90E-37  7.89E-37  9.17E-37  2.63E-37  6.52E-37  9.12E-37  2.60E-37  6.48E-37  1.29E-37  8.61E-37  8.38E-37  4.68E-37  6.54E-37  7.48E-37  4.26E-37  9.61E-42
  2.12E-15  0.00E+00  1.18E-15  3.70E-16  5.04E-16  2.27E-16  1.90E-16  1.89E-16  8.98E-17  1.55E-16  4.19E-17  1.06E-17  2.41E-18  1.13E-20  4.67E-21  4.11E-21  2.40E-21  1.50E-21  1.45E-21  6.10E-22  1.45E-23  8.82E-24  2.00E-23  1.74E-23  2.86E-24  9.51E-24  1.49E-24  1.80E-24  6.21E-25  1.63E-25  4.24E-25  1.37E-25  9.62E-30  5.38E-30  1.53E-30  1.51E-30  1.41E-30  8.20E-31  1.33E-30  2.61E-31  1.45E-31  2.66E-31  1.93E-31  1.41E-31  1.17E-31  2.40E-32  2.30E-32  1.66E-32  1.01E-32  5.19E-33  9.73E-33  3.06E-33  5.28E-33  2.93E-33  5.22E-33  1.88E-33  2.54E-33  8.90E-34  1.16E-33  6.81E-34  8.97E-34  6.81E-34  2.21E-34  2.00E-34  1.94E-34  1.34E-34  1.23E-34  9.47E-35  8.12E-37  9.50E-37  9.37E-37  9.39E-37  6.71E-37  8.03E-37  7.99E-37  7.98E-37  9.27E-37  2.66E-37  6.58E-37  9.21E-37  2.63E-37  6.54E-37  1.30E-37  8.64E-37  8.39E-37  4.67E-37  6.47E-37  7.37E-37  4.19E-37  1.80E-41
  5.89E-14  3.43E-14  0.00E+00  1.74E-15  2.56E-15  1.24E-15  1.18E-15  1.17E-15  8.61E-16  1.51E-15  5.27E-16  1.54E-16  4.24E-17  2.60E-19  1.12E-19  9.39E-20  5.68E-20  3.52E-20  3.57E-20  1.45E-20  3.73E-22  2.16E-22  4.91E-22  4.42E-22  7.37E-23  2.53E-22  3.86E-23  4.80E-23  1.65E-23  4.44E-24  1.10E-23  3.46E-24  2.77E-28  1.54E-28  4.35E-29  4.13E-29  3.85E-29  2.23E-29  3.73E-29  7.24E-30  3.98E-30  7.23E-30  5.21E-30  3.81E-30  3.41E-30  6.60E-31  6.13E-31  4.73E-31  2.74E-31  1.45E-31  2.80E-31  8.49E-32  1.56E-31  8.21E-32  1.42E-31  5.12E-32  6.70E-32  2.36E-32  3.05E-32  1.81E-32  2.21E-32  1.59E-32  5.43E-33  4.58E-33  4.35E-33  2.46E-33  2.28E-33  1.84E-33  8.94E-34  1.06E-33  9.50E-34  9.60E-34  6.98E-34  8.01E-34  7.64E-34  7.54E-34  8.34E-34  2.55E-34  5.64E-34  7.85E-34  2.24E-34  5.45E-34  1.07E-34  5.21E-34  4.61E-34  2.28E-34  2.19E-34  2.06E-34  1.14E-34  5.37E-40
  4.80E-13  3.27E-13  4.27E-14  0.00E+00  3.47E-15  1.73E-15  1.73E-15  1.73E-15  3.33E-15  3.33E-15  2.34E-15  8.26E-16  3.13E-16  2.69E-18  1.38E-18  1.15E-18  8.55E-19  6.77E-19  5.43E-19  1.63E-19  0.00E+00  4.42E-21  8.35E-21  6.19E-21  0.00E+00  4.26E-21  8.27E-22  5.88E-22  2.80E-22  9.70E-23  1.57E-22  5.23E-23  3.72E-27  2.06E-27  1.00E-27  6.42E-28  5.24E-28  5.36E-28  5.06E-28  1.12E-28  6.11E-29  1.15E-28  7.05E-29  7.14E-29  5.38E-29  1.54E-29  8.55E-30  7.60E-30  5.20E-30  2.33E-30  3.80E-30  1.37E-30  2.49E-30  1.58E-30  1.91E-30  8.24E-31  1.07E-30  5.72E-31  4.06E-31  4.26E-31  3.61E-31  2.18E-31  8.64E-32  7.11E-32  1.02E-31  3.72E-32  3.42E-32  2.30E-32  1.18E-32  1.22E-32  1.04E-32  1.07E-32  1.08E-32  1.02E-32  9.57E-33  9.33E-33  8.79E-33  4.79E-33  8.49E-33  8.49E-33  4.24E-33  8.16E-33  0.00E+00  4.84E-33  4.02E-33  3.20E-33  1.98E-33  1.63E-33  1.60E-33  7.79E-39
  4.69E-13  3.24E-13  4.48E-14  2.45E-15  0.00E+00  9.92E-16  9.92E-16  9.92E-16  1.94E-15  2.90E-15  2.15E-15  5.19E-16  3.15E-16  2.78E-18  1.43E-18  1.23E-18  5.88E-19  4.65E-19  3.74E-19  1.73E-19  0.00E+00  3.23E-21  5.82E-21  6.49E-21  0.00E+00  2.91E-21  5.54E-22  5.93E-22  1.99E-22  6.70E-23  1.70E-22  5.68E-23  3.82E-27  2.15E-27  7.07E-28  6.96E-28  5.50E-28  3.80E-28  5.19E-28  8.13E-29  4.52E-29  1.24E-28  7.76E-29  5.29E-29  5.58E-29  1.14E-29  9.37E-30  7.69E-30  3.87E-30  1.62E-30  4.00E-30  9.49E-31  2.56E-30  1.07E-30  2.12E-30  5.77E-31  1.19E-30  3.96E-31  4.47E-31  3.06E-31  3.93E-31  2.43E-31  5.94E-32  5.21E-32  7.06E-32  3.75E-32  3.52E-32  2.33E-32  1.21E-32  1.23E-32  1.12E-32  1.13E-32  7.62E-33  1.11E-32  1.05E-32  1.05E-32  9.92E-33  3.51E-33  6.27E-33  9.28E-33  3.10E-33  5.81E-33  0.00E+00  5.27E-33  4.04E-33  2.34E-33  2.07E-33  1.83E-33  1.19E-33  8.30E-39
  4.20E-13  2.95E-13  4.38E-14  2.43E-15  1.97E-15  0.00E+00  2.31E-15  2.31E-15  1.52E-15  2.28E-15  1.20E-15  1.34E-15  2.85E-16  2.72E-18  9.09E-19  7.71E-19  8.54E-19  4.52E-19  5.39E-19  1.67E-19  1.04E-20  6.10E-21  8.53E-21  4.17E-21  2.04E-21  4.38E-21  1.14E-21  6.08E-22  2.87E-22  1.34E-22  1.09E-22  3.65E-23  3.90E-27  2.13E-27  1.39E-27  4.37E-28  5.52E-28  3.75E-28  5.33E-28  2.32E-28  1.29E-28  8.17E-29  7.53E-29  7.62E-29  3.69E-29  1.08E-29  9.10E-30  5.33E-30  5.53E-30  4.94E-30  3.94E-30  2.90E-30  1.74E-30  1.67E-30  2.01E-30  1.76E-30  7.58E-31  4.05E-31  4.20E-31  2.90E-31  2.56E-31  2.33E-31  1.80E-31  1.47E-31  7.22E-32  2.61E-32  2.37E-32  2.43E-32  8.23E-33  1.28E-32  1.06E-32  1.09E-32  1.11E-32  6.95E-33  6.53E-33  6.45E-33  9.42E-33  6.53E-33  9.07E-33  9.01E-33  6.01E-33  8.64E-33  2.81E-33  5.12E-33  4.14E-33  2.12E-33  1.30E-33  1.70E-33  1.11E-33  8.27E-39
  1.04E-12  7.45E-13  1.21E-13  6.88E-15  5.57E-15  6.54E-15  0.00E+00  4.82E-15  3.20E-15  4.80E-15  2.69E-15  3.13E-15  7.41E-16  7.33E-18  2.48E-18  2.14E-18  2.30E-18  1.23E-18  1.47E-18  4.66E-19  2.79E-20  1.72E-20  2.40E-20  1.16E-20  5.80E-21  1.19E-20  3.10E-21  1.65E-21  8.23E-22  3.65E-22  3.11E-22  1.05E-22  1.06E-26  5.95E-27  3.90E-27  1.29E-27  1.55E-27  1.06E-27  1.49E-27  6.76E-28  3.79E-28  2.34E-28  2.18E-28  2.22E-28  1.04E-28  3.21E-29  2.62E-29  1.47E-29  1.62E-29  1.37E-29  1.11E-29  8.13E-30  4.71E-30  4.62E-30  5.93E-30  4.92E-30  2.22E-30  1.13E-30  1.25E-30  8.59E-31  7.38E-31  6.83E-31  4.97E-31  4.36E-31  1.95E-31  6.97E-32  6.51E-32  6.70E-32  2.22E-32  3.40E-32  3.08E-32  3.14E-32  3.18E-32  2.04E-32  1.96E-32  1.94E-32  2.80E-32  1.96E-32  2.65E-32  2.63E-32  1.73E-32  2.47E-32  7.84E-33  1.48E-32  1.10E-32  6.45E-33  3.76E-33  5.04E-33  3.27E-33  2.36E-38
  5.28E-13  3.78E-13  6.17E-14  3.52E-15  2.85E-15  3.35E-15  2.47E-15  0.00E+00  1.61E-15  2.41E-15  1.36E-15  1.59E-15  3.76E-16  3.75E-18  1.28E-18  1.10E-18  1.18E-18  6.38E-19  7.59E-19  2.36E-19  1.44E-20  8.94E-21  1.22E-20  5.97E-21  2.98E-21  6.03E-21  1.59E-21  8.45E-22  4.21E-22  1.84E-22  1.59E-22  5.34E-23  5.35E-27  3.04E-27  2.00E-27  6.61E-28  7.97E-28  5.48E-28  7.64E-28  3.46E-28  1.95E-28  1.20E-28  1.11E-28  1.14E-28  5.23E-29  1.62E-29  1.34E-29  7.54E-30  8.34E-30  7.03E-30  5.69E-30  4.19E-30  2.40E-30  2.39E-30  3.01E-30  2.54E-30  1.14E-30  5.83E-31  6.41E-31  4.40E-31  3.79E-31  3.48E-31  2.51E-31  2.23E-31  9.96E-32  3.62E-32  3.32E-32  3.46E-32  1.13E-32  1.73E-32  1.58E-32  1.59E-32  1.61E-32  1.04E-32  1.00E-32  9.87E-33  1.43E-32  1.00E-32  1.35E-32  1.34E-32  8.96E-33  1.27E-32  4.05E-33  7.62E-33  5.60E-33  3.28E-33  1.92E-33  2.56E-33  1.68E-33  1.21E-38
  2.38E-12  1.86E-12  4.85E-13  5.98E-14  4.87E-14  1.92E-14  1.42E-14  1.39E-14  0.00E+00  4.99E-15  4.98E-15  2.40E-15  2.06E-15  3.30E-17  1.74E-17  1.49E-17  1.10E-17  8.87E-18  7.19E-18  2.29E-18  0.00E+00  6.67E-20  1.24E-19  9.22E-20  0.00E+00  6.42E-20  1.27E-20  9.25E-21  4.37E-21  1.53E-21  2.48E-21  8.55E-22  6.37E-26  3.48E-26  1.72E-26  1.10E-26  9.10E-27  9.32E-27  8.84E-27  1.93E-27  1.07E-27  2.03E-27  1.23E-27  1.25E-27  9.30E-28  2.69E-28  1.52E-28  1.33E-28  9.24E-29  4.12E-29  6.61E-29  2.44E-29  4.40E-29  2.81E-29  3.34E-29  1.46E-29  1.90E-29  1.02E-29  7.10E-30  7.39E-30  6.47E-30  3.91E-30  1.53E-30  1.24E-30  1.83E-30  6.63E-31  6.01E-31  4.10E-31  2.09E-31  2.15E-31  1.80E-31  1.85E-31  1.88E-31  1.76E-31  1.64E-31  1.61E-31  1.57E-31  8.19E-32  1.52E-31  1.51E-31  7.56E-32  1.45E-31  0.00E+00  8.53E-32  6.92E-32  5.34E-32  3.23E-32  2.75E-32  2.70E-32  1.46E-37
  1.91E-12  1.49E-12  3.90E-13  2.76E-14  3.38E-14  1.33E-14  9.82E-15  9.62E-15  2.31E-15  0.00E+00  3.40E-15  1.64E-15  1.65E-15  2.68E-17  1.19E-17  1.02E-17  6.37E-18  4.04E-18  4.10E-18  1.82E-18  5.11E-20  3.05E-20  7.15E-20  6.36E-20  1.05E-20  3.74E-20  5.83E-21  7.42E-21  2.56E-21  7.03E-22  1.71E-21  5.84E-22  5.15E-26  2.85E-26  8.06E-27  7.57E-27  7.36E-27  4.28E-27  7.11E-27  1.34E-27  7.39E-28  1.39E-27  9.98E-28  7.21E-28  6.45E-28  1.24E-28  1.22E-28  9.25E-29  5.33E-29  2.86E-29  5.40E-29  1.69E-29  3.03E-29  1.62E-29  2.68E-29  1.02E-29  1.31E-29  4.72E-30  5.76E-30  3.45E-30  4.46E-30  3.16E-30  1.06E-30  8.70E-31  8.39E-31  4.59E-31  4.19E-31  3.31E-31  1.44E-31  1.74E-31  1.47E-31  1.51E-31  1.09E-31  1.24E-31  1.15E-31  1.12E-31  1.26E-31  3.82E-32  8.75E-32  1.22E-31  3.46E-32  8.33E-32  1.64E-32  6.85E-32  5.61E-32  2.50E-32  2.27E-32  2.20E-32  1.24E-32  1.18E-37
  4.23E-12  3.50E-12  1.27E-12  1.71E-13  2.17E-13  5.92E-14  4.56E-14  4.47E-14  1.74E-14  2.58E-14  0.00E+00  1.79E-15  4.17E-15  1.26E-16  7.07E-17  5.96E-17  3.05E-17  2.44E-17  2.02E-17  9.75E-18  0.00E+00  2.07E-19  3.81E-19  4.35E-19  0.00E+00  2.03E-19  4.04E-20  4.47E-20  1.44E-20  4.99E-21  1.24E-20  4.07E-21  3.30E-25  1.83E-25  6.07E-26  5.86E-26  4.70E-26  3.17E-26  4.54E-26  6.86E-27  3.80E-27  1.04E-26  6.40E-27  4.40E-27  4.91E-27  9.65E-28  7.77E-28  6.97E-28  3.23E-28  1.42E-28  3.57E-28  8.44E-29  2.30E-28  9.82E-29  1.80E-28  5.11E-29  1.00E-28  3.56E-29  3.87E-29  2.69E-29  3.33E-29  2.04E-29  5.43E-30  4.58E-30  6.47E-30  3.52E-30  3.24E-30  2.15E-30  1.11E-30  1.14E-30  9.84E-31  1.01E-30  6.85E-31  9.79E-31  9.17E-31  9.02E-31  8.38E-31  3.06E-31  5.22E-31  7.81E-31  2.59E-31  5.02E-31  0.00E+00  4.40E-31  3.68E-31  1.99E-31  1.78E-31  1.46E-31  9.23E-32  8.04E-37
  8.87E-12  7.51E-12  3.11E-12  5.26E-13  4.55E-13  5.74E-13  4.57E-13  4.50E-13  6.70E-14  9.91E-14  1.40E-14  0.00E+00  8.58E-15  4.23E-16  1.50E-16  1.36E-16  1.50E-16  8.47E-17  9.92E-17  3.49E-17  2.41E-18  1.52E-18  2.13E-18  1.03E-18  5.07E-19  1.11E-18  2.99E-19  1.68E-19  8.06E-20  3.67E-20  3.09E-20  1.08E-20  1.26E-24  6.90E-25  4.50E-25  1.50E-25  1.88E-25  1.28E-25  1.79E-25  7.88E-26  4.51E-26  2.82E-26  2.61E-26  2.65E-26  1.24E-26  3.79E-27  3.18E-27  1.84E-27  1.97E-27  1.71E-27  1.33E-27  1.02E-27  5.99E-28  5.84E-28  7.15E-28  6.14E-28  2.73E-28  1.44E-28  1.51E-28  1.03E-28  9.14E-29  8.37E-29  6.22E-29  5.32E-29  2.49E-29  9.24E-30  8.19E-30  8.67E-30  2.86E-30  4.45E-30  3.72E-30  3.76E-30  3.80E-30  2.46E-30  2.39E-30  2.36E-30  3.42E-30  2.39E-30  3.29E-30  3.25E-30  2.16E-30  3.12E-30  1.00E-30  1.85E-30  1.42E-30  7.71E-31  4.40E-31  6.01E-31  3.93E-31  3.23E-36
  2.13E-11  1.91E-11  1.08E-11  2.65E-12  3.64E-12  1.64E-12  1.43E-12  1.42E-12  7.49E-13  1.30E-12  3.57E-13  8.70E-14  0.00E+00  4.20E-15  2.29E-15  2.03E-15  1.34E-15  8.87E-16  9.46E-16  5.00E-16  1.70E-17  1.13E-17  2.60E-17  2.40E-17  4.00E-18  1.42E-17  2.37E-18  3.17E-18  1.15E-18  3.18E-19  7.97E-19  2.69E-19  2.86E-23  1.61E-23  4.54E-24  4.41E-24  4.13E-24  2.39E-24  4.04E-24  7.86E-25  4.36E-25  7.95E-25  5.80E-25  4.26E-25  3.78E-25  7.52E-26  7.01E-26  5.45E-26  3.18E-26  1.67E-26  3.23E-26  9.84E-27  1.82E-26  9.58E-27  1.66E-26  5.98E-27  7.95E-27  2.79E-27  3.60E-27  2.14E-27  2.62E-27  1.89E-27  6.44E-28  5.42E-28  5.15E-28  2.79E-28  2.59E-28  2.01E-28  8.90E-29  1.07E-28  9.26E-29  9.44E-29  6.85E-29  7.83E-29  7.35E-29  7.25E-29  7.90E-29  2.45E-29  5.24E-29  7.28E-29  2.08E-29  5.05E-29  9.81E-30  4.10E-29  3.46E-29  1.62E-29  1.44E-29  1.37E-29  7.50E-30  8.12E-35
  2.74E-11  2.60E-11  1.99E-11  8.01E-12  1.16E-11  5.58E-12  5.30E-12  5.28E-12  5.06E-12  8.82E-12  5.16E-12  2.03E-12  1.64E-12  0.00E+00  1.82E-14  1.82E-14  1.51E-14  1.20E-14  1.49E-14  1.74E-14  1.19E-15  1.13E-15  2.61E-15  2.60E-15  4.33E-16  1.63E-15  3.16E-16  4.78E-16  1.91E-16  5.45E-17  1.40E-16  5.23E-17  7.48E-21  4.28E-21  1.21E-21  1.23E-21  1.11E-21  6.51E-22  1.08E-21  2.20E-22  1.24E-22  2.26E-22  1.67E-22  1.22E-22  1.06E-22  2.17E-23  2.10E-23  1.52E-23  9.40E-24  4.68E-24  9.29E-24  2.80E-24  5.16E-24  2.74E-24  4.94E-24  1.70E-24  2.37E-24  8.00E-25  1.07E-24  6.32E-25  8.00E-25  5.80E-25  1.90E-25  1.63E-25  1.51E-25  8.22E-26  7.62E-26  5.84E-26  2.64E-26  3.14E-26  2.78E-26  2.83E-26  2.05E-26  2.36E-26  2.24E-26  2.23E-26  2.45E-26  7.47E-27  1.64E-26  2.27E-26  6.48E-27  1.50E-26  2.85E-27  1.27E-26  1.01E-26  4.88E-27  4.27E-27  4.30E-27  2.36E-27  2.81E-32
  3.40E-11  3.23E-11  2.53E-11  1.23E-11  1.79E-11  5.76E-12  5.50E-12  5.48E-12  8.17E-12  1.22E-11  8.75E-12  2.37E-12  2.87E-12  5.42E-14  0.00E+00  2.82E-14  1.88E-14  1.88E-14  1.88E-14  2.65E-14  0.00E+00  2.70E-15  5.17E-15  6.24E-15  0.00E+00  3.30E-15  8.37E-16  1.14E-15  4.10E-16  1.48E-16  3.86E-16  1.50E-16  1.94E-20  1.08E-20  3.55E-21  3.60E-21  3.02E-21  2.05E-21  2.89E-21  4.34E-22  2.49E-22  7.02E-22  4.36E-22  2.95E-22  3.13E-22  6.51E-23  5.50E-23  4.80E-23  2.29E-23  9.97E-24  2.33E-23  5.99E-24  1.59E-23  6.92E-24  1.27E-23  3.63E-24  7.30E-24  2.59E-24  2.74E-24  1.87E-24  2.48E-24  1.52E-24  3.79E-25  3.25E-25  4.58E-25  2.57E-25  2.28E-25  1.61E-25  7.99E-26  8.29E-26  6.95E-26  7.03E-26  4.74E-26  6.90E-26  6.70E-26  6.62E-26  6.37E-26  2.23E-26  4.08E-26  6.05E-26  2.02E-26  3.88E-26  0.00E+00  3.44E-26  2.64E-26  1.44E-26  1.23E-26  1.11E-26  7.27E-27  7.53E-32
  6.97E-11  6.63E-11  5.22E-11  2.55E-11  3.72E-11  1.20E-11  1.14E-11  1.14E-11  1.71E-11  2.56E-11  1.85E-11  5.05E-12  6.31E-12  1.31E-13  6.81E-14  0.00E+00  3.92E-14  3.92E-14  3.92E-14  5.64E-14  0.00E+00  6.14E-15  1.17E-14  1.47E-14  0.00E+00  7.75E-15  1.96E-15  2.63E-15  9.84E-16  3.57E-16  9.03E-16  3.48E-16  4.79E-20  2.68E-20  8.85E-21  8.89E-21  7.11E-21  4.84E-21  6.93E-21  1.06E-21  5.89E-22  1.64E-21  1.02E-21  7.00E-22  7.80E-22  1.56E-22  1.29E-22  1.16E-22  5.41E-23  2.38E-23  5.91E-23  1.42E-23  3.90E-23  1.66E-23  3.04E-23  8.69E-24  1.70E-23  6.14E-24  6.71E-24  4.64E-24  5.83E-24  3.54E-24  9.46E-25  7.93E-25  1.14E-24  6.23E-25  5.72E-25  3.85E-25  1.99E-25  2.06E-25  1.76E-25  1.80E-25  1.22E-25  1.74E-25  1.64E-25  1.60E-25  1.49E-25  5.47E-26  9.44E-26  1.42E-25  4.69E-26  9.05E-26  0.00E+00  7.96E-26  6.60E-26  3.56E-26  3.17E-26  2.57E-26  1.66E-26  1.84E-31
  8.57E-11  8.16E-11  6.49E-11  3.86E-11  3.76E-11  2.72E-11  2.61E-11  2.60E-11  2.65E-11  3.30E-11  1.95E-11  1.21E-11  8.91E-12  2.27E-13  9.43E-14  8.15E-14  0.00E+00  6.01E-14  7.52E-14  7.39E-14  1.02E-14  1.14E-14  2.69E-14  1.79E-14  4.47E-15  1.80E-14  3.78E-15  4.39E-15  2.40E-15  6.97E-16  1.22E-15  4.83E-16  8.19E-20  4.55E-20  1.80E-20  1.21E-20  1.27E-20  1.04E-20  1.22E-20  3.32E-21  1.89E-21  2.37E-21  1.84E-21  1.87E-21  1.06E-21  3.31E-22  2.35E-22  1.63E-22  1.46E-22  7.60E-23  9.95E-23  4.57E-23  5.38E-23  4.40E-23  5.37E-23  2.77E-23  2.48E-23  1.32E-23  1.17E-23  9.52E-24  8.43E-24  6.47E-24  2.93E-24  2.48E-24  2.34E-24  8.72E-25  7.76E-25  6.88E-25  2.72E-25  3.52E-25  2.97E-25  2.99E-25  3.02E-25  2.35E-25  2.28E-25  2.25E-25  2.73E-25  1.14E-25  2.60E-25  2.60E-25  1.03E-25  2.47E-25  4.79E-26  1.46E-25  1.13E-25  7.32E-26  4.17E-26  4.73E-26  3.70E-26  3.26E-31
  7.11E-11  6.78E-11  5.43E-11  4.08E-11  3.97E-11  1.92E-11  1.84E-11  1.84E-11  2.83E-11  2.82E-11  2.11E-11  8.81E-12  8.11E-12  2.40E-13  1.25E-13  1.08E-13  7.97E-14  0.00E+00  6.42E-14  6.38E-14  0.00E+00  1.38E-14  2.64E-14  2.20E-14  0.00E+00  1.77E-14  4.70E-15  4.39E-15  2.51E-15  9.17E-16  1.57E-15  6.15E-16  8.76E-20  4.97E-20  2.47E-20  1.66E-20  1.30E-20  1.32E-20  1.26E-20  3.02E-21  1.70E-21  3.08E-21  1.94E-21  2.00E-21  1.46E-21  4.48E-22  2.45E-22  2.14E-22  1.56E-22  6.56E-23  1.11E-22  3.92E-23  7.19E-23  4.60E-23  5.83E-23  2.39E-23  3.30E-23  1.68E-23  1.28E-23  1.33E-23  1.10E-23  6.87E-24  2.64E-24  2.27E-24  3.19E-24  1.16E-24  1.08E-24  7.08E-25  3.70E-25  3.80E-25  3.35E-25  3.41E-25  3.44E-25  3.30E-25  3.16E-25  3.09E-25  2.91E-25  1.58E-25  2.71E-25  2.69E-25  1.34E-25  2.48E-25  0.00E+00  1.50E-25  1.23E-25  1.02E-25  6.00E-26  5.06E-26  4.88E-26  3.51E-31
  4.60E-11  4.39E-11  3.54E-11  2.14E-11  2.09E-11  1.52E-11  1.46E-11  1.46E-11  1.51E-11  1.88E-11  1.14E-11  7.18E-12  5.72E-12  1.97E-13  8.21E-14  7.10E-14  6.55E-14  4.22E-14  0.00E+00  4.27E-14  6.80E-15  8.30E-15  1.98E-14  1.34E-14  3.34E-15  1.34E-14  2.95E-15  3.47E-15  1.96E-15  5.73E-16  1.01E-15  4.02E-16  7.16E-20  3.96E-20  1.56E-20  1.07E-20  1.11E-20  9.16E-21  1.08E-20  2.93E-21  1.67E-21  2.08E-21  1.63E-21  1.66E-21  9.29E-22  2.96E-22  2.09E-22  1.43E-22  1.29E-22  6.77E-23  8.73E-23  4.03E-23  4.77E-23  3.88E-23  4.78E-23  2.46E-23  2.19E-23  1.17E-23  1.04E-23  8.54E-24  7.52E-24  5.79E-24  2.57E-24  2.21E-24  2.08E-24  7.72E-25  6.85E-25  6.09E-25  2.38E-25  3.11E-25  2.64E-25  2.67E-25  2.71E-25  2.10E-25  2.03E-25  2.01E-25  2.44E-25  1.02E-25  2.32E-25  2.31E-25  9.18E-26  2.21E-25  4.24E-26  1.30E-25  9.93E-26  6.53E-26  3.76E-26  4.22E-26  3.31E-26  2.94E-31
  8.49E-11  8.15E-11  6.75E-11  3.04E-11  4.47E-11  2.18E-11  2.10E-11  2.10E-11  2.27E-11  3.97E-11  2.71E-11  1.18E-11  1.55E-11  1.15E-12  5.51E-13  4.81E-13  2.98E-13  1.93E-13  1.96E-13  0.00E+00  1.31E-14  2.09E-14  5.08E-14  5.46E-14  9.07E-15  3.88E-14  9.37E-15  1.74E-14  7.48E-15  2.24E-15  5.80E-15  2.38E-15  4.77E-19  2.70E-19  7.65E-20  7.73E-20  7.16E-20  4.17E-20  6.92E-20  1.41E-20  7.85E-21  1.42E-20  1.05E-20  7.74E-21  6.86E-21  1.40E-21  1.34E-21  1.02E-21  6.04E-22  3.14E-22  6.19E-22  1.88E-22  3.45E-22  1.84E-22  3.21E-22  1.15E-22  1.55E-22  5.44E-23  7.06E-23  4.19E-23  5.13E-23  3.77E-23  1.28E-23  1.08E-23  1.02E-23  5.60E-24  5.15E-24  4.00E-24  1.79E-24  2.14E-24  1.87E-24  1.91E-24  1.37E-24  1.57E-24  1.49E-24  1.47E-24  1.60E-24  4.97E-25  1.06E-24  1.46E-24  4.16E-25  1.01E-24  1.97E-25  8.20E-25  6.89E-25  3.24E-25  2.86E-25  2.75E-25  1.51E-25  2.06E-30
  1.36E-10  1.31E-10  1.12E-10  0.00E+00  0.00E+00  8.93E-11  8.70E-11  8.69E-11  0.00E+00  7.38E-11  0.00E+00  5.61E-11  3.72E-11  6.66E-12  0.00E+00  0.00E+00  3.24E-12  0.00E+00  2.33E-12  8.82E-13  0.00E+00  0.00E+00  2.01E-13  0.00E+00  1.98E-13  1.91E-13  0.00E+00  9.80E-14  6.51E-14  0.00E+00  0.00E+00  0.00E+00  4.46E-18  2.60E-18  0.00E+00  0.00E+00  7.28E-19  0.00E+00  7.02E-19  3.28E-19  1.86E-19  0.00E+00  1.09E-19  1.11E-19  0.00E+00  0.00E+00  1.41E-20  0.00E+00  8.78E-21  7.62E-21  6.07E-21  4.53E-21  0.00E+00  2.64E-21  3.29E-21  2.81E-21  0.00E+00  0.00E+00  7.21E-22  0.00E+00  0.00E+00  4.02E-22  2.91E-22  2.58E-22  0.00E+00  0.00E+00  0.00E+00  4.16E-23  0.00E+00  2.08E-23  1.86E-23  1.90E-23  1.90E-23  0.00E+00  0.00E+00  0.00E+00  1.69E-23  0.00E+00  1.61E-23  1.59E-23  0.00E+00  1.51E-23  1.45E-23  8.96E-24  6.56E-24  0.00E+00  0.00E+00  2.91E-24  0.00E+00  2.23E-29
  1.04E-10  1.01E-10  8.82E-11  7.48E-11  7.37E-11  7.24E-11  7.08E-11  7.07E-11  6.17E-11  6.16E-11  5.34E-11  4.92E-11  3.55E-11  9.86E-12  7.36E-12  6.85E-12  5.83E-12  5.16E-12  4.56E-12  2.14E-12  0.00E+00  0.00E+00  1.98E-13  1.98E-13  0.00E+00  1.98E-13  1.91E-13  1.55E-13  1.17E-13  9.75E-14  8.86E-14  4.52E-14  1.30E-17  7.45E-18  7.29E-18  2.48E-18  2.04E-18  2.09E-18  1.97E-18  9.06E-19  5.09E-19  4.80E-19  3.00E-19  3.04E-19  2.31E-19  6.94E-20  3.92E-20  3.49E-20  2.43E-20  2.18E-20  1.78E-20  1.30E-20  1.18E-20  7.64E-21  9.24E-21  8.01E-21  5.24E-21  2.86E-21  2.05E-21  2.13E-21  1.81E-21  1.11E-21  8.81E-22  7.30E-22  5.33E-22  1.94E-22  1.79E-22  1.20E-22  6.16E-23  6.37E-23  5.41E-23  5.55E-23  5.62E-23  5.32E-23  5.00E-23  4.88E-23  4.60E-23  5.00E-23  4.43E-23  4.42E-23  4.42E-23  4.24E-23  0.00E+00  2.48E-23  2.03E-23  1.61E-23  9.55E-24  7.78E-24  7.63E-24  6.70E-29
  1.58E-10  1.53E-10  1.34E-10  9.10E-11  8.97E-11  6.61E-11  6.46E-11  6.45E-11  7.52E-11  9.39E-11  6.53E-11  4.51E-11  5.45E-11  1.56E-11  9.38E-12  8.74E-12  9.35E-12  6.64E-12  7.35E-12  3.50E-12  1.82E-13  1.32E-13  0.00E+00  2.44E-13  6.11E-14  3.06E-13  1.19E-13  2.46E-13  1.89E-13  6.28E-14  1.15E-13  5.89E-14  2.17E-17  1.25E-17  4.90E-18  3.37E-18  3.35E-18  2.73E-18  3.25E-18  9.32E-19  5.28E-19  6.40E-19  5.07E-19  5.20E-19  3.07E-19  9.58E-20  6.57E-20  4.61E-20  4.16E-20  2.14E-20  3.02E-20  1.29E-20  1.57E-20  1.26E-20  1.58E-20  7.85E-21  7.17E-21  3.73E-21  3.52E-21  2.90E-21  2.40E-21  1.88E-21  8.79E-22  7.52E-22  7.08E-22  2.57E-22  2.38E-22  1.98E-22  8.25E-23  1.05E-22  9.24E-23  9.40E-23  9.54E-23  7.27E-23  6.89E-23  6.78E-23  8.00E-23  3.45E-23  7.39E-23  7.31E-23  2.92E-23  6.94E-23  1.35E-23  4.03E-23  3.37E-23  2.23E-23  1.29E-23  1.35E-23  1.05E-23  1.13E-28
  1.40E-10  1.36E-10  1.19E-10  6.80E-11  1.00E-10  3.29E-11  3.22E-11  3.22E-11  5.66E-11  8.48E-11  7.41E-11  2.29E-11  5.06E-11  1.58E-11  1.22E-11  1.14E-11  6.58E-12  5.89E-12  5.27E-12  3.98E-12  0.00E+00  1.33E-13  2.47E-13  0.00E+00  0.00E+00  1.93E-13  9.55E-14  2.51E-13  1.34E-13  5.66E-14  1.56E-13  8.38E-14  2.62E-17  1.49E-17  4.87E-18  5.04E-18  4.25E-18  2.88E-18  4.07E-18  6.15E-19  3.60E-19  1.01E-18  6.33E-19  4.31E-19  4.62E-19  9.67E-20  8.24E-20  7.22E-20  3.44E-20  1.52E-20  3.58E-20  9.08E-21  2.43E-20  1.06E-20  1.91E-20  5.58E-21  1.12E-20  3.96E-21  4.21E-21  2.87E-21  3.85E-21  2.37E-21  5.97E-22  5.02E-22  7.18E-22  4.02E-22  3.59E-22  2.51E-22  1.25E-22  1.30E-22  1.07E-22  1.08E-22  7.39E-23  1.06E-22  1.03E-22  1.02E-22  9.86E-23  3.43E-23  6.32E-23  9.42E-23  3.11E-23  5.99E-23  0.00E+00  5.29E-23  4.10E-23  2.20E-23  1.86E-23  1.68E-23  1.10E-23  1.40E-28
  8.18E-11  7.95E-11  6.97E-11  0.00E+00  0.00E+00  5.77E-11  5.65E-11  5.64E-11  0.00E+00  4.95E-11  0.00E+00  4.01E-11  2.96E-11  9.27E-12  0.00E+00  0.00E+00  5.79E-12  0.00E+00  4.64E-12  2.34E-12  6.50E-13  0.00E+00  2.19E-13  0.00E+00  0.00E+00  1.69E-13  0.00E+00  1.47E-13  1.18E-13  0.00E+00  0.00E+00  0.00E+00  1.54E-17  8.77E-18  0.00E+00  0.00E+00  2.50E-18  0.00E+00  2.41E-18  1.09E-18  6.33E-19  0.00E+00  3.71E-19  3.79E-19  0.00E+00  0.00E+00  4.90E-20  0.00E+00  3.03E-20  2.66E-20  2.13E-20  1.61E-20  0.00E+00  9.45E-21  1.14E-20  9.91E-21  0.00E+00  0.00E+00  2.49E-21  0.00E+00  0.00E+00  1.38E-21  1.06E-21  8.90E-22  0.00E+00  0.00E+00  0.00E+00  1.49E-22  0.00E+00  7.63E-23  6.32E-23  6.45E-23  6.59E-23  0.00E+00  0.00E+00  0.00E+00  5.82E-23  0.00E+00  5.59E-23  5.53E-23  0.00E+00  5.31E-23  5.14E-23  3.11E-23  2.44E-23  0.00E+00  0.00E+00  9.88E-24  0.00E+00  8.29E-29
  8.52E-11  8.28E-11  7.29E-11  5.02E-11  4.95E-11  3.65E-11  3.58E-11  3.58E-11  4.22E-11  5.27E-11  3.71E-11  2.59E-11  3.25E-11  1.12E-11  7.07E-12  6.67E-12  7.33E-12  5.31E-12  6.00E-12  3.23E-12  1.95E-13  1.44E-13  3.33E-13  2.08E-13  5.15E-14  0.00E+00  7.63E-14  1.78E-13  1.49E-13  5.21E-14  9.69E-14  5.47E-14  2.32E-17  1.35E-17  5.38E-18  3.78E-18  3.84E-18  3.16E-18  3.66E-18  1.04E-18  6.00E-19  7.44E-19  5.84E-19  5.93E-19  3.36E-19  1.08E-19  7.65E-20  5.19E-20  4.78E-20  2.45E-20  3.31E-20  1.48E-20  1.71E-20  1.43E-20  1.80E-20  9.08E-21  8.28E-21  4.32E-21  3.96E-21  3.27E-21  2.83E-21  2.20E-21  9.59E-22  8.55E-22  7.67E-22  2.83E-22  2.59E-22  2.25E-22  8.91E-23  1.14E-22  1.03E-22  1.04E-22  1.05E-22  8.14E-23  7.83E-23  7.72E-23  9.28E-23  3.92E-23  8.80E-23  8.73E-23  3.47E-23  8.24E-23  1.57E-23  4.88E-23  3.60E-23  2.51E-23  1.42E-23  1.58E-23  1.23E-23  1.30E-28
  6.27E-11  6.11E-11  5.44E-11  4.76E-11  4.70E-11  4.63E-11  4.55E-11  4.55E-11  4.08E-11  4.08E-11  3.65E-11  3.43E-11  2.70E-11  1.16E-11  9.63E-12  9.21E-12  8.34E-12  7.73E-12  7.16E-12  4.45E-12  0.00E+00  7.06E-13  6.56E-13  5.14E-13  0.00E+00  3.78E-13  0.00E+00  1.75E-13  1.67E-13  1.57E-13  1.51E-13  1.01E-13  4.79E-17  2.80E-17  2.76E-17  9.73E-18  7.76E-18  7.94E-18  7.34E-18  3.61E-18  2.07E-18  1.90E-18  1.21E-18  1.23E-18  8.86E-19  2.82E-19  1.57E-19  1.32E-19  1.00E-19  8.37E-20  7.00E-20  5.05E-20  4.54E-20  2.92E-20  3.75E-20  3.11E-20  2.15E-20  1.11E-20  8.36E-21  8.61E-21  7.32E-21  4.59E-21  3.42E-21  2.98E-21  2.05E-21  7.42E-22  6.92E-22  4.59E-22  2.38E-22  2.42E-22  2.17E-22  2.21E-22  2.23E-22  2.14E-22  2.06E-22  2.03E-22  1.94E-22  2.06E-22  1.82E-22  1.81E-22  1.80E-22  1.69E-22  0.00E+00  9.98E-23  7.65E-23  6.56E-23  3.77E-23  3.28E-23  3.20E-23  2.83E-28
  1.62E-10  1.58E-10  1.43E-10  7.23E-11  1.07E-10  5.30E-11  5.22E-11  5.21E-11  6.33E-11  1.11E-10  8.63E-11  4.09E-11  7.82E-11  4.01E-11  2.99E-11  2.90E-11  2.24E-11  1.69E-11  2.00E-11  1.98E-11  1.39E-12  1.38E-12  3.24E-12  3.15E-12  5.22E-13  2.00E-12  3.79E-13  0.00E+00  4.18E-13  1.67E-13  4.96E-13  4.16E-13  3.69E-16  2.18E-16  6.18E-17  6.53E-17  6.17E-17  3.61E-17  5.89E-17  1.21E-17  7.04E-18  1.30E-17  9.58E-18  6.99E-18  6.05E-18  1.30E-18  1.27E-18  9.18E-19  5.72E-19  2.91E-19  5.63E-19  1.74E-19  3.11E-19  1.68E-19  3.04E-19  1.08E-19  1.49E-19  5.14E-20  6.73E-20  3.94E-20  5.09E-20  3.69E-20  1.18E-20  1.03E-20  9.33E-21  5.10E-21  4.77E-21  3.73E-21  1.63E-21  1.94E-21  1.75E-21  1.77E-21  1.27E-21  1.48E-21  1.41E-21  1.39E-21  1.56E-21  4.70E-22  1.05E-21  1.46E-21  4.14E-22  9.75E-22  1.86E-22  8.07E-22  6.14E-22  3.01E-22  2.56E-22  2.62E-22  1.46E-22  2.36E-27
  2.23E-10  2.18E-10  1.98E-10  1.42E-10  1.41E-10  1.04E-10  1.03E-10  1.03E-10  1.26E-10  1.57E-10  1.15E-10  8.25E-11  1.15E-10  6.56E-11  4.68E-11  4.56E-11  5.36E-11  4.10E-11  4.89E-11  3.69E-11  4.21E-12  4.75E-12  1.13E-11  7.58E-12  1.88E-12  7.50E-12  1.53E-12  1.72E-12  0.00E+00  3.90E-13  7.81E-13  7.44E-13  1.13E-15  6.53E-16  2.58E-16  1.77E-16  1.88E-16  1.53E-16  1.81E-16  4.97E-17  2.90E-17  3.65E-17  2.88E-17  2.93E-17  1.73E-17  5.34E-18  3.82E-18  2.68E-18  2.40E-18  1.28E-18  1.70E-18  7.65E-19  9.22E-19  7.47E-19  8.92E-19  4.70E-19  4.16E-19  2.24E-19  1.96E-19  1.61E-19  1.44E-19  1.11E-19  5.13E-20  4.24E-20  4.10E-20  1.53E-20  1.37E-20  1.18E-20  4.74E-21  6.16E-21  5.08E-21  5.23E-21  5.36E-21  3.98E-21  3.83E-21  3.79E-21  4.58E-21  1.92E-21  4.40E-21  4.40E-21  1.74E-21  4.17E-21  8.13E-22  2.44E-21  1.93E-21  1.21E-21  6.96E-22  7.61E-22  5.96E-22  7.44E-27
  1.54E-10  1.51E-10  1.37E-10  1.24E-10  1.23E-10  1.21E-10  1.20E-10  1.19E-10  1.10E-10  1.10E-10  1.02E-10  9.72E-11  8.26E-11  4.93E-11  4.45E-11  4.34E-11  4.11E-11  3.95E-11  3.79E-11  2.95E-11  0.00E+00  1.08E-11  1.03E-11  8.85E-12  0.00E+00  7.16E-12  3.87E-12  1.78E-12  1.01E-12  0.00E+00  7.50E-13  7.39E-13  1.15E-15  6.70E-16  6.70E-16  2.40E-16  1.99E-16  2.03E-16  1.89E-16  8.95E-17  5.24E-17  4.88E-17  3.10E-17  3.16E-17  2.22E-17  7.32E-18  4.13E-18  3.54E-18  2.58E-18  2.25E-18  1.79E-18  1.35E-18  1.19E-18  7.87E-19  9.77E-19  8.34E-19  5.65E-19  3.00E-19  2.17E-19  2.22E-19  1.95E-19  1.20E-19  8.75E-20  7.75E-20  5.28E-20  1.98E-20  1.77E-20  1.25E-20  6.00E-21  6.30E-21  5.55E-21  5.62E-21  5.66E-21  5.47E-21  5.27E-21  5.22E-21  5.02E-21  5.27E-21  4.79E-21  4.77E-21  4.73E-21  4.51E-21  0.00E+00  2.65E-21  1.94E-21  1.66E-21  9.37E-22  8.33E-22  8.17E-22  8.04E-27
  1.28E-10  1.25E-10  1.14E-10  6.88E-11  1.02E-10  3.37E-11  3.33E-11  3.33E-11  6.15E-11  9.22E-11  8.53E-11  2.72E-11  6.97E-11  4.24E-11  3.85E-11  3.76E-11  2.38E-11  2.29E-11  2.20E-11  2.61E-11  0.00E+00  3.37E-12  6.46E-12  8.35E-12  0.00E+00  4.56E-12  1.26E-12  1.78E-12  6.75E-13  2.50E-13  0.00E+00  6.51E-13  1.20E-15  6.96E-16  2.30E-16  2.39E-16  2.00E-16  1.35E-16  1.92E-16  2.98E-17  1.71E-17  4.79E-17  3.03E-17  2.05E-17  2.31E-17  4.71E-18  4.09E-18  3.61E-18  1.69E-18  7.57E-19  1.85E-18  4.55E-19  1.23E-18  5.33E-19  9.54E-19  2.79E-19  5.50E-19  2.00E-19  2.14E-19  1.49E-19  1.92E-19  1.18E-19  3.10E-20  2.55E-20  3.72E-20  2.05E-20  1.87E-20  1.27E-20  6.45E-21  6.63E-21  5.61E-21  5.76E-21  3.87E-21  5.52E-21  5.14E-21  5.02E-21  4.83E-21  1.71E-21  3.11E-21  4.64E-21  1.55E-21  2.95E-21  0.00E+00  2.57E-21  2.08E-21  1.08E-21  9.59E-22  7.94E-22  5.19E-22  8.18E-27
  2.22E-10  2.18E-10  2.01E-10  1.22E-10  1.82E-10  6.00E-11  5.93E-11  5.92E-11  1.11E-10  1.66E-10  1.55E-10  4.99E-11  1.32E-10  8.96E-11  8.34E-11  8.20E-11  5.26E-11  5.11E-11  4.97E-11  6.29E-11  0.00E+00  1.09E-11  2.11E-11  2.86E-11  0.00E+00  1.66E-11  5.42E-12  8.98E-12  3.64E-12  1.36E-12  3.57E-12  0.00E+00  6.75E-15  3.96E-15  1.31E-15  1.38E-15  1.12E-15  7.60E-16  1.10E-15  1.75E-16  1.00E-16  2.75E-16  1.76E-16  1.20E-16  1.35E-16  2.83E-17  2.32E-17  2.10E-17  9.99E-18  4.36E-18  1.09E-17  2.62E-18  7.26E-18  3.10E-18  5.71E-18  1.61E-18  3.25E-18  1.16E-18  1.29E-18  8.91E-19  1.10E-18  6.85E-19  1.82E-19  1.54E-19  2.19E-19  1.19E-19  1.10E-19  7.35E-20  3.76E-20  3.89E-20  3.35E-20  3.44E-20  2.31E-20  3.30E-20  3.11E-20  3.06E-20  2.86E-20  1.04E-20  1.77E-20  2.64E-20  8.80E-21  1.70E-20  0.00E+00  1.46E-20  1.21E-20  6.59E-21  5.70E-21  4.63E-21  2.98E-21  5.02E-26
  2.59E-10  2.57E-10  2.49E-10  1.39E-10  2.08E-10  1.04E-10  1.03E-10  1.03E-10  1.36E-10  2.38E-10  2.02E-10  1.01E-10  2.34E-10  2.41E-10  2.08E-10  2.08E-10  1.74E-10  1.40E-10  1.75E-10  2.50E-10  3.68E-11  7.55E-11  1.89E-10  2.28E-10  3.81E-11  1.92E-10  7.83E-11  2.80E-10  2.03E-10  8.19E-11  2.47E-10  2.52E-10  0.00E+00  5.36E-11  1.53E-11  3.21E-11  3.35E-11  1.93E-11  3.27E-11  8.34E-12  5.38E-12  1.01E-11  8.00E-12  5.83E-12  5.28E-12  1.25E-12  1.27E-12  9.37E-13  5.79E-13  3.02E-13  5.68E-13  1.83E-13  3.21E-13  1.80E-13  3.15E-13  1.14E-13  1.57E-13  5.47E-14  7.04E-14  4.13E-14  5.37E-14  3.90E-14  1.21E-14  1.07E-14  9.47E-15  5.15E-15  4.66E-15  3.74E-15  1.50E-15  1.79E-15  1.59E-15  1.62E-15  1.17E-15  1.36E-15  1.31E-15  1.28E-15  1.43E-15  4.36E-16  9.76E-16  1.35E-15  3.82E-16  9.04E-16  1.74E-16  7.18E-16  5.15E-16  2.52E-16  2.05E-16  2.08E-16  1.16E-16  4.03E-21
  5.38E-10  5.34E-10  5.19E-10  2.90E-10  4.34E-10  2.16E-10  2.16E-10  2.16E-10  2.84E-10  4.98E-10  4.23E-10  2.11E-10  4.92E-10  5.13E-10  4.44E-10  4.45E-10  3.73E-10  2.99E-10  3.76E-10  5.37E-10  7.96E-11  1.64E-10  4.10E-10  4.96E-10  8.27E-11  4.18E-10  1.71E-10  6.17E-10  4.49E-10  1.82E-10  5.47E-10  5.64E-10  2.09E-10  0.00E+00  4.06E-11  1.06E-10  1.14E-10  6.57E-11  1.12E-10  3.09E-11  2.06E-11  3.88E-11  3.12E-11  2.27E-11  2.08E-11  4.87E-12  5.05E-12  3.80E-12  2.31E-12  1.22E-12  2.26E-12  7.41E-13  1.33E-12  7.37E-13  1.26E-12  4.63E-13  6.29E-13  2.22E-13  2.80E-13  1.64E-13  2.16E-13  1.55E-13  4.91E-14  4.24E-14  3.90E-14  2.11E-14  1.85E-14  1.51E-14  6.11E-15  7.40E-15  6.26E-15  6.36E-15  4.57E-15  5.29E-15  5.10E-15  5.07E-15  5.66E-15  1.70E-15  3.85E-15  5.34E-15  1.53E-15  3.62E-15  6.91E-16  2.85E-15  2.13E-15  9.83E-16  7.89E-16  8.15E-16  4.55E-16  1.67E-20
  3.59E-10  3.56E-10  3.46E-10  3.38E-10  3.37E-10  3.37E-10  3.36E-10  3.36E-10  3.32E-10  3.32E-10  3.30E-10  3.29E-10  3.29E-10  3.42E-10  3.46E-10  3.46E-10  3.48E-10  3.50E-10  3.51E-10  3.59E-10  0.00E+00  3.83E-10  3.84E-10  3.87E-10  0.00E+00  3.90E-10  4.00E-10  4.12E-10  4.20E-10  4.24E-10  4.26E-10  4.39E-10  1.41E-10  9.59E-11  0.00E+00  8.31E-11  7.66E-11  7.73E-11  7.53E-11  4.85E-11  3.24E-11  3.05E-11  2.10E-11  2.14E-11  1.63E-11  5.75E-12  3.42E-12  2.98E-12  2.19E-12  1.92E-12  1.51E-12  1.17E-12  1.04E-12  6.93E-13  8.44E-13  7.32E-13  4.90E-13  2.63E-13  1.88E-13  1.93E-13  1.70E-13  1.04E-13  7.72E-14  6.61E-14  4.64E-14  1.67E-14  1.47E-14  1.02E-14  4.78E-15  5.00E-15  4.18E-15  4.26E-15  4.30E-15  4.18E-15  4.01E-15  3.93E-15  3.80E-15  4.01E-15  3.64E-15  3.59E-15  3.59E-15  3.41E-15  0.00E+00  1.92E-15  1.44E-15  1.16E-15  6.22E-16  5.42E-16  5.35E-16  1.12E-20
  1.93E-10  1.91E-10  1.87E-10  1.22E-10  1.83E-10  6.08E-11  6.07E-11  6.07E-11  1.20E-10  1.81E-10  1.80E-10  6.00E-11  1.81E-10  1.92E-10  1.95E-10  1.95E-10  1.31E-10  1.32E-10  1.32E-10  2.04E-10  0.00E+00  7.38E-11  1.48E-10  2.24E-10  0.00E+00  1.51E-10  7.82E-11  2.43E-10  1.67E-10  8.46E-11  2.56E-10  2.67E-10  2.09E-10  1.61E-10  5.34E-11  0.00E+00  7.97E-11  5.31E-11  7.97E-11  2.29E-11  1.72E-11  4.92E-11  3.59E-11  2.43E-11  2.86E-11  7.17E-12  6.36E-12  5.56E-12  2.70E-12  1.18E-12  2.89E-12  7.42E-13  2.00E-12  8.83E-13  1.58E-12  4.60E-13  9.27E-13  3.34E-13  3.52E-13  2.42E-13  3.19E-13  1.95E-13  5.01E-14  4.10E-14  5.91E-14  3.17E-14  2.84E-14  1.91E-14  9.10E-15  9.43E-15  7.76E-15  8.04E-15  5.46E-15  7.65E-15  7.23E-15  7.18E-15  6.91E-15  2.41E-15  4.43E-15  6.56E-15  2.17E-15  4.18E-15  0.00E+00  3.47E-15  2.73E-15  1.36E-15  1.14E-15  9.66E-16  6.32E-16  2.23E-20
  1.86E-10  1.85E-10  1.81E-10  1.01E-10  1.52E-10  7.58E-11  7.56E-11  7.56E-11  1.00E-10  1.75E-10  1.50E-10  7.48E-11  1.76E-10  1.87E-10  1.63E-10  1.63E-10  1.37E-10  1.10E-10  1.38E-10  1.99E-10  2.99E-11  6.20E-11  1.56E-10  1.89E-10  3.14E-11  1.59E-10  6.58E-11  2.39E-10  1.76E-10  7.15E-11  2.16E-10  2.26E-10  2.33E-10  1.88E-10  5.33E-11  8.26E-11  0.00E+00  4.86E-11  8.38E-11  3.31E-11  2.58E-11  4.95E-11  4.28E-11  3.10E-11  2.94E-11  7.49E-12  7.78E-12  5.83E-12  3.57E-12  1.87E-12  3.58E-12  1.13E-12  2.08E-12  1.13E-12  1.99E-12  6.99E-13  9.87E-13  3.36E-13  4.48E-13  2.64E-13  3.33E-13  2.42E-13  7.87E-14  6.75E-14  6.20E-14  3.22E-14  2.98E-14  2.23E-14  9.52E-15  1.14E-14  1.00E-14  1.01E-14  7.34E-15  8.35E-15  8.04E-15  7.86E-15  8.70E-15  2.68E-15  5.80E-15  7.97E-15  2.26E-15  5.22E-15  9.98E-16  4.18E-15  3.26E-15  1.54E-15  1.26E-15  1.23E-15  6.85E-16  2.76E-20
  2.34E-10  2.32E-10  2.27E-10  2.23E-10  2.22E-10  1.11E-10  1.11E-10  1.11E-10  2.20E-10  2.20E-10  2.19E-10  1.10E-10  2.21E-10  2.35E-10  2.38E-10  2.39E-10  2.41E-10  2.42E-10  2.43E-10  2.50E-10  0.00E+00  1.36E-10  2.73E-10  2.76E-10  0.00E+00  2.79E-10  1.44E-10  3.00E-10  3.09E-10  1.57E-10  3.16E-10  3.30E-10  2.89E-10  2.31E-10  1.15E-10  1.18E-10  1.04E-10  0.00E+00  1.04E-10  4.77E-11  3.71E-11  7.11E-11  5.25E-11  5.34E-11  4.22E-11  1.61E-11  9.51E-12  8.37E-12  6.14E-12  2.67E-12  4.37E-12  1.62E-12  2.98E-12  1.94E-12  2.43E-12  1.01E-12  1.40E-12  7.24E-13  5.49E-13  5.67E-13  4.72E-13  2.95E-13  1.13E-13  9.66E-14  1.34E-13  4.64E-14  4.30E-14  2.78E-14  1.37E-14  1.41E-14  1.23E-14  1.25E-14  1.26E-14  1.20E-14  1.15E-14  1.12E-14  1.05E-14  5.74E-15  9.76E-15  9.71E-15  4.83E-15  8.87E-15  0.00E+00  5.07E-15  4.04E-15  3.29E-15  1.79E-15  1.49E-15  1.44E-15  3.37E-20
  5.87E-10  5.83E-10  5.70E-10  3.19E-10  4.78E-10  2.39E-10  2.38E-10  2.38E-10  3.16E-10  5.52E-10  4.72E-10  2.36E-10  5.55E-10  5.91E-10  5.14E-10  5.15E-10  4.33E-10  3.48E-10  4.37E-10  6.30E-10  9.43E-11  1.96E-10  4.91E-10  5.96E-10  9.93E-11  5.03E-10  2.08E-10  7.57E-10  5.56E-10  2.26E-10  6.83E-10  7.14E-10  7.54E-10  6.11E-10  1.74E-10  2.72E-10  2.76E-10  1.60E-10  0.00E+00  1.07E-10  8.42E-11  1.62E-10  1.40E-10  1.02E-10  9.68E-11  2.47E-11  2.57E-11  1.92E-11  1.18E-11  6.17E-12  1.17E-11  3.69E-12  6.84E-12  3.66E-12  6.55E-12  2.34E-12  3.26E-12  1.12E-12  1.47E-12  8.67E-13  1.11E-12  8.01E-13  2.57E-13  2.23E-13  2.02E-13  1.05E-13  9.78E-14  7.28E-14  3.12E-14  3.73E-14  3.28E-14  3.32E-14  2.41E-14  2.78E-14  2.65E-14  2.60E-14  2.87E-14  8.84E-15  1.93E-14  2.66E-14  7.56E-15  1.77E-14  3.36E-15  1.41E-14  1.05E-14  5.04E-15  4.08E-15  4.07E-15  2.27E-15  9.11E-20
  6.16E-10  6.13E-10  6.00E-10  3.94E-10  3.93E-10  5.89E-10  5.88E-10  5.88E-10  3.90E-10  5.85E-10  3.90E-10  5.86E-10  5.93E-10  6.39E-10  4.33E-10  4.34E-10  6.57E-10  4.40E-10  6.64E-10  6.86E-10  2.41E-10  5.03E-10  7.57E-10  5.10E-10  2.55E-10  7.77E-10  5.38E-10  8.42E-10  8.70E-10  5.90E-10  5.95E-10  6.27E-10  1.18E-09  1.08E-09  7.16E-10  4.89E-10  6.54E-10  4.41E-10  6.38E-10  0.00E+00  3.69E-10  2.42E-10  3.02E-10  3.05E-10  1.69E-10  7.07E-11  6.41E-11  3.76E-11  4.19E-11  3.66E-11  3.02E-11  2.25E-11  1.35E-11  1.32E-11  1.64E-11  1.38E-11  6.35E-12  3.43E-12  3.61E-12  2.49E-12  2.18E-12  2.01E-12  1.54E-12  1.26E-12  6.08E-13  2.14E-13  1.93E-13  1.93E-13  6.17E-14  9.53E-14  7.88E-14  8.15E-14  8.27E-14  5.14E-14  4.88E-14  4.79E-14  6.95E-14  4.88E-14  6.65E-14  6.62E-14  4.38E-14  6.26E-14  2.03E-14  3.48E-14  2.71E-14  1.37E-14  7.63E-15  9.67E-15  6.28E-15  2.38E-19
  3.19E-10  3.18E-10  3.12E-10  2.05E-10  2.05E-10  3.07E-10  3.06E-10  3.06E-10  2.04E-10  3.05E-10  2.04E-10  3.06E-10  3.11E-10  3.38E-10  2.29E-10  2.30E-10  3.48E-10  2.33E-10  3.52E-10  3.65E-10  1.29E-10  2.69E-10  4.05E-10  2.73E-10  1.37E-10  4.16E-10  2.89E-10  4.54E-10  4.70E-10  3.19E-10  3.22E-10  3.41E-10  7.46E-10  7.18E-10  4.78E-10  3.95E-10  5.53E-10  3.72E-10  5.45E-10  3.65E-10  0.00E+00  1.65E-10  2.38E-10  2.39E-10  1.43E-10  6.74E-11  6.22E-11  3.66E-11  4.11E-11  3.60E-11  2.99E-11  2.23E-11  1.34E-11  1.33E-11  1.64E-11  1.39E-11  6.27E-12  3.37E-12  3.62E-12  2.50E-12  2.15E-12  1.96E-12  1.53E-12  1.27E-12  6.02E-13  2.10E-13  1.90E-13  1.88E-13  6.09E-14  9.40E-14  7.96E-14  8.13E-14  8.29E-14  5.17E-14  4.82E-14  4.74E-14  6.64E-14  4.82E-14  6.38E-14  6.36E-14  4.21E-14  6.07E-14  1.96E-14  3.35E-14  2.65E-14  1.37E-14  7.57E-15  9.18E-15  5.96E-15  2.41E-19
  4.28E-10  4.25E-10  4.18E-10  2.75E-10  4.12E-10  1.37E-10  1.37E-10  1.37E-10  2.73E-10  4.09E-10  4.10E-10  1.37E-10  4.17E-10  4.54E-10  4.62E-10  4.63E-10  3.12E-10  3.14E-10  3.16E-10  4.90E-10  0.00E+00  1.81E-10  3.63E-10  5.51E-10  0.00E+00  3.73E-10  1.94E-10  6.11E-10  4.22E-10  2.15E-10  6.51E-10  6.88E-10  1.02E-09  9.90E-10  3.30E-10  8.32E-10  7.82E-10  5.25E-10  7.72E-10  1.76E-10  1.20E-10  0.00E+00  3.33E-10  2.23E-10  3.05E-10  9.77E-11  9.05E-11  8.01E-11  3.99E-11  1.75E-11  4.36E-11  1.08E-11  2.94E-11  1.29E-11  2.39E-11  6.81E-12  1.38E-11  4.85E-12  5.41E-12  3.72E-12  4.61E-12  2.85E-12  7.44E-13  6.29E-13  8.76E-13  4.57E-13  4.18E-13  2.70E-13  1.32E-13  1.36E-13  1.18E-13  1.20E-13  8.09E-14  1.15E-13  1.09E-13  1.07E-13  9.93E-14  3.62E-14  6.10E-14  9.01E-14  3.00E-14  5.78E-14  0.00E+00  4.73E-14  3.86E-14  2.08E-14  1.69E-14  1.38E-14  8.79E-15  3.53E-19
  4.20E-10  4.18E-10  4.11E-10  2.32E-10  3.48E-10  1.74E-10  1.74E-10  1.74E-10  2.31E-10  4.05E-10  3.48E-10  1.74E-10  4.14E-10  4.53E-10  3.96E-10  3.97E-10  3.34E-10  2.69E-10  3.38E-10  4.91E-10  7.45E-11  1.56E-10  3.92E-10  4.76E-10  7.94E-11  4.03E-10  1.68E-10  6.19E-10  4.58E-10  1.87E-10  5.66E-10  6.01E-10  1.14E-09  1.13E-09  3.23E-10  8.92E-10  1.01E-09  5.78E-10  1.00E-09  3.42E-10  2.50E-10  4.77E-10  0.00E+00  2.92E-10  3.43E-10  1.33E-10  1.48E-10  1.12E-10  7.06E-11  3.73E-11  7.23E-11  2.32E-11  4.21E-11  2.32E-11  4.00E-11  1.46E-11  1.99E-11  6.98E-12  8.77E-12  5.17E-12  6.69E-12  4.71E-12  1.60E-12  1.34E-12  1.26E-12  6.53E-13  5.95E-13  4.54E-13  1.89E-13  2.27E-13  1.93E-13  1.97E-13  1.43E-13  1.63E-13  1.52E-13  1.49E-13  1.61E-13  5.07E-14  1.09E-13  1.51E-13  4.28E-14  1.03E-13  2.00E-14  7.91E-14  6.40E-14  2.90E-14  2.38E-14  2.19E-14  1.21E-14  5.99E-19
  6.60E-10  6.56E-10  6.45E-10  5.10E-10  5.10E-10  3.82E-10  3.82E-10  3.82E-10  5.08E-10  6.35E-10  5.09E-10  3.83E-10  6.50E-10  7.11E-10  5.79E-10  5.81E-10  7.33E-10  5.90E-10  7.43E-10  7.70E-10  1.64E-10  3.43E-10  8.60E-10  6.97E-10  1.74E-10  8.85E-10  3.69E-10  9.70E-10  1.01E-09  4.10E-10  8.28E-10  8.79E-10  1.78E-09  1.76E-09  7.05E-10  1.29E-09  1.56E-09  1.26E-09  1.55E-09  7.39E-10  5.38E-10  6.82E-10  6.27E-10  0.00E+00  4.97E-10  2.85E-10  2.27E-10  1.61E-10  1.51E-10  8.00E-11  1.11E-10  4.99E-11  6.03E-11  4.97E-11  6.12E-11  3.13E-11  2.85E-11  1.49E-11  1.33E-11  1.11E-11  9.61E-12  7.31E-12  3.42E-12  2.87E-12  2.70E-12  9.34E-13  8.53E-13  6.96E-13  2.70E-13  3.47E-13  2.95E-13  3.00E-13  3.07E-13  2.31E-13  2.15E-13  2.13E-13  2.46E-13  1.08E-13  2.34E-13  2.34E-13  9.33E-14  2.22E-13  4.36E-14  1.23E-13  9.81E-14  6.19E-14  3.41E-14  3.33E-14  2.62E-14  9.17E-19
  2.88E-10  2.87E-10  2.82E-10  1.86E-10  2.79E-10  9.30E-11  9.30E-11  9.30E-11  1.86E-10  2.79E-10  2.80E-10  9.35E-11  2.86E-10  3.14E-10  3.20E-10  3.21E-10  2.16E-10  2.18E-10  2.19E-10  3.41E-10  0.00E+00  1.27E-10  2.55E-10  3.88E-10  0.00E+00  2.63E-10  1.37E-10  4.33E-10  2.99E-10  1.53E-10  4.63E-10  4.92E-10  8.36E-10  8.40E-10  2.80E-10  8.06E-10  7.90E-10  5.28E-10  7.87E-10  2.26E-10  1.80E-10  5.17E-10  3.83E-10  2.59E-10  0.00E+00  1.42E-10  1.40E-10  1.24E-10  6.30E-11  2.78E-11  6.94E-11  1.74E-11  4.74E-11  2.09E-11  3.87E-11  1.10E-11  2.24E-11  7.89E-12  8.59E-12  5.89E-12  7.55E-12  4.77E-12  1.16E-12  1.00E-12  1.38E-12  7.23E-13  6.37E-13  4.39E-13  2.03E-13  2.11E-13  1.81E-13  1.83E-13  1.24E-13  1.79E-13  1.72E-13  1.68E-13  1.63E-13  5.72E-14  1.02E-13  1.52E-13  5.08E-14  9.57E-14  0.00E+00  7.99E-14  5.88E-14  3.17E-14  2.55E-14  2.21E-14  1.45E-14  5.85E-19
  5.79E-10  5.77E-10  5.70E-10  5.66E-10  5.66E-10  2.83E-10  2.83E-10  2.83E-10  5.67E-10  5.67E-10  5.70E-10  2.86E-10  5.88E-10  6.55E-10  6.68E-10  6.71E-10  6.78E-10  6.83E-10  6.88E-10  7.17E-10  0.00E+00  4.04E-10  8.12E-10  8.23E-10  0.00E+00  8.38E-10  4.39E-10  9.28E-10  9.66E-10  4.94E-10  9.98E-10  1.07E-09  2.04E-09  2.11E-09  1.05E-09  2.20E-09  2.21E-09  2.21E-09  2.21E-09  1.10E-09  1.07E-09  2.13E-09  1.99E-09  2.00E-09  1.85E-09  0.00E+00  8.46E-10  7.86E-10  6.38E-10  2.87E-10  4.90E-10  1.88E-10  3.44E-10  2.31E-10  2.83E-10  1.21E-10  1.67E-10  8.91E-11  6.51E-11  6.71E-11  5.76E-11  3.52E-11  1.32E-11  1.12E-11  1.53E-11  5.45E-12  4.94E-12  3.24E-12  1.54E-12  1.59E-12  1.34E-12  1.38E-12  1.40E-12  1.32E-12  1.21E-12  1.18E-12  1.14E-12  6.04E-13  1.09E-12  1.08E-12  5.39E-13  1.03E-12  0.00E+00  5.60E-13  4.47E-13  3.40E-13  1.88E-13  1.52E-13  1.50E-13  4.50E-18
  2.92E-10  2.91E-10  2.88E-10  1.64E-10  2.45E-10  1.23E-10  1.23E-10  1.23E-10  1.64E-10  2.87E-10  2.48E-10  1.25E-10  3.00E-10  3.36E-10  2.94E-10  2.95E-10  2.49E-10  2.01E-10  2.53E-10  3.69E-10  5.65E-11  1.19E-10  3.00E-10  3.65E-10  6.09E-11  3.10E-10  1.30E-10  4.82E-10  3.59E-10  1.47E-10  4.45E-10  4.77E-10  1.10E-09  1.15E-09  3.28E-10  1.05E-09  1.23E-09  7.03E-10  1.23E-09  5.41E-10  5.43E-10  1.09E-09  1.25E-09  8.92E-10  1.05E-09  4.99E-10  0.00E+00  4.94E-10  3.79E-10  2.12E-10  4.36E-10  1.49E-10  2.74E-10  1.57E-10  2.66E-10  9.83E-11  1.37E-10  4.89E-11  6.27E-11  3.70E-11  4.76E-11  3.39E-11  1.09E-11  9.30E-12  8.52E-12  4.40E-12  4.05E-12  3.05E-12  1.26E-12  1.52E-12  1.29E-12  1.32E-12  9.58E-13  1.09E-12  1.02E-12  1.01E-12  1.10E-12  3.40E-13  7.18E-13  1.00E-12  2.86E-13  6.87E-13  1.32E-13  5.19E-13  4.23E-13  1.93E-13  1.56E-13  1.47E-13  8.03E-14  4.38E-18
  3.25E-10  3.23E-10  3.20E-10  2.12E-10  3.19E-10  1.06E-10  1.06E-10  1.06E-10  2.13E-10  3.20E-10  3.22E-10  1.08E-10  3.34E-10  3.75E-10  3.83E-10  3.85E-10  2.59E-10  2.61E-10  2.63E-10  4.13E-10  0.00E+00  1.56E-10  3.13E-10  4.76E-10  0.00E+00  3.24E-10  1.70E-10  5.39E-10  3.75E-10  1.92E-10  5.82E-10  6.23E-10  1.25E-09  1.30E-09  4.32E-10  1.38E-09  1.40E-09  9.30E-10  1.40E-09  4.80E-10  4.84E-10  1.45E-09  1.44E-09  9.62E-10  1.42E-09  7.34E-10  7.50E-10  0.00E+00  4.33E-10  2.05E-10  5.52E-10  1.49E-10  4.10E-10  1.90E-10  3.43E-10  9.91E-11  2.07E-10  7.45E-11  8.15E-11  5.61E-11  7.24E-11  4.43E-11  1.11E-11  9.40E-12  1.30E-11  6.50E-12  6.02E-12  3.82E-12  1.87E-12  1.90E-12  1.68E-12  1.70E-12  1.16E-12  1.66E-12  1.58E-12  1.56E-12  1.48E-12  5.25E-13  9.24E-13  1.37E-12  4.53E-13  8.45E-13  0.00E+00  7.10E-13  5.28E-13  2.93E-13  2.36E-13  2.01E-13  1.30E-13  5.72E-18
  3.86E-10  3.85E-10  3.81E-10  3.04E-10  3.04E-10  2.28E-10  2.28E-10  2.28E-10  3.06E-10  3.82E-10  3.08E-10  2.33E-10  4.00E-10  4.50E-10  3.68E-10  3.70E-10  4.68E-10  3.77E-10  4.75E-10  4.97E-10  1.07E-10  2.26E-10  5.67E-10  4.60E-10  1.15E-10  5.86E-10  2.46E-10  6.52E-10  6.81E-10  2.79E-10  5.64E-10  6.04E-10  1.53E-09  1.60E-09  6.39E-10  1.37E-09  1.73E-09  1.39E-09  1.74E-09  1.08E-09  1.10E-09  1.47E-09  1.85E-09  1.85E-09  1.47E-09  1.30E-09  1.25E-09  9.07E-10  0.00E+00  5.29E-10  8.42E-10  4.31E-10  5.35E-10  4.76E-10  5.68E-10  2.98E-10  2.81E-10  1.52E-10  1.39E-10  1.15E-10  9.86E-11  7.55E-11  3.41E-11  2.90E-11  2.66E-11  8.88E-12  8.02E-12  6.79E-12  2.60E-12  3.34E-12  2.84E-12  2.90E-12  2.95E-12  2.22E-12  2.10E-12  2.03E-12  2.34E-12  1.05E-12  2.25E-12  2.24E-12  8.96E-13  2.11E-12  4.15E-13  1.16E-12  9.29E-13  5.84E-13  3.20E-13  3.10E-13  2.44E-13  9.79E-18
  3.90E-10  3.89E-10  3.85E-10  2.56E-10  2.56E-10  3.84E-10  3.84E-10  3.84E-10  2.57E-10  3.86E-10  2.60E-10  3.92E-10  4.05E-10  4.56E-10  3.11E-10  3.13E-10  4.74E-10  3.19E-10  4.82E-10  5.04E-10  1.80E-10  3.82E-10  5.75E-10  3.89E-10  1.95E-10  5.95E-10  4.17E-10  6.63E-10  6.92E-10  4.72E-10  4.77E-10  5.12E-10  1.57E-09  1.63E-09  1.09E-09  1.17E-09  1.78E-09  1.19E-09  1.78E-09  1.86E-09  1.90E-09  1.27E-09  1.92E-09  1.92E-09  1.28E-09  1.17E-09  1.44E-09  8.81E-10  1.04E-09  0.00E+00  9.20E-10  8.15E-10  5.11E-10  5.55E-10  6.59E-10  5.79E-10  2.75E-10  1.49E-10  1.64E-10  1.13E-10  9.70E-11  8.91E-11  6.69E-11  5.69E-11  2.61E-11  8.80E-12  7.97E-12  7.72E-12  2.49E-12  3.86E-12  3.35E-12  3.42E-12  3.48E-12  2.22E-12  2.12E-12  2.05E-12  2.93E-12  2.12E-12  2.74E-12  2.70E-12  1.79E-12  2.49E-12  7.82E-13  1.40E-12  1.06E-12  5.87E-13  3.16E-13  3.99E-13  2.58E-13  1.16E-17
  6.14E-10  6.12E-10  6.07E-10  3.46E-10  5.19E-10  2.60E-10  2.60E-10  2.60E-10  3.48E-10  6.09E-10  5.27E-10  2.66E-10  6.40E-10  7.23E-10  6.34E-10  6.37E-10  5.37E-10  4.33E-10  5.46E-10  7.99E-10  1.23E-10  2.60E-10  6.52E-10  7.95E-10  1.33E-10  6.75E-10  2.84E-10  1.05E-09  7.86E-10  3.22E-10  9.76E-10  1.05E-09  2.51E-09  2.62E-09  7.50E-10  2.42E-09  2.87E-09  1.64E-09  2.87E-09  1.29E-09  1.32E-09  2.64E-09  3.12E-09  2.23E-09  2.69E-09  1.71E-09  2.64E-09  2.13E-09  1.45E-09  7.83E-10  0.00E+00  6.37E-10  1.22E-09  7.64E-10  1.25E-09  4.77E-10  6.88E-10  2.51E-10  3.23E-10  1.91E-10  2.46E-10  1.75E-10  5.64E-11  4.80E-11  4.41E-11  2.23E-11  2.02E-11  1.52E-11  6.18E-12  7.55E-12  6.32E-12  6.39E-12  4.65E-12  5.37E-12  5.14E-12  5.04E-12  5.68E-12  1.71E-12  3.88E-12  5.34E-12  1.53E-12  3.63E-12  6.99E-13  2.80E-12  2.08E-12  9.53E-13  7.53E-13  7.60E-13  4.29E-13  2.28E-17
  8.05E-10  8.03E-10  7.96E-10  5.30E-10  5.30E-10  7.96E-10  7.96E-10  7.96E-10  5.34E-10  8.01E-10  5.40E-10  8.15E-10  8.43E-10  9.56E-10  6.52E-10  6.55E-10  9.94E-10  6.68E-10  1.01E-09  1.06E-09  3.79E-10  8.04E-10  1.21E-09  8.20E-10  4.10E-10  1.25E-09  8.80E-10  1.40E-09  1.46E-09  9.99E-10  1.01E-09  1.09E-09  3.38E-09  3.53E-09  2.35E-09  2.54E-09  3.87E-09  2.58E-09  3.88E-09  4.06E-09  4.18E-09  2.80E-09  4.28E-09  4.27E-09  2.88E-09  2.86E-09  4.03E-09  2.61E-09  3.52E-09  3.27E-09  2.84E-09  0.00E+00  1.48E-09  1.87E-09  2.10E-09  1.92E-09  9.63E-10  5.38E-10  5.94E-10  4.09E-10  3.51E-10  3.23E-10  2.43E-10  2.05E-10  9.43E-11  3.20E-11  2.90E-11  2.83E-11  8.97E-12  1.38E-11  1.20E-11  1.23E-11  1.25E-11  7.95E-12  7.52E-12  7.44E-12  1.05E-11  7.52E-12  9.80E-12  9.67E-12  6.42E-12  8.96E-12  2.82E-12  4.99E-12  3.80E-12  2.09E-12  1.12E-12  1.42E-12  9.17E-13  4.20E-17
  6.94E-10  6.92E-10  6.87E-10  4.58E-10  6.87E-10  2.29E-10  2.29E-10  2.29E-10  4.61E-10  6.92E-10  6.99E-10  2.35E-10  7.29E-10  8.27E-10  8.46E-10  8.50E-10  5.73E-10  5.78E-10  5.83E-10  9.16E-10  0.00E+00  3.48E-10  7.00E-10  1.07E-09  0.00E+00  7.25E-10  3.81E-10  1.21E-09  8.45E-10  4.33E-10  1.31E-09  1.41E-09  2.94E-09  3.07E-09  1.02E-09  3.32E-09  3.37E-09  2.24E-09  3.38E-09  1.18E-09  1.22E-09  3.67E-09  3.74E-09  2.49E-09  3.78E-09  2.52E-09  3.62E-09  3.54E-09  2.17E-09  1.02E-09  2.73E-09  7.16E-10  0.00E+00  1.17E-09  1.93E-09  6.01E-10  1.38E-09  5.20E-10  5.73E-10  3.95E-10  5.09E-10  3.12E-10  7.82E-11  6.65E-11  9.14E-11  4.66E-11  4.21E-11  2.75E-11  1.26E-11  1.30E-11  1.15E-11  1.16E-11  7.85E-12  1.13E-11  1.08E-11  1.07E-11  1.02E-11  3.61E-12  6.42E-12  9.54E-12  3.18E-12  5.98E-12  0.00E+00  4.98E-12  3.55E-12  2.01E-12  1.58E-12  1.38E-12  8.97E-13  4.07E-17
  8.32E-10  8.30E-10  8.24E-10  6.60E-10  6.60E-10  4.95E-10  4.96E-10  4.96E-10  6.66E-10  8.33E-10  6.74E-10  5.09E-10  8.80E-10  1.00E-09  8.21E-10  8.25E-10  1.04E-09  8.42E-10  1.06E-09  1.11E-09  2.40E-10  5.09E-10  1.28E-09  1.04E-09  2.60E-10  1.32E-09  5.58E-10  1.48E-09  1.55E-09  6.35E-10  1.28E-09  1.38E-09  3.62E-09  3.79E-09  1.52E-09  3.29E-09  4.17E-09  3.33E-09  4.19E-09  2.64E-09  2.73E-09  3.66E-09  4.68E-09  4.68E-09  3.80E-09  3.91E-09  4.85E-09  3.85E-09  4.69E-09  2.76E-09  4.42E-09  2.37E-09  2.97E-09  0.00E+00  3.15E-09  1.65E-09  1.94E-09  1.18E-09  1.09E-09  9.03E-10  7.77E-10  5.98E-10  2.70E-10  2.29E-10  2.10E-10  7.10E-11  6.44E-11  5.25E-11  1.95E-11  2.52E-11  2.15E-11  2.18E-11  2.22E-11  1.70E-11  1.59E-11  1.58E-11  1.86E-11  7.96E-12  1.74E-11  1.74E-11  6.91E-12  1.62E-11  3.09E-12  9.29E-12  6.87E-12  4.62E-12  2.46E-12  2.63E-12  2.03E-12  7.78E-17
  8.21E-10  8.19E-10  8.13E-10  4.64E-10  6.97E-10  3.49E-10  3.49E-10  3.49E-10  4.69E-10  8.20E-10  7.11E-10  3.58E-10  8.65E-10  9.83E-10  8.63E-10  8.67E-10  7.31E-10  5.90E-10  7.44E-10  1.09E-09  1.68E-10  3.56E-10  8.94E-10  1.09E-09  1.82E-10  9.26E-10  3.90E-10  1.45E-09  1.08E-09  4.43E-10  1.35E-09  1.45E-09  3.52E-09  3.69E-09  1.05E-09  3.43E-09  4.05E-09  2.31E-09  4.07E-09  1.83E-09  1.89E-09  3.80E-09  4.53E-09  3.23E-09  3.93E-09  2.67E-09  4.56E-09  3.86E-09  3.07E-09  1.78E-09  3.86E-09  1.37E-09  2.53E-09  1.72E-09  0.00E+00  1.04E-09  1.71E-09  6.63E-10  8.57E-10  5.06E-10  6.52E-10  4.67E-10  1.50E-10  1.27E-10  1.17E-10  5.97E-11  5.40E-11  4.13E-11  1.62E-11  1.95E-11  1.66E-11  1.70E-11  1.22E-11  1.40E-11  1.31E-11  1.29E-11  1.44E-11  4.38E-12  9.93E-12  1.37E-11  3.90E-12  9.34E-12  1.82E-12  7.18E-12  5.67E-12  2.47E-12  2.04E-12  1.95E-12  1.08E-12  6.09E-17
  8.29E-10  8.27E-10  8.22E-10  5.48E-10  5.48E-10  8.23E-10  8.23E-10  8.24E-10  5.53E-10  8.30E-10  5.60E-10  8.46E-10  8.76E-10  9.98E-10  6.81E-10  6.85E-10  1.04E-09  6.99E-10  1.06E-09  1.11E-09  3.98E-10  8.44E-10  1.27E-09  8.61E-10  4.31E-10  1.32E-09  9.26E-10  1.47E-09  1.54E-09  1.05E-09  1.06E-09  1.14E-09  3.60E-09  3.76E-09  2.51E-09  2.72E-09  4.15E-09  2.76E-09  4.16E-09  4.37E-09  4.52E-09  3.03E-09  4.65E-09  4.64E-09  3.14E-09  3.23E-09  4.79E-09  3.17E-09  4.60E-09  4.50E-09  4.30E-09  3.78E-09  2.35E-09  2.59E-09  2.98E-09  0.00E+00  1.55E-09  9.30E-10  1.03E-09  7.11E-10  6.13E-10  5.65E-10  4.25E-10  3.60E-10  1.65E-10  5.58E-11  5.06E-11  4.99E-11  1.53E-11  2.39E-11  2.02E-11  2.06E-11  2.10E-11  1.33E-11  1.26E-11  1.23E-11  1.75E-11  1.26E-11  1.65E-11  1.61E-11  1.07E-11  1.51E-11  4.85E-12  8.62E-12  6.63E-12  3.68E-12  1.96E-12  2.46E-12  1.59E-12  7.35E-17
  5.66E-10  5.65E-10  5.62E-10  3.75E-10  5.63E-10  1.88E-10  1.88E-10  1.88E-10  3.79E-10  5.69E-10  5.76E-10  1.94E-10  6.02E-10  6.89E-10  7.05E-10  7.09E-10  4.78E-10  4.83E-10  4.87E-10  7.66E-10  0.00E+00  2.92E-10  5.88E-10  8.95E-10  0.00E+00  6.09E-10  3.21E-10  1.02E-09  7.13E-10  3.66E-10  1.11E-09  1.19E-09  2.52E-09  2.63E-09  8.78E-10  2.86E-09  2.91E-09  1.93E-09  2.91E-09  1.02E-09  1.06E-09  3.19E-09  3.28E-09  2.18E-09  3.33E-09  2.31E-09  3.49E-09  3.48E-09  2.30E-09  1.14E-09  3.38E-09  1.08E-09  3.16E-09  1.72E-09  2.93E-09  8.90E-10  0.00E+00  9.42E-10  1.07E-09  7.33E-10  9.51E-10  5.88E-10  1.48E-10  1.25E-10  1.72E-10  8.71E-11  7.86E-11  5.17E-11  2.41E-11  2.49E-11  2.12E-11  2.17E-11  1.46E-11  2.10E-11  1.98E-11  1.96E-11  1.85E-11  6.59E-12  1.16E-11  1.72E-11  5.74E-12  1.08E-11  0.00E+00  8.79E-12  7.04E-12  3.68E-12  3.03E-12  2.38E-12  1.53E-12  7.63E-17
  7.06E-10  7.05E-10  7.02E-10  7.05E-10  7.05E-10  3.53E-10  3.53E-10  3.53E-10  7.14E-10  7.14E-10  7.24E-10  3.65E-10  7.60E-10  8.73E-10  8.95E-10  9.00E-10  9.11E-10  9.19E-10  9.28E-10  9.74E-10  0.00E+00  5.60E-10  1.12E-09  1.14E-09  0.00E+00  1.17E-09  6.15E-10  1.31E-09  1.37E-09  7.02E-10  1.42E-09  1.53E-09  3.24E-09  3.39E-09  1.70E-09  3.69E-09  3.74E-09  3.74E-09  3.75E-09  1.98E-09  2.05E-09  4.12E-09  4.24E-09  4.23E-09  4.31E-09  4.53E-09  4.61E-09  4.63E-09  4.65E-09  2.33E-09  4.66E-09  2.32E-09  4.62E-09  4.49E-09  4.57E-09  2.26E-09  4.23E-09  0.00E+00  2.46E-09  2.52E-09  2.25E-09  1.45E-09  5.46E-10  4.65E-10  6.39E-10  2.14E-10  1.94E-10  1.26E-10  5.91E-11  6.12E-11  5.20E-11  5.33E-11  5.39E-11  5.14E-11  4.85E-11  4.79E-11  4.54E-11  2.43E-11  4.27E-11  4.24E-11  2.12E-11  3.99E-11  0.00E+00  2.20E-11  1.66E-11  1.32E-11  7.46E-12  6.22E-12  5.99E-12  1.86E-16
  4.50E-10  4.49E-10  4.48E-10  2.57E-10  3.86E-10  1.93E-10  1.93E-10  1.93E-10  2.61E-10  4.56E-10  3.96E-10  2.00E-10  4.86E-10  5.60E-10  4.92E-10  4.95E-10  4.18E-10  3.37E-10  4.26E-10  6.26E-10  9.67E-11  2.06E-10  5.17E-10  6.30E-10  1.05E-10  5.36E-10  2.26E-10  8.43E-10  6.30E-10  2.59E-10  7.85E-10  8.45E-10  2.09E-09  2.18E-09  6.25E-10  2.04E-09  2.41E-09  1.38E-09  2.42E-09  1.09E-09  1.13E-09  2.28E-09  2.73E-09  1.95E-09  2.38E-09  1.67E-09  2.98E-09  2.57E-09  2.15E-09  1.30E-09  3.03E-09  1.30E-09  2.60E-09  2.15E-09  3.03E-09  1.29E-09  2.52E-09  1.39E-09  0.00E+00  1.08E-09  1.56E-09  1.27E-09  4.15E-10  3.53E-10  3.23E-10  1.62E-10  1.46E-10  1.11E-10  4.45E-11  5.40E-11  4.59E-11  4.69E-11  3.39E-11  3.88E-11  3.66E-11  3.62E-11  3.99E-11  1.22E-11  2.70E-11  3.72E-11  1.06E-11  2.52E-11  4.82E-12  1.93E-11  1.47E-11  6.76E-12  5.25E-12  5.28E-12  2.94E-12  1.63E-16
  3.59E-10  3.58E-10  3.57E-10  3.59E-10  3.59E-10  1.80E-10  1.80E-10  1.80E-10  3.64E-10  3.64E-10  3.69E-10  1.86E-10  3.88E-10  4.47E-10  4.58E-10  4.61E-10  4.67E-10  4.71E-10  4.75E-10  4.99E-10  0.00E+00  2.87E-10  5.77E-10  5.87E-10  0.00E+00  5.99E-10  3.16E-10  6.72E-10  7.04E-10  3.61E-10  7.30E-10  7.87E-10  1.66E-09  1.74E-09  8.72E-10  1.89E-09  1.92E-09  1.92E-09  1.93E-09  1.02E-09  1.05E-09  2.12E-09  2.18E-09  2.17E-09  2.21E-09  2.33E-09  2.38E-09  2.39E-09  2.40E-09  1.21E-09  2.42E-09  1.21E-09  2.42E-09  2.39E-09  2.41E-09  1.20E-09  2.34E-09  1.88E-09  1.46E-09  0.00E+00  1.43E-09  9.82E-10  3.75E-10  3.18E-10  4.37E-10  1.46E-10  1.32E-10  8.61E-11  4.03E-11  4.16E-11  3.55E-11  3.61E-11  3.67E-11  3.49E-11  3.31E-11  3.27E-11  3.10E-11  1.66E-11  2.91E-11  2.89E-11  1.44E-11  2.72E-11  0.00E+00  1.50E-11  1.13E-11  9.17E-12  4.71E-12  4.09E-12  3.99E-12  1.26E-16
  6.04E-10  6.03E-10  6.01E-10  4.03E-10  6.05E-10  2.02E-10  2.02E-10  2.02E-10  4.09E-10  6.13E-10  6.22E-10  2.09E-10  6.54E-10  7.55E-10  7.74E-10  7.78E-10  5.25E-10  5.30E-10  5.35E-10  8.44E-10  0.00E+00  3.24E-10  6.50E-10  9.91E-10  0.00E+00  6.75E-10  3.56E-10  1.14E-09  7.93E-10  4.07E-10  1.23E-09  1.33E-09  2.81E-09  2.95E-09  9.83E-10  3.20E-09  3.25E-09  2.16E-09  3.26E-09  1.15E-09  1.19E-09  3.58E-09  3.68E-09  2.45E-09  3.74E-09  2.63E-09  4.02E-09  4.04E-09  2.71E-09  1.36E-09  4.09E-09  1.37E-09  4.10E-09  2.72E-09  4.10E-09  1.36E-09  4.03E-09  2.38E-09  2.82E-09  1.94E-09  0.00E+00  1.92E-09  4.91E-10  4.19E-10  5.76E-10  2.88E-10  2.60E-10  1.69E-10  7.90E-11  8.17E-11  6.98E-11  7.11E-11  4.82E-11  6.89E-11  6.53E-11  6.42E-11  6.07E-11  2.18E-11  3.83E-11  5.68E-11  1.89E-11  3.57E-11  0.00E+00  2.93E-11  2.24E-11  1.20E-11  9.41E-12  7.87E-12  5.06E-12  2.47E-16
  9.31E-10  9.30E-10  9.29E-10  5.34E-10  8.02E-10  4.01E-10  4.02E-10  4.02E-10  5.43E-10  9.50E-10  8.27E-10  4.18E-10  1.02E-09  1.18E-09  1.04E-09  1.04E-09  8.79E-10  7.10E-10  8.95E-10  1.32E-09  2.04E-10  4.34E-10  1.09E-09  1.33E-09  2.22E-10  1.13E-09  4.78E-10  1.78E-09  1.33E-09  5.47E-10  1.66E-09  1.79E-09  4.40E-09  4.60E-09  1.32E-09  4.28E-09  5.07E-09  2.89E-09  5.09E-09  2.30E-09  2.38E-09  4.78E-09  5.72E-09  4.08E-09  4.99E-09  3.50E-09  6.25E-09  5.38E-09  4.52E-09  2.72E-09  6.38E-09  2.75E-09  5.50E-09  4.60E-09  6.43E-09  2.76E-09  5.51E-09  3.60E-09  6.08E-09  3.49E-09  5.06E-09  0.00E+00  1.56E-09  1.36E-09  1.26E-09  6.26E-10  5.66E-10  4.28E-10  1.71E-10  2.06E-10  1.76E-10  1.79E-10  1.29E-10  1.48E-10  1.41E-10  1.38E-10  1.53E-10  4.68E-11  1.03E-10  1.43E-10  4.07E-11  9.59E-11  1.84E-11  7.41E-11  5.62E-11  2.59E-11  2.08E-11  2.06E-11  1.14E-11  6.13E-16
  4.73E-10  4.72E-10  4.72E-10  3.17E-10  3.17E-10  4.76E-10  4.77E-10  4.77E-10  3.22E-10  4.83E-10  3.28E-10  4.96E-10  5.19E-10  6.02E-10  4.12E-10  4.14E-10  6.29E-10  4.23E-10  6.41E-10  6.74E-10  2.44E-10  5.19E-10  7.82E-10  5.30E-10  2.65E-10  8.12E-10  5.72E-10  9.13E-10  9.56E-10  6.54E-10  6.61E-10  7.13E-10  2.25E-09  2.35E-09  1.57E-09  1.70E-09  2.59E-09  1.72E-09  2.59E-09  2.73E-09  2.82E-09  1.89E-09  2.91E-09  2.91E-09  1.97E-09  2.08E-09  3.18E-09  2.13E-09  3.22E-09  3.23E-09  3.24E-09  3.26E-09  2.17E-09  3.27E-09  3.27E-09  3.27E-09  2.18E-09  2.17E-09  3.21E-09  2.15E-09  2.12E-09  2.79E-09  0.00E+00  2.05E-09  9.94E-10  3.29E-10  2.97E-10  2.89E-10  8.90E-11  1.38E-10  1.18E-10  1.20E-10  1.22E-10  7.74E-11  7.32E-11  7.22E-11  1.03E-10  7.32E-11  9.69E-11  9.55E-11  6.36E-11  9.01E-11  2.89E-11  4.96E-11  3.79E-11  2.03E-11  1.09E-11  1.39E-11  9.01E-12  4.06E-16
  9.53E-10  9.53E-10  9.53E-10  6.40E-10  6.41E-10  9.62E-10  9.64E-10  9.64E-10  6.51E-10  9.77E-10  6.62E-10  1.00E-09  1.05E-09  1.22E-09  8.33E-10  8.38E-10  1.27E-09  8.57E-10  1.30E-09  1.37E-09  4.94E-10  1.05E-09  1.58E-09  1.07E-09  5.37E-10  1.64E-09  1.16E-09  1.85E-09  1.94E-09  1.33E-09  1.34E-09  1.45E-09  4.55E-09  4.75E-09  3.17E-09  3.43E-09  5.22E-09  3.48E-09  5.24E-09  5.51E-09  5.70E-09  3.82E-09  5.88E-09  5.87E-09  3.98E-09  4.19E-09  6.40E-09  4.28E-09  6.48E-09  6.50E-09  6.52E-09  6.56E-09  4.38E-09  6.59E-09  6.58E-09  6.59E-09  4.40E-09  4.38E-09  6.53E-09  4.36E-09  4.33E-09  6.12E-09  5.15E-09  0.00E+00  2.34E-09  7.80E-10  7.04E-10  6.83E-10  2.10E-10  3.27E-10  2.78E-10  2.83E-10  2.88E-10  1.83E-10  1.73E-10  1.70E-10  2.43E-10  1.73E-10  2.28E-10  2.26E-10  1.50E-10  2.12E-10  6.81E-11  1.17E-10  8.91E-11  4.78E-11  2.59E-11  3.27E-11  2.12E-11  9.51E-16
  7.77E-10  7.77E-10  7.77E-10  7.84E-10  7.85E-10  3.93E-10  3.94E-10  3.94E-10  7.99E-10  7.99E-10  8.13E-10  4.11E-10  8.60E-10  1.00E-09  1.03E-09  1.03E-09  1.05E-09  1.06E-09  1.07E-09  1.12E-09  0.00E+00  6.49E-10  1.30E-09  1.33E-09  0.00E+00  1.35E-09  7.16E-10  1.52E-09  1.60E-09  8.19E-10  1.66E-09  1.79E-09  3.72E-09  3.88E-09  1.94E-09  4.20E-09  4.26E-09  4.26E-09  4.27E-09  2.25E-09  2.32E-09  4.66E-09  4.78E-09  4.77E-09  4.85E-09  5.09E-09  5.19E-09  5.20E-09  5.24E-09  2.63E-09  5.28E-09  2.65E-09  5.31E-09  5.32E-09  5.32E-09  2.66E-09  5.33E-09  5.32E-09  5.30E-09  5.31E-09  5.30E-09  5.23E-09  2.56E-09  2.46E-09  0.00E+00  1.38E-09  1.24E-09  7.99E-10  3.67E-10  3.79E-10  3.22E-10  3.29E-10  3.34E-10  3.18E-10  3.01E-10  2.97E-10  2.81E-10  1.51E-10  2.65E-10  2.62E-10  1.31E-10  2.46E-10  0.00E+00  1.36E-10  1.03E-10  8.33E-11  4.49E-11  3.79E-11  3.69E-11  1.08E-15
  6.80E-10  6.80E-10  6.82E-10  4.60E-10  6.91E-10  2.31E-10  2.31E-10  2.31E-10  4.70E-10  7.05E-10  7.19E-10  2.42E-10  7.64E-10  8.94E-10  9.18E-10  9.24E-10  6.24E-10  6.30E-10  6.36E-10  1.01E-09  0.00E+00  3.88E-10  7.79E-10  1.19E-09  0.00E+00  8.09E-10  4.27E-10  1.36E-09  9.52E-10  4.88E-10  1.48E-09  1.60E-09  3.23E-09  3.37E-09  1.12E-09  3.62E-09  3.67E-09  2.44E-09  3.68E-09  1.28E-09  1.32E-09  3.98E-09  4.07E-09  2.71E-09  4.12E-09  2.86E-09  4.35E-09  4.36E-09  2.92E-09  1.46E-09  4.40E-09  1.47E-09  4.41E-09  2.94E-09  4.41E-09  1.47E-09  4.40E-09  2.91E-09  4.33E-09  2.89E-09  4.32E-09  4.28E-09  1.42E-09  1.41E-09  2.82E-09  0.00E+00  3.06E-09  1.98E-09  8.75E-10  9.04E-10  7.65E-10  7.82E-10  5.29E-10  7.55E-10  7.14E-10  7.02E-10  6.64E-10  2.38E-10  4.17E-10  6.18E-10  2.06E-10  3.87E-10  0.00E+00  3.15E-10  2.40E-10  1.29E-10  1.04E-10  8.82E-11  5.71E-11  2.33E-15
  8.77E-10  8.77E-10  8.80E-10  5.94E-10  8.92E-10  2.98E-10  2.99E-10  2.99E-10  6.07E-10  9.10E-10  9.28E-10  3.13E-10  9.86E-10  1.15E-09  1.19E-09  1.19E-09  8.06E-10  8.14E-10  8.22E-10  1.30E-09  0.00E+00  5.01E-10  1.01E-09  1.53E-09  0.00E+00  1.04E-09  5.52E-10  1.76E-09  1.23E-09  6.31E-10  1.91E-09  2.06E-09  4.16E-09  4.33E-09  1.44E-09  4.65E-09  4.71E-09  3.14E-09  4.72E-09  1.65E-09  1.70E-09  5.11E-09  5.22E-09  3.48E-09  5.29E-09  3.67E-09  5.58E-09  5.59E-09  3.75E-09  1.88E-09  5.64E-09  1.88E-09  5.65E-09  3.76E-09  5.65E-09  1.88E-09  5.63E-09  3.71E-09  5.54E-09  3.69E-09  5.52E-09  5.46E-09  1.81E-09  1.80E-09  3.58E-09  4.60E-09  0.00E+00  2.80E-09  1.24E-09  1.28E-09  1.08E-09  1.10E-09  7.50E-10  1.07E-09  1.01E-09  9.92E-10  9.38E-10  3.35E-10  5.88E-10  8.74E-10  2.90E-10  5.46E-10  0.00E+00  4.45E-10  3.37E-10  1.81E-10  1.47E-10  1.24E-10  8.04E-11  3.25E-15
  6.61E-10  6.61E-10  6.64E-10  3.85E-10  5.78E-10  2.89E-10  2.90E-10  2.90E-10  3.93E-10  6.89E-10  6.02E-10  3.05E-10  7.47E-10  8.76E-10  7.72E-10  7.77E-10  6.56E-10  5.30E-10  6.69E-10  9.87E-10  1.53E-10  3.26E-10  8.19E-10  9.99E-10  1.67E-10  8.50E-10  3.59E-10  1.34E-09  9.99E-10  4.10E-10  1.24E-09  1.34E-09  3.10E-09  3.23E-09  9.22E-10  2.96E-09  3.50E-09  2.00E-09  3.51E-09  1.57E-09  1.61E-09  3.24E-09  3.86E-09  2.75E-09  3.35E-09  2.32E-09  4.10E-09  3.52E-09  2.95E-09  1.77E-09  4.14E-09  1.77E-09  3.55E-09  2.95E-09  4.14E-09  1.77E-09  3.52E-09  2.32E-09  4.03E-09  2.30E-09  3.44E-09  3.95E-09  1.68E-09  1.67E-09  2.20E-09  3.29E-09  3.29E-09  0.00E+00  1.18E-09  1.43E-09  1.20E-09  1.23E-09  8.91E-10  1.02E-09  9.60E-10  9.42E-10  1.04E-09  3.20E-10  6.96E-10  9.63E-10  2.74E-10  6.46E-10  1.24E-10  4.85E-10  3.67E-10  1.68E-10  1.36E-10  1.34E-10  7.46E-11  3.38E-15
  2.88E-10  2.88E-10  2.90E-10  1.97E-10  2.95E-10  9.86E-11  9.89E-11  9.89E-11  2.01E-10  3.02E-10  3.08E-10  1.04E-10  3.29E-10  3.86E-10  3.97E-10  3.99E-10  2.70E-10  2.72E-10  2.75E-10  4.35E-10  0.00E+00  1.67E-10  3.36E-10  5.12E-10  0.00E+00  3.49E-10  1.84E-10  5.86E-10  4.08E-10  2.09E-10  6.35E-10  6.82E-10  1.31E-09  1.36E-09  4.54E-10  1.45E-09  1.47E-09  9.77E-10  1.47E-09  5.10E-10  5.23E-10  1.57E-09  1.60E-09  1.07E-09  1.62E-09  1.11E-09  1.69E-09  1.69E-09  1.13E-09  5.65E-10  1.70E-09  5.65E-10  1.69E-09  1.12E-09  1.69E-09  5.62E-10  1.68E-09  1.10E-09  1.63E-09  1.09E-09  1.62E-09  1.59E-09  5.23E-10  5.19E-10  1.02E-09  1.46E-09  1.46E-09  1.46E-09  0.00E+00  1.27E-09  1.09E-09  1.12E-09  7.59E-10  1.08E-09  1.01E-09  9.91E-10  9.28E-10  3.36E-10  5.79E-10  8.54E-10  2.84E-10  5.32E-10  0.00E+00  4.11E-10  3.08E-10  1.64E-10  1.31E-10  1.11E-10  7.18E-11  2.55E-15
  8.22E-10  8.22E-10  8.28E-10  4.80E-10  7.22E-10  3.61E-10  3.62E-10  3.62E-10  4.92E-10  8.61E-10  7.54E-10  3.82E-10  9.37E-10  1.10E-09  9.69E-10  9.76E-10  8.24E-10  6.66E-10  8.40E-10  1.24E-09  1.92E-10  4.09E-10  1.03E-09  1.25E-09  2.09E-10  1.06E-09  4.49E-10  1.67E-09  1.25E-09  5.12E-10  1.55E-09  1.67E-09  3.75E-09  3.89E-09  1.11E-09  3.55E-09  4.19E-09  2.39E-09  4.20E-09  1.87E-09  1.92E-09  3.86E-09  4.58E-09  3.27E-09  3.97E-09  2.73E-09  4.83E-09  4.15E-09  3.46E-09  2.08E-09  4.85E-09  2.08E-09  4.15E-09  3.45E-09  4.84E-09  2.07E-09  4.11E-09  2.70E-09  4.67E-09  2.67E-09  3.98E-09  4.55E-09  1.93E-09  1.91E-09  2.50E-09  3.59E-09  3.59E-09  4.18E-09  2.96E-09  0.00E+00  3.01E-09  3.08E-09  2.24E-09  2.54E-09  2.38E-09  2.34E-09  2.57E-09  7.95E-10  1.71E-09  2.36E-09  6.73E-10  1.58E-09  3.01E-10  1.14E-09  8.51E-10  3.90E-10  3.11E-10  3.06E-10  1.70E-10  7.09E-15
  4.12E-10  4.12E-10  4.15E-10  2.41E-10  3.62E-10  1.81E-10  1.82E-10  1.82E-10  2.47E-10  4.32E-10  3.78E-10  1.92E-10  4.71E-10  5.53E-10  4.87E-10  4.90E-10  4.14E-10  3.34E-10  4.22E-10  6.22E-10  9.64E-11  2.05E-10  5.15E-10  6.29E-10  1.05E-10  5.35E-10  2.26E-10  8.39E-10  6.26E-10  2.57E-10  7.78E-10  8.35E-10  1.87E-09  1.93E-09  5.53E-10  1.77E-09  2.08E-09  1.19E-09  2.09E-09  9.29E-10  9.53E-10  1.91E-09  2.27E-09  1.62E-09  1.97E-09  1.35E-09  2.39E-09  2.05E-09  1.71E-09  1.03E-09  2.40E-09  1.03E-09  2.05E-09  1.70E-09  2.39E-09  1.02E-09  2.03E-09  1.33E-09  2.30E-09  1.32E-09  1.96E-09  2.24E-09  9.49E-10  9.41E-10  1.23E-09  1.76E-09  1.75E-09  2.03E-09  1.74E-09  2.08E-09  0.00E+00  1.76E-09  1.28E-09  1.47E-09  1.41E-09  1.38E-09  1.51E-09  4.68E-10  1.01E-09  1.39E-09  3.95E-10  9.26E-10  1.76E-10  6.57E-10  4.90E-10  2.23E-10  1.78E-10  1.75E-10  9.76E-11  3.96E-15
  2.85E-10  2.85E-10  2.87E-10  1.67E-10  2.50E-10  1.25E-10  1.26E-10  1.26E-10  1.71E-10  2.99E-10  2.62E-10  1.33E-10  3.26E-10  3.83E-10  3.37E-10  3.39E-10  2.86E-10  2.31E-10  2.92E-10  4.30E-10  6.67E-11  1.42E-10  3.57E-10  4.35E-10  7.25E-11  3.70E-10  1.56E-10  5.80E-10  4.33E-10  1.77E-10  5.38E-10  5.78E-10  1.29E-09  1.34E-09  3.83E-10  1.22E-09  1.44E-09  8.23E-10  1.45E-09  6.44E-10  6.60E-10  1.32E-09  1.57E-09  1.12E-09  1.36E-09  9.37E-10  1.66E-09  1.42E-09  1.19E-09  7.13E-10  1.66E-09  7.12E-10  1.42E-09  1.18E-09  1.66E-09  7.09E-10  1.41E-09  9.22E-10  1.60E-09  9.13E-10  1.36E-09  1.56E-09  6.58E-10  6.53E-10  8.54E-10  1.22E-09  1.21E-09  1.41E-09  1.17E-09  1.42E-09  1.18E-09  0.00E+00  8.65E-10  1.01E-09  9.52E-10  9.38E-10  1.02E-09  3.17E-10  6.84E-10  9.45E-10  2.68E-10  6.27E-10  1.20E-10  4.47E-10  3.34E-10  1.52E-10  1.21E-10  1.20E-10  6.63E-11  2.71E-15
  5.29E-10  5.30E-10  5.34E-10  4.33E-10  4.34E-10  3.26E-10  3.27E-10  3.27E-10  4.44E-10  5.55E-10  4.54E-10  3.45E-10  6.05E-10  7.11E-10  5.84E-10  5.88E-10  7.44E-10  6.01E-10  7.59E-10  7.99E-10  1.73E-10  3.69E-10  9.27E-10  7.54E-10  1.89E-10  9.62E-10  4.06E-10  1.08E-09  1.13E-09  4.62E-10  9.33E-10  1.00E-09  2.40E-09  2.49E-09  9.96E-10  2.12E-09  2.68E-09  2.14E-09  2.69E-09  1.68E-09  1.72E-09  2.30E-09  2.93E-09  2.92E-09  2.37E-09  2.44E-09  3.08E-09  2.47E-09  3.09E-09  1.86E-09  3.10E-09  1.86E-09  2.47E-09  3.08E-09  3.08E-09  1.85E-09  2.45E-09  2.40E-09  2.97E-09  2.38E-09  2.37E-09  2.90E-09  1.72E-09  1.70E-09  2.23E-09  2.12E-09  2.11E-09  2.63E-09  2.00E-09  2.61E-09  2.18E-09  2.21E-09  0.00E+00  1.73E-09  1.63E-09  1.60E-09  1.88E-09  8.14E-10  1.75E-09  1.73E-09  6.88E-10  1.61E-09  3.06E-10  8.18E-10  6.10E-10  3.90E-10  2.07E-10  2.19E-10  1.70E-10  4.98E-15
  4.54E-10  4.54E-10  4.58E-10  3.10E-10  4.65E-10  1.55E-10  1.56E-10  1.56E-10  3.17E-10  4.76E-10  4.86E-10  1.64E-10  5.19E-10  6.09E-10  6.26E-10  6.30E-10  4.26E-10  4.30E-10  4.34E-10  6.86E-10  0.00E+00  2.64E-10  5.30E-10  8.08E-10  0.00E+00  5.50E-10  2.90E-10  9.24E-10  6.44E-10  3.30E-10  1.00E-09  1.07E-09  2.05E-09  2.13E-09  7.09E-10  2.26E-09  2.29E-09  1.52E-09  2.29E-09  7.95E-10  8.15E-10  2.45E-09  2.50E-09  1.66E-09  2.52E-09  1.74E-09  2.63E-09  2.63E-09  1.76E-09  8.79E-10  2.64E-09  8.78E-10  2.63E-09  1.75E-09  2.63E-09  8.74E-10  2.60E-09  1.71E-09  2.53E-09  1.69E-09  2.52E-09  2.47E-09  8.11E-10  8.05E-10  1.58E-09  2.25E-09  2.24E-09  2.23E-09  2.26E-09  2.29E-09  1.92E-09  1.97E-09  1.34E-09  0.00E+00  1.83E-09  1.80E-09  1.69E-09  6.09E-10  1.05E-09  1.56E-09  5.17E-10  9.66E-10  0.00E+00  7.30E-10  5.48E-10  2.90E-10  2.31E-10  1.95E-10  1.27E-10  4.41E-15
  5.78E-10  5.79E-10  5.83E-10  3.95E-10  5.93E-10  1.98E-10  1.99E-10  1.99E-10  4.04E-10  6.07E-10  6.20E-10  2.09E-10  6.61E-10  7.77E-10  7.98E-10  8.03E-10  5.42E-10  5.48E-10  5.53E-10  8.74E-10  0.00E+00  3.36E-10  6.75E-10  1.03E-09  0.00E+00  7.00E-10  3.69E-10  1.18E-09  8.20E-10  4.20E-10  1.27E-09  1.37E-09  2.61E-09  2.70E-09  9.00E-10  2.87E-09  2.91E-09  1.94E-09  2.91E-09  1.01E-09  1.03E-09  3.11E-09  3.17E-09  2.11E-09  3.20E-09  2.20E-09  3.33E-09  3.33E-09  2.23E-09  1.11E-09  3.34E-09  1.11E-09  3.34E-09  2.21E-09  3.33E-09  1.11E-09  3.30E-09  2.16E-09  3.21E-09  2.14E-09  3.19E-09  3.12E-09  1.03E-09  1.02E-09  2.00E-09  2.84E-09  2.83E-09  2.81E-09  2.91E-09  2.91E-09  2.61E-09  2.69E-09  1.83E-09  2.57E-09  0.00E+00  2.38E-09  2.27E-09  7.93E-10  1.41E-09  2.10E-09  6.95E-10  1.30E-09  0.00E+00  9.79E-10  7.27E-10  3.87E-10  3.08E-10  2.60E-10  1.68E-10  5.82E-15
  9.09E-10  9.10E-10  9.17E-10  6.21E-10  9.33E-10  3.12E-10  3.12E-10  3.12E-10  6.36E-10  9.54E-10  9.75E-10  3.29E-10  1.04E-09  1.22E-09  1.26E-09  1.26E-09  8.53E-10  8.62E-10  8.70E-10  1.37E-09  0.00E+00  5.28E-10  1.06E-09  1.62E-09  0.00E+00  1.10E-09  5.81E-10  1.85E-09  1.29E-09  6.60E-10  2.00E-09  2.15E-09  4.10E-09  4.25E-09  1.42E-09  4.52E-09  4.57E-09  3.04E-09  4.58E-09  1.59E-09  1.63E-09  4.89E-09  4.98E-09  3.32E-09  5.03E-09  3.46E-09  5.24E-09  5.24E-09  3.50E-09  1.75E-09  5.26E-09  1.75E-09  5.25E-09  3.48E-09  5.24E-09  1.74E-09  5.19E-09  3.40E-09  5.04E-09  3.37E-09  5.02E-09  4.91E-09  1.61E-09  1.60E-09  3.14E-09  4.46E-09  4.45E-09  4.40E-09  4.57E-09  4.56E-09  4.19E-09  4.30E-09  2.92E-09  4.11E-09  3.82E-09  0.00E+00  3.62E-09  1.27E-09  2.25E-09  3.35E-09  1.11E-09  2.08E-09  0.00E+00  1.57E-09  1.16E-09  6.17E-10  4.91E-10  4.15E-10  2.68E-10  9.25E-15
  5.72E-10  5.72E-10  5.76E-10  3.34E-10  5.02E-10  2.52E-10  2.53E-10  2.53E-10  3.43E-10  6.00E-10  5.25E-10  2.66E-10  6.54E-10  7.68E-10  6.76E-10  6.80E-10  5.75E-10  4.64E-10  5.86E-10  8.64E-10  1.34E-10  2.85E-10  7.16E-10  8.72E-10  1.46E-10  7.42E-10  3.13E-10  1.16E-09  8.68E-10  3.55E-10  1.08E-09  1.16E-09  2.57E-09  2.66E-09  7.60E-10  2.42E-09  2.86E-09  1.63E-09  2.87E-09  1.28E-09  1.31E-09  2.62E-09  3.12E-09  2.22E-09  2.70E-09  1.85E-09  3.27E-09  2.81E-09  2.35E-09  1.41E-09  3.29E-09  1.41E-09  2.81E-09  2.33E-09  3.27E-09  1.40E-09  2.78E-09  1.82E-09  3.15E-09  1.80E-09  2.68E-09  3.07E-09  1.30E-09  1.29E-09  1.68E-09  2.38E-09  2.37E-09  2.74E-09  2.43E-09  2.82E-09  2.79E-09  2.82E-09  2.03E-09  2.36E-09  2.20E-09  2.15E-09  0.00E+00  7.34E-10  1.60E-09  2.22E-09  6.33E-10  1.48E-09  2.83E-10  1.03E-09  7.65E-10  3.47E-10  2.76E-10  2.72E-10  1.51E-10  6.03E-15
  7.07E-10  7.07E-10  7.12E-10  7.24E-10  7.25E-10  7.26E-10  7.28E-10  7.28E-10  7.42E-10  7.42E-10  7.58E-10  7.67E-10  8.08E-10  9.49E-10  9.75E-10  9.81E-10  9.94E-10  1.00E-09  1.01E-09  1.07E-09  0.00E+00  1.23E-09  1.24E-09  1.26E-09  0.00E+00  1.28E-09  1.35E-09  1.44E-09  1.50E-09  1.54E-09  1.56E-09  1.67E-09  3.19E-09  3.30E-09  3.30E-09  3.51E-09  3.55E-09  3.55E-09  3.56E-09  3.70E-09  3.79E-09  3.80E-09  3.87E-09  3.87E-09  3.91E-09  4.03E-09  4.07E-09  4.08E-09  4.08E-09  4.09E-09  4.09E-09  4.08E-09  4.08E-09  4.06E-09  4.07E-09  4.06E-09  4.03E-09  3.96E-09  3.92E-09  3.92E-09  3.90E-09  3.82E-09  3.77E-09  3.74E-09  3.66E-09  3.47E-09  3.46E-09  3.43E-09  3.55E-09  3.55E-09  3.20E-09  3.28E-09  3.35E-09  3.14E-09  2.91E-09  2.91E-09  2.78E-09  0.00E+00  2.59E-09  2.56E-09  2.55E-09  2.37E-09  0.00E+00  1.20E-09  8.89E-10  7.10E-10  3.76E-10  3.17E-10  3.09E-10  7.12E-15
  5.31E-10  5.32E-10  5.36E-10  4.35E-10  4.36E-10  3.28E-10  3.29E-10  3.29E-10  4.46E-10  5.58E-10  4.56E-10  3.46E-10  6.08E-10  7.14E-10  5.87E-10  5.91E-10  7.48E-10  6.04E-10  7.63E-10  8.03E-10  1.74E-10  3.71E-10  9.31E-10  7.57E-10  1.89E-10  9.65E-10  4.07E-10  1.08E-09  1.13E-09  4.63E-10  9.35E-10  1.00E-09  2.38E-09  2.46E-09  9.85E-10  2.09E-09  2.65E-09  2.11E-09  2.65E-09  1.65E-09  1.69E-09  2.26E-09  2.88E-09  2.88E-09  2.33E-09  2.40E-09  3.02E-09  2.42E-09  3.03E-09  1.82E-09  3.03E-09  1.82E-09  2.42E-09  3.01E-09  3.02E-09  1.81E-09  2.39E-09  2.35E-09  2.91E-09  2.33E-09  2.31E-09  2.83E-09  1.67E-09  1.66E-09  2.17E-09  2.05E-09  2.04E-09  2.51E-09  2.07E-09  2.57E-09  2.61E-09  2.61E-09  2.61E-09  2.09E-09  2.04E-09  2.01E-09  2.34E-09  1.02E-09  0.00E+00  2.15E-09  8.59E-10  2.03E-09  3.89E-10  1.01E-09  7.47E-10  4.76E-10  2.51E-10  2.65E-10  2.06E-10  5.82E-15
  1.06E-09  1.06E-09  1.07E-09  6.22E-10  9.34E-10  4.68E-10  4.69E-10  4.69E-10  6.37E-10  1.12E-09  9.77E-10  4.95E-10  1.22E-09  1.43E-09  1.26E-09  1.27E-09  1.07E-09  8.63E-10  1.09E-09  1.61E-09  2.49E-10  5.29E-10  1.33E-09  1.62E-09  2.70E-10  1.38E-09  5.82E-10  2.16E-09  1.61E-09  6.61E-10  2.00E-09  2.15E-09  4.75E-09  4.92E-09  1.41E-09  4.49E-09  5.29E-09  3.02E-09  5.30E-09  2.36E-09  2.42E-09  4.85E-09  5.75E-09  4.11E-09  4.98E-09  3.42E-09  6.04E-09  5.18E-09  4.33E-09  2.60E-09  6.06E-09  2.59E-09  5.19E-09  4.30E-09  6.04E-09  2.58E-09  5.12E-09  3.36E-09  5.81E-09  3.32E-09  4.95E-09  5.65E-09  2.39E-09  2.37E-09  3.09E-09  4.38E-09  4.36E-09  5.02E-09  4.42E-09  5.13E-09  5.22E-09  5.21E-09  3.72E-09  4.47E-09  4.41E-09  4.35E-09  4.73E-09  1.47E-09  3.11E-09  0.00E+00  1.23E-09  2.94E-09  5.62E-10  2.04E-09  1.51E-09  6.84E-10  5.44E-10  5.36E-10  2.97E-10  1.17E-14
  3.54E-10  3.54E-10  3.57E-10  3.63E-10  3.63E-10  3.64E-10  3.65E-10  3.65E-10  3.72E-10  3.72E-10  3.80E-10  3.85E-10  4.05E-10  4.76E-10  4.89E-10  4.92E-10  4.99E-10  5.04E-10  5.09E-10  5.36E-10  0.00E+00  6.18E-10  6.20E-10  6.31E-10  0.00E+00  6.43E-10  6.78E-10  7.20E-10  7.52E-10  7.71E-10  7.79E-10  8.36E-10  1.58E-09  1.64E-09  1.64E-09  1.74E-09  1.76E-09  1.76E-09  1.77E-09  1.83E-09  1.88E-09  1.88E-09  1.92E-09  1.92E-09  1.94E-09  2.00E-09  2.01E-09  2.01E-09  2.02E-09  2.02E-09  2.02E-09  2.02E-09  2.02E-09  2.00E-09  2.01E-09  2.01E-09  1.99E-09  1.96E-09  1.93E-09  1.94E-09  1.92E-09  1.88E-09  1.86E-09  1.84E-09  1.80E-09  1.70E-09  1.69E-09  1.67E-09  1.72E-09  1.71E-09  1.74E-09  1.74E-09  1.73E-09  1.74E-09  1.72E-09  1.70E-09  1.58E-09  1.72E-09  1.46E-09  1.44E-09  0.00E+00  1.38E-09  0.00E+00  6.84E-10  5.04E-10  4.01E-10  2.12E-10  1.79E-10  1.74E-10  3.92E-15
  1.06E-09  1.06E-09  1.07E-09  8.71E-10  8.73E-10  6.56E-10  6.58E-10  6.58E-10  8.93E-10  1.12E-09  9.13E-10  6.94E-10  1.22E-09  1.43E-09  1.18E-09  1.18E-09  1.50E-09  1.21E-09  1.53E-09  1.61E-09  3.49E-10  7.42E-10  1.86E-09  1.52E-09  3.79E-10  1.93E-09  8.15E-10  2.16E-09  2.26E-09  9.26E-10  1.87E-09  2.01E-09  4.74E-09  4.91E-09  1.96E-09  4.17E-09  5.27E-09  4.21E-09  5.28E-09  3.29E-09  3.37E-09  4.51E-09  5.73E-09  5.73E-09  4.63E-09  4.77E-09  6.01E-09  4.82E-09  6.03E-09  3.62E-09  6.04E-09  3.62E-09  4.82E-09  5.99E-09  6.01E-09  3.60E-09  4.76E-09  4.67E-09  5.78E-09  4.63E-09  4.60E-09  5.62E-09  3.32E-09  3.30E-09  4.30E-09  4.05E-09  4.03E-09  4.96E-09  4.05E-09  5.05E-09  5.14E-09  5.13E-09  5.12E-09  4.12E-09  4.14E-09  4.14E-09  5.07E-09  2.07E-09  4.71E-09  4.64E-09  1.85E-09  0.00E+00  8.34E-10  2.15E-09  1.60E-09  1.01E-09  5.33E-10  5.62E-10  4.37E-10  1.22E-14
  5.31E-10  5.32E-10  5.36E-10  0.00E+00  0.00E+00  5.47E-10  5.48E-10  5.48E-10  0.00E+00  5.59E-10  0.00E+00  5.78E-10  6.09E-10  7.16E-10  0.00E+00  0.00E+00  7.50E-10  0.00E+00  7.64E-10  8.05E-10  8.72E-10  0.00E+00  9.32E-10  0.00E+00  9.47E-10  9.66E-10  0.00E+00  1.08E-09  1.13E-09  0.00E+00  0.00E+00  0.00E+00  2.36E-09  2.45E-09  0.00E+00  0.00E+00  2.63E-09  0.00E+00  2.63E-09  2.73E-09  2.80E-09  0.00E+00  2.86E-09  2.85E-09  0.00E+00  0.00E+00  2.99E-09  0.00E+00  3.00E-09  3.00E-09  3.00E-09  3.00E-09  0.00E+00  2.98E-09  2.99E-09  2.98E-09  0.00E+00  0.00E+00  2.87E-09  0.00E+00  0.00E+00  2.80E-09  2.76E-09  2.73E-09  0.00E+00  0.00E+00  0.00E+00  2.46E-09  0.00E+00  2.49E-09  2.53E-09  2.53E-09  2.52E-09  0.00E+00  0.00E+00  0.00E+00  2.56E-09  0.00E+00  2.47E-09  2.44E-09  0.00E+00  2.24E-09  0.00E+00  1.12E-09  8.28E-10  0.00E+00  0.00E+00  2.91E-10  0.00E+00  6.27E-15
  5.31E-10  5.32E-10  5.37E-10  3.12E-10  4.69E-10  2.35E-10  2.36E-10  2.36E-10  3.20E-10  5.60E-10  4.91E-10  2.49E-10  6.12E-10  7.19E-10  6.33E-10  6.37E-10  5.37E-10  4.34E-10  5.48E-10  8.07E-10  1.25E-10  2.65E-10  6.66E-10  8.11E-10  1.35E-10  6.90E-10  2.90E-10  1.08E-09  8.03E-10  3.29E-10  9.96E-10  1.07E-09  2.27E-09  2.35E-09  6.71E-10  2.13E-09  2.51E-09  1.43E-09  2.51E-09  1.12E-09  1.14E-09  2.29E-09  2.71E-09  1.93E-09  2.34E-09  1.60E-09  2.83E-09  2.42E-09  2.02E-09  1.21E-09  2.83E-09  1.21E-09  2.42E-09  2.00E-09  2.81E-09  1.20E-09  2.39E-09  1.56E-09  2.70E-09  1.54E-09  2.30E-09  2.62E-09  1.11E-09  1.10E-09  1.43E-09  1.99E-09  1.97E-09  2.24E-09  1.85E-09  2.16E-09  2.16E-09  2.16E-09  1.54E-09  1.85E-09  1.85E-09  1.85E-09  2.16E-09  6.17E-10  1.55E-09  2.17E-09  6.19E-10  1.55E-09  3.11E-10  0.00E+00  1.39E-09  6.13E-10  4.66E-10  4.57E-10  2.54E-10  8.94E-15
  1.06E-09  1.06E-09  1.07E-09  6.22E-10  9.35E-10  4.69E-10  4.70E-10  4.70E-10  6.39E-10  1.12E-09  9.80E-10  4.97E-10  1.22E-09  1.43E-09  1.26E-09  1.27E-09  1.07E-09  8.66E-10  1.09E-09  1.61E-09  2.48E-10  5.27E-10  1.32E-09  1.61E-09  2.69E-10  1.37E-09  5.77E-10  2.14E-09  1.59E-09  6.52E-10  1.98E-09  2.11E-09  4.43E-09  4.57E-09  1.31E-09  4.14E-09  4.87E-09  2.78E-09  4.88E-09  2.16E-09  2.21E-09  4.43E-09  5.24E-09  3.74E-09  4.53E-09  3.10E-09  5.45E-09  4.68E-09  3.90E-09  2.34E-09  5.46E-09  2.33E-09  4.66E-09  3.86E-09  5.43E-09  2.32E-09  4.60E-09  3.01E-09  5.20E-09  2.97E-09  4.43E-09  5.05E-09  2.13E-09  2.11E-09  2.75E-09  3.81E-09  3.78E-09  4.27E-09  3.49E-09  4.08E-09  4.05E-09  4.05E-09  2.89E-09  3.47E-09  3.46E-09  3.46E-09  4.03E-09  1.15E-09  2.87E-09  4.02E-09  1.15E-09  2.87E-09  5.74E-10  4.21E-09  0.00E+00  1.60E-09  1.17E-09  1.14E-09  6.34E-10  2.11E-14
  8.42E-10  8.43E-10  8.52E-10  8.68E-10  8.69E-10  4.36E-10  4.37E-10  4.37E-10  8.92E-10  8.92E-10  9.12E-10  4.62E-10  9.74E-10  1.14E-09  1.17E-09  1.18E-09  1.20E-09  1.21E-09  1.22E-09  1.28E-09  0.00E+00  7.34E-10  1.47E-09  1.50E-09  0.00E+00  1.53E-09  8.02E-10  1.70E-09  1.77E-09  9.04E-10  1.83E-09  1.95E-09  3.46E-09  3.57E-09  1.78E-09  3.76E-09  3.80E-09  3.79E-09  3.80E-09  1.96E-09  2.00E-09  4.02E-09  4.07E-09  4.07E-09  4.11E-09  4.21E-09  4.23E-09  4.23E-09  4.24E-09  2.12E-09  4.23E-09  2.11E-09  4.22E-09  4.19E-09  4.21E-09  2.10E-09  4.16E-09  4.08E-09  4.03E-09  4.03E-09  4.01E-09  3.91E-09  1.92E-09  1.91E-09  3.72E-09  3.44E-09  3.41E-09  3.29E-09  3.11E-09  3.12E-09  3.09E-09  3.09E-09  3.10E-09  3.09E-09  3.08E-09  3.07E-09  3.07E-09  1.54E-09  3.06E-09  3.06E-09  1.53E-09  3.05E-09  0.00E+00  3.07E-09  3.22E-09  0.00E+00  1.32E-09  1.09E-09  1.06E-09  1.91E-14
  3.42E-10  3.43E-10  3.47E-10  2.36E-10  3.55E-10  1.18E-10  1.19E-10  1.19E-10  2.43E-10  3.64E-10  3.72E-10  1.26E-10  3.98E-10  4.65E-10  4.78E-10  4.80E-10  3.24E-10  3.27E-10  3.30E-10  5.20E-10  0.00E+00  1.98E-10  3.97E-10  6.04E-10  0.00E+00  4.10E-10  2.15E-10  6.81E-10  4.72E-10  2.41E-10  7.31E-10  7.77E-10  1.33E-09  1.36E-09  4.55E-10  1.43E-09  1.44E-09  9.62E-10  1.45E-09  4.96E-10  5.05E-10  1.52E-09  1.54E-09  1.03E-09  1.55E-09  1.06E-09  1.59E-09  1.59E-09  1.06E-09  5.30E-10  1.59E-09  5.28E-10  1.58E-09  1.05E-09  1.58E-09  5.25E-10  1.56E-09  1.02E-09  1.51E-09  1.01E-09  1.51E-09  1.47E-09  4.82E-10  4.78E-10  9.33E-10  1.29E-09  1.28E-09  1.23E-09  1.15E-09  1.15E-09  1.14E-09  1.14E-09  7.60E-10  1.13E-09  1.13E-09  1.13E-09  1.12E-09  3.76E-10  7.44E-10  1.12E-09  3.72E-10  7.40E-10  0.00E+00  1.06E-09  1.05E-09  7.03E-10  0.00E+00  7.95E-10  5.12E-10  1.10E-14
  3.24E-10  3.24E-10  3.28E-10  1.91E-10  2.88E-10  1.44E-10  1.45E-10  1.45E-10  1.97E-10  3.44E-10  3.02E-10  1.53E-10  3.76E-10  4.40E-10  3.87E-10  3.89E-10  3.28E-10  2.65E-10  3.34E-10  4.91E-10  7.55E-11  1.60E-10  4.01E-10  4.88E-10  8.14E-11  4.15E-10  1.74E-10  6.42E-10  4.76E-10  1.94E-10  5.89E-10  6.26E-10  1.23E-09  1.27E-09  3.62E-10  1.14E-09  1.34E-09  7.65E-10  1.34E-09  5.91E-10  6.02E-10  1.21E-09  1.43E-09  1.02E-09  1.23E-09  8.37E-10  1.47E-09  1.26E-09  1.05E-09  6.31E-10  1.47E-09  6.28E-10  1.26E-09  1.04E-09  1.46E-09  6.24E-10  1.24E-09  8.10E-10  1.40E-09  8.01E-10  1.19E-09  1.36E-09  5.74E-10  5.69E-10  7.41E-10  1.02E-09  1.02E-09  1.14E-09  9.10E-10  1.07E-09  1.05E-09  1.05E-09  7.52E-10  8.98E-10  8.94E-10  8.93E-10  1.04E-09  2.98E-10  7.36E-10  1.03E-09  2.94E-10  7.31E-10  1.46E-10  9.74E-10  9.59E-10  5.45E-10  8.84E-10  0.00E+00  5.10E-10  1.15E-14
  4.06E-10  4.07E-10  4.12E-10  4.20E-10  4.21E-10  2.11E-10  2.12E-10  2.12E-10  4.32E-10  4.32E-10  4.42E-10  2.24E-10  4.72E-10  5.52E-10  5.66E-10  5.70E-10  5.77E-10  5.82E-10  5.87E-10  6.16E-10  0.00E+00  3.51E-10  7.04E-10  7.15E-10  0.00E+00  7.28E-10  3.81E-10  8.04E-10  8.36E-10  4.27E-10  8.61E-10  9.15E-10  1.54E-09  1.58E-09  7.93E-10  1.66E-09  1.67E-09  1.67E-09  1.68E-09  8.62E-10  8.78E-10  1.76E-09  1.78E-09  1.78E-09  1.79E-09  1.83E-09  1.84E-09  1.84E-09  1.84E-09  9.19E-10  1.84E-09  9.16E-10  1.83E-09  1.82E-09  1.82E-09  9.10E-10  1.80E-09  1.77E-09  1.75E-09  1.75E-09  1.74E-09  1.70E-09  8.37E-10  8.29E-10  1.62E-09  1.49E-09  1.48E-09  1.43E-09  1.33E-09  1.33E-09  1.31E-09  1.31E-09  1.32E-09  1.31E-09  1.30E-09  1.30E-09  1.29E-09  6.52E-10  1.29E-09  1.29E-09  6.43E-10  1.28E-09  0.00E+00  1.22E-09  1.20E-09  1.19E-09  1.27E-09  1.22E-09  0.00E+00  1.46E-14
  1.48E-09  1.49E-09  1.56E-09  9.42E-10  1.42E-09  7.15E-10  7.21E-10  7.21E-10  1.01E-09  1.77E-09  1.60E-09  8.22E-10  2.14E-09  2.90E-09  2.60E-09  2.63E-09  2.25E-09  1.83E-09  2.32E-09  3.55E-09  5.82E-10  1.29E-09  3.25E-09  4.01E-09  6.69E-10  3.46E-09  1.51E-09  5.84E-09  4.48E-09  1.87E-09  5.70E-09  6.41E-09  2.31E-08  2.47E-08  7.07E-09  2.40E-08  2.87E-08  1.63E-08  2.88E-08  1.34E-08  1.41E-08  2.84E-08  3.46E-08  2.46E-08  3.04E-08  2.20E-08  3.96E-08  3.42E-08  2.88E-08  1.74E-08  4.07E-08  1.75E-08  3.51E-08  2.93E-08  4.10E-08  1.76E-08  3.50E-08  2.29E-08  3.95E-08  2.26E-08  3.36E-08  3.78E-08  1.58E-08  1.56E-08  1.99E-08  2.56E-08  2.52E-08  2.72E-08  1.99E-08  2.34E-08  2.25E-08  2.26E-08  1.62E-08  1.92E-08  1.90E-08  1.89E-08  2.18E-08  6.33E-09  1.54E-08  2.14E-08  6.12E-09  1.51E-08  2.99E-09  1.81E-08  1.67E-08  8.96E-09  1.11E-08  1.22E-08  6.90E-09  0.00E+00
T = 3000
  0.00E+00  8.69E-15  8.54E-15  3.59E-15  5.12E-15  2.43E-15  2.22E-15  2.21E-15  1.68E-15  2.93E-15  1.30E-15  4.42E-16  2.58E-16  9.80E-18  5.41E-18  4.88E-18  3.29E-18  2.25E-18  2.44E-18  1.58E-18  7.47E-20  6.89E-20  1.62E-19  1.60E-19  2.63E-20  1.02E-19  2.23E-20  4.03E-20  1.84E-20  5.60E-21  1.53E-20  7.49E-21  1.80E-23  1.24E-23  3.51E-24  5.11E-24  5.19E-24  3.00E-24  4.99E-24  1.31E-24  8.95E-25  1.70E-24  1.46E-24  1.06E-24  1.01E-24  3.16E-25  3.78E-25  2.90E-25  2.00E-25  1.08E-25  2.22E-25  7.79E-26  1.45E-25  9.20E-26  1.51E-25  5.76E-26  9.14E-26  4.12E-26  6.10E-26  3.55E-26  4.87E-26  4.39E-26  1.59E-26  1.48E-26  1.59E-26  9.31E-27  8.27E-27  2.09E-27  7.72E-28  9.03E-28  8.92E-28  8.94E-28  6.39E-28  7.64E-28  7.61E-28  7.60E-28  8.83E-28  2.54E-28  6.28E-28  8.78E-28  2.51E-28  6.24E-28  1.24E-28  8.28E-28  8.06E-28  4.50E-28  6.28E-28  7.18E-28  4.09E-28  4.45E-31
  1.31E-14  0.00E+00  9.11E-15  4.21E-15  6.06E-15  2.90E-15  2.68E-15  2.67E-15  2.14E-15  3.73E-15  1.73E-15  5.95E-16  3.62E-16  1.42E-17  7.74E-18  7.13E-18  4.78E-18  3.28E-18  3.51E-18  2.32E-18  1.09E-19  1.02E-19  2.40E-19  2.36E-19  3.91E-20  1.52E-19  3.34E-20  5.99E-20  2.70E-20  8.29E-21  2.26E-20  1.11E-20  2.68E-23  1.85E-23  5.26E-24  7.72E-24  7.82E-24  4.51E-24  7.54E-24  1.96E-24  1.34E-24  2.55E-24  2.19E-24  1.58E-24  1.51E-24  4.74E-25  5.65E-25  4.36E-25  2.97E-25  1.62E-25  3.29E-25  1.16E-25  2.12E-25  1.36E-25  2.22E-25  8.51E-26  1.33E-25  5.96E-26  8.70E-26  5.04E-26  6.96E-26  6.20E-26  2.23E-26  2.09E-26  2.25E-26  1.84E-26  1.71E-26  1.37E-26  7.82E-28  9.15E-28  9.03E-28  9.04E-28  6.47E-28  7.73E-28  7.69E-28  7.68E-28  8.92E-28  2.56E-28  6.34E-28  8.87E-28  2.53E-28  6.30E-28  1.26E-28  8.32E-28  8.07E-28  4.49E-28  6.22E-28  7.08E-28  4.03E-28  6.78E-31
  1.54E-13  1.08E-13  0.00E+00  1.32E-14  1.97E-14  9.77E-15  9.62E-15  9.60E-15  1.02E-14  1.78E-14  1.01E-14  3.81E-15  2.78E-15  1.36E-16  7.62E-17  6.90E-17  4.70E-17  3.23E-17  3.52E-17  2.32E-17  1.14E-18  1.05E-18  2.49E-18  2.48E-18  4.13E-19  1.63E-18  3.58E-19  6.54E-19  2.94E-19  9.18E-20  2.45E-19  1.19E-19  3.13E-22  2.15E-22  6.10E-23  8.80E-23  8.93E-23  5.15E-23  8.73E-23  2.25E-23  1.54E-23  2.90E-23  2.49E-23  1.80E-23  1.78E-23  5.41E-24  6.33E-24  5.05E-24  3.34E-24  1.85E-24  3.80E-24  1.31E-24  2.48E-24  1.54E-24  2.47E-24  9.50E-25  1.45E-24  6.43E-25  9.25E-25  5.40E-25  7.15E-25  6.13E-25  2.26E-25  2.03E-25  2.18E-25  1.77E-25  1.68E-25  1.55E-25  9.15E-26  1.08E-25  1.00E-25  1.01E-25  7.30E-26  8.51E-26  8.24E-26  8.17E-26  9.22E-26  2.75E-26  6.36E-26  8.87E-26  2.53E-26  6.20E-26  1.23E-26  6.60E-26  5.97E-26  3.02E-26  3.05E-26  2.92E-26  1.63E-26  8.34E-30
  6.94E-13  5.17E-13  1.24E-13  0.00E+00  2.49E-14  1.24E-14  1.24E-14  1.24E-14  2.46E-14  2.46E-14  2.19E-14  9.49E-15  8.39E-15  5.55E-16  3.71E-16  3.34E-16  2.78E-16  2.42E-16  2.12E-16  1.02E-16  0.00E+00  8.52E-18  1.64E-17  1.36E-17  0.00E+00  1.08E-17  2.99E-18  3.14E-18  1.98E-18  7.84E-19  1.38E-18  6.91E-19  1.63E-21  1.12E-21  5.52E-22  5.36E-22  4.70E-22  4.77E-22  4.59E-22  1.37E-22  9.32E-23  1.79E-22  1.31E-22  1.32E-22  1.10E-22  4.96E-23  3.40E-23  3.13E-23  2.47E-23  1.15E-23  2.01E-23  8.15E-24  1.53E-23  1.15E-23  1.30E-23  5.89E-24  8.96E-24  5.96E-24  4.79E-24  4.93E-24  4.44E-24  3.21E-24  1.37E-24  1.21E-24  1.95E-24  1.01E-24  9.58E-25  7.40E-25  4.77E-25  4.88E-25  4.38E-25  4.46E-25  4.49E-25  4.34E-25  4.17E-25  4.11E-25  3.95E-25  2.08E-25  3.86E-25  3.86E-25  1.93E-25  3.75E-25  0.00E+00  2.65E-25  2.33E-25  2.00E-25  1.44E-25  1.27E-25  1.25E-25  4.70E-29
  6.59E-13  4.94E-13  1.21E-13  1.62E-14  0.00E+00  7.09E-15  7.09E-15  7.09E-15  1.41E-14  2.12E-14  1.92E-14  5.63E-15  7.77E-15  5.30E-16  3.56E-16  3.25E-16  1.77E-16  1.54E-16  1.35E-16  9.89E-17  0.00E+00  5.61E-18  1.05E-17  1.32E-17  0.00E+00  6.88E-18  1.89E-18  2.98E-18  1.29E-18  5.03E-19  1.35E-18  6.81E-19  1.57E-21  1.09E-21  3.60E-22  5.29E-22  4.56E-22  3.11E-22  4.42E-22  9.05E-23  6.22E-23  1.76E-22  1.31E-22  8.84E-23  1.06E-22  3.31E-23  3.38E-23  2.99E-23  1.66E-23  7.42E-24  1.96E-23  5.26E-24  1.48E-23  7.31E-24  1.30E-23  3.82E-24  8.96E-24  3.84E-24  4.78E-24  3.24E-24  4.40E-24  3.22E-24  8.82E-25  8.08E-25  1.26E-24  9.63E-25  9.21E-25  7.04E-25  4.57E-25  4.63E-25  4.32E-25  4.36E-25  2.93E-25  4.30E-25  4.15E-25  4.13E-25  3.99E-25  1.38E-25  2.57E-25  3.82E-25  1.27E-25  2.44E-25  0.00E+00  2.62E-25  2.20E-25  1.33E-25  1.39E-25  1.27E-25  8.33E-26  4.62E-29
  5.72E-13  4.32E-13  1.09E-13  1.47E-14  1.28E-14  0.00E+00  1.65E-14  1.65E-14  1.09E-14  1.64E-14  1.02E-14  1.36E-14  6.53E-15  4.69E-16  2.07E-16  1.88E-16  2.35E-16  1.36E-16  1.78E-16  8.75E-17  1.04E-17  9.83E-18  1.41E-17  7.76E-18  3.83E-18  9.31E-18  3.45E-18  2.73E-18  1.71E-18  9.06E-19  8.02E-19  4.04E-19  1.44E-21  9.80E-22  6.46E-22  3.10E-22  4.15E-22  2.80E-22  4.06E-22  2.40E-22  1.65E-22  1.06E-22  1.17E-22  1.18E-22  6.38E-23  2.92E-23  3.02E-23  1.85E-23  2.20E-23  2.04E-23  1.77E-23  1.45E-23  9.02E-24  1.02E-23  1.15E-23  1.05E-23  5.31E-24  3.53E-24  4.20E-24  2.86E-24  2.63E-24  2.86E-24  2.41E-24  2.13E-24  1.16E-24  5.96E-25  5.59E-25  6.53E-25  2.79E-25  4.27E-25  3.78E-25  3.85E-25  3.90E-25  2.50E-25  2.41E-25  2.39E-25  3.51E-25  2.41E-25  3.42E-25  3.40E-25  2.27E-25  3.30E-25  1.08E-25  2.33E-25  2.01E-25  1.13E-25  8.06E-26  1.10E-25  7.24E-26  4.20E-29
  1.36E-12  1.04E-12  2.73E-13  3.69E-14  3.23E-14  4.15E-14  0.00E+00  3.42E-14  2.28E-14  3.42E-14  2.17E-14  2.96E-14  1.52E-14  1.13E-15  5.05E-16  4.63E-16  5.70E-16  3.32E-16  4.35E-16  2.16E-16  2.54E-17  2.45E-17  3.51E-17  1.92E-17  9.61E-18  2.29E-17  8.51E-18  6.69E-18  4.32E-18  2.24E-18  2.02E-18  1.02E-18  3.55E-21  2.46E-21  1.62E-21  7.99E-22  1.04E-21  7.07E-22  1.02E-21  6.14E-22  4.24E-22  2.69E-22  2.98E-22  3.01E-22  1.61E-22  7.56E-23  7.69E-23  4.60E-23  5.65E-23  5.09E-23  4.45E-23  3.63E-23  2.22E-23  2.53E-23  2.96E-23  2.63E-23  1.36E-23  8.84E-24  1.09E-23  7.40E-24  6.70E-24  7.35E-24  6.01E-24  5.50E-24  2.85E-24  1.45E-24  1.39E-24  1.62E-24  6.83E-25  1.04E-24  9.69E-25  9.81E-25  9.90E-25  6.42E-25  6.26E-25  6.20E-25  9.06E-25  6.26E-25  8.74E-25  8.70E-25  5.74E-25  8.33E-25  2.69E-25  5.90E-25  4.87E-25  2.96E-25  2.04E-25  2.82E-25  1.85E-25  1.07E-28
  6.91E-13  5.28E-13  1.38E-13  1.88E-14  1.64E-14  2.11E-14  1.74E-14  0.00E+00  1.14E-14  1.71E-14  1.09E-14  1.49E-14  7.63E-15  5.75E-16  2.57E-16  2.35E-16  2.90E-16  1.70E-16  2.22E-16  1.09E-16  1.30E-17  1.26E-17  1.78E-17  9.79E-18  4.90E-18  1.15E-17  4.31E-18  3.39E-18  2.19E-18  1.13E-18  1.02E-18  5.16E-19  1.79E-21  1.25E-21  8.26E-22  4.07E-22  5.31E-22  3.61E-22  5.17E-22  3.12E-22  2.16E-22  1.37E-22  1.51E-22  1.53E-22  8.09E-23  3.81E-23  3.91E-23  2.34E-23  2.88E-23  2.58E-23  2.26E-23  1.85E-23  1.13E-23  1.29E-23  1.50E-23  1.34E-23  6.94E-24  4.50E-24  5.53E-24  3.76E-24  3.41E-24  3.72E-24  3.03E-24  2.80E-24  1.44E-24  7.44E-25  7.04E-25  8.27E-25  3.46E-25  5.27E-25  4.92E-25  4.95E-25  4.99E-25  3.25E-25  3.17E-25  3.14E-25  4.59E-25  3.17E-25  4.43E-25  4.41E-25  2.94E-25  4.24E-25  1.37E-25  3.01E-25  2.47E-25  1.50E-25  1.04E-25  1.43E-25  9.38E-26  5.42E-29
  2.69E-12  2.18E-12  7.31E-13  1.67E-13  1.46E-13  6.27E-14  5.17E-14  5.11E-14  0.00E+00  3.45E-14  3.45E-14  1.71E-14  2.46E-14  2.69E-15  1.85E-15  1.69E-15  1.42E-15  1.25E-15  1.10E-15  5.57E-16  0.00E+00  4.97E-17  9.46E-17  7.89E-17  0.00E+00  6.31E-17  1.78E-17  1.91E-17  1.20E-17  4.80E-18  8.47E-18  4.35E-18  1.08E-20  7.39E-21  3.67E-21  3.57E-21  3.15E-21  3.20E-21  3.09E-21  9.16E-22  6.29E-22  1.22E-21  8.84E-22  8.96E-22  7.37E-22  3.35E-22  2.32E-22  2.13E-22  1.69E-22  7.83E-23  1.36E-22  5.59E-23  1.05E-22  7.84E-23  8.82E-23  4.03E-23  6.14E-23  4.09E-23  3.25E-23  3.33E-23  3.05E-23  2.21E-23  9.35E-24  8.21E-24  1.34E-23  6.90E-24  6.47E-24  5.02E-24  3.20E-24  3.26E-24  2.91E-24  2.96E-24  2.98E-24  2.87E-24  2.74E-24  2.71E-24  2.66E-24  1.37E-24  2.60E-24  2.59E-24  1.29E-24  2.51E-24  0.00E+00  1.75E-24  1.51E-24  1.28E-24  8.94E-25  8.00E-25  7.89E-25  3.39E-28
  2.16E-12  1.74E-12  5.87E-13  7.69E-14  1.01E-13  4.33E-14  3.57E-14  3.52E-14  1.59E-14  0.00E+00  2.36E-14  1.17E-14  1.97E-14  2.16E-15  1.27E-15  1.16E-15  8.14E-16  5.68E-16  6.28E-16  4.44E-16  2.36E-17  2.28E-17  5.45E-17  5.42E-17  8.98E-18  3.64E-17  8.17E-18  1.53E-17  6.96E-18  2.19E-18  5.82E-18  2.97E-18  8.71E-21  5.97E-21  1.70E-21  2.45E-21  2.54E-21  1.47E-21  2.48E-21  6.31E-22  4.34E-22  8.31E-22  7.13E-22  5.13E-22  5.08E-22  1.54E-22  1.86E-22  1.47E-22  9.72E-23  5.41E-23  1.10E-22  3.85E-23  7.19E-23  4.50E-23  7.07E-23  2.78E-23  4.22E-23  1.88E-23  2.62E-23  1.54E-23  2.10E-23  1.78E-23  6.45E-24  5.71E-24  6.13E-24  4.76E-24  4.47E-24  4.04E-24  2.20E-24  2.63E-24  2.35E-24  2.39E-24  1.72E-24  1.99E-24  1.90E-24  1.87E-24  2.13E-24  6.34E-25  1.49E-24  2.08E-24  5.91E-25  1.44E-24  2.84E-25  1.41E-24  1.22E-24  5.90E-25  6.21E-25  6.40E-25  3.61E-25  2.73E-28
  4.43E-12  3.74E-12  1.57E-12  3.00E-13  3.99E-13  1.15E-13  9.62E-14  9.50E-14  6.54E-14  9.71E-14  0.00E+00  1.21E-14  3.35E-14  5.80E-15  4.16E-15  3.80E-15  2.16E-15  1.91E-15  1.70E-15  1.32E-15  0.00E+00  8.42E-17  1.60E-16  2.03E-16  0.00E+00  1.09E-16  3.09E-17  5.03E-17  2.13E-17  8.50E-18  2.27E-17  1.15E-17  3.05E-20  2.10E-20  6.97E-21  1.02E-20  8.91E-21  5.98E-21  8.71E-21  1.75E-21  1.21E-21  3.42E-21  2.51E-21  1.71E-21  2.11E-21  6.48E-22  6.56E-22  6.09E-22  3.23E-22  1.49E-22  3.95E-22  1.06E-22  2.99E-22  1.50E-22  2.56E-22  7.70E-23  1.76E-22  7.81E-23  9.49E-23  6.51E-23  8.66E-23  6.31E-23  1.81E-23  1.62E-23  2.58E-23  2.00E-23  1.89E-23  1.44E-23  9.24E-24  9.42E-24  8.52E-24  8.67E-24  5.84E-24  8.49E-24  8.13E-24  8.05E-24  7.68E-24  2.71E-24  4.91E-24  7.34E-24  2.44E-24  4.77E-24  0.00E+00  4.97E-24  4.36E-24  2.52E-24  2.62E-24  2.28E-24  1.48E-24  1.01E-27
  9.04E-12  7.78E-12  3.59E-12  7.85E-13  7.03E-13  9.25E-13  7.82E-13  7.73E-13  1.85E-13  2.75E-13  6.86E-14  0.00E+00  6.05E-14  1.42E-14  6.69E-15  6.30E-15  8.00E-15  4.82E-15  6.30E-15  3.43E-15  4.49E-16  4.50E-16  6.46E-16  3.56E-16  1.77E-16  4.36E-16  1.67E-16  1.37E-16  8.78E-17  4.62E-17  4.16E-17  2.16E-17  8.58E-20  5.87E-20  3.86E-20  1.92E-20  2.56E-20  1.73E-20  2.49E-20  1.48E-20  1.04E-20  6.64E-21  7.32E-21  7.39E-21  3.94E-21  1.85E-21  1.91E-21  1.17E-21  1.41E-21  1.29E-21  1.10E-21  9.23E-22  5.69E-22  6.47E-22  7.39E-22  6.67E-22  3.44E-22  2.27E-22  2.72E-22  1.84E-22  1.70E-22  1.85E-22  1.53E-22  1.38E-22  7.31E-23  3.81E-23  3.53E-23  4.19E-23  1.75E-23  2.68E-23  2.39E-23  2.41E-23  2.43E-23  1.59E-23  1.56E-23  1.54E-23  2.25E-23  1.56E-23  2.19E-23  2.17E-23  1.45E-23  2.11E-23  6.86E-24  1.48E-23  1.23E-23  7.16E-24  4.84E-24  6.74E-24  4.43E-24  2.96E-27
  2.06E-11  1.86E-11  1.10E-11  2.98E-12  4.15E-12  1.90E-12  1.69E-12  1.68E-12  1.06E-12  1.84E-12  6.82E-13  2.10E-13  0.00E+00  5.65E-14  3.86E-14  3.64E-14  2.68E-14  1.94E-14  2.23E-14  1.84E-14  1.15E-15  1.21E-15  2.90E-15  2.96E-15  4.94E-16  2.02E-15  4.78E-16  9.39E-16  4.43E-16  1.42E-16  3.81E-16  1.97E-16  6.89E-19  4.79E-19  1.36E-19  2.00E-19  2.04E-19  1.18E-19  2.01E-19  5.21E-20  3.60E-20  6.81E-20  5.89E-20  4.27E-20  4.22E-20  1.31E-20  1.54E-20  1.23E-20  8.22E-21  4.52E-21  9.33E-21  3.23E-21  6.12E-21  3.81E-21  6.10E-21  2.35E-21  3.62E-21  1.59E-21  2.29E-21  1.34E-21  1.78E-21  1.52E-21  5.58E-22  4.99E-22  5.33E-22  4.11E-22  3.91E-22  3.49E-22  1.92E-22  2.29E-22  2.07E-22  2.10E-22  1.52E-22  1.76E-22  1.69E-22  1.68E-22  1.87E-22  5.63E-23  1.28E-22  1.78E-22  5.08E-23  1.24E-22  2.43E-23  1.20E-22  1.06E-22  5.26E-23  5.45E-23  5.53E-23  3.08E-23  2.64E-26
  2.54E-11  2.41E-11  1.88E-11  7.71E-12  1.12E-11  5.40E-12  5.15E-12  5.13E-12  5.05E-12  8.81E-12  5.36E-12  2.17E-12  2.09E-12  0.00E+00  9.99E-14  9.98E-14  8.32E-14  6.65E-14  8.29E-14  1.09E-13  1.14E-14  1.58E-14  3.80E-14  4.12E-14  6.87E-15  2.96E-14  7.98E-15  1.75E-14  8.91E-15  2.93E-15  8.05E-15  4.52E-15  2.12E-17  1.49E-17  4.23E-18  6.45E-18  6.45E-18  3.74E-18  6.33E-18  1.69E-18  1.18E-18  2.23E-18  1.95E-18  1.41E-18  1.38E-18  4.38E-19  5.27E-19  4.07E-19  2.80E-19  1.50E-19  3.14E-19  1.08E-19  2.05E-19  1.29E-19  2.10E-19  7.90E-20  1.25E-19  5.41E-20  7.90E-20  4.62E-20  6.23E-20  5.35E-20  1.93E-20  1.75E-20  1.84E-20  1.43E-20  1.35E-20  1.20E-20  6.69E-21  7.91E-21  7.25E-21  7.35E-21  5.30E-21  6.19E-21  5.96E-21  5.94E-21  6.66E-21  1.99E-21  4.56E-21  6.35E-21  1.81E-21  4.31E-21  8.36E-22  4.25E-21  3.63E-21  1.84E-21  1.89E-21  1.98E-21  1.10E-21  1.05E-24
  3.15E-11  3.00E-11  2.38E-11  1.18E-11  1.71E-11  5.53E-12  5.30E-12  5.28E-12  8.05E-12  1.20E-11  8.90E-12  2.46E-12  3.40E-12  2.25E-13  0.00E+00  1.52E-13  1.01E-13  1.01E-13  1.01E-13  1.49E-13  0.00E+00  2.98E-14  5.82E-14  7.85E-14  0.00E+00  4.64E-14  1.62E-14  3.14E-14  1.48E-14  6.13E-15  1.70E-14  9.80E-15  4.16E-17  2.89E-17  9.56E-18  1.46E-17  1.30E-17  8.76E-18  1.26E-17  2.57E-18  1.81E-18  5.20E-18  3.86E-18  2.60E-18  3.14E-18  1.00E-18  1.05E-18  9.58E-19  5.18E-19  2.36E-19  6.09E-19  1.71E-19  4.75E-19  2.42E-19  4.13E-19  1.25E-19  2.90E-19  1.29E-19  1.55E-19  1.05E-19  1.45E-19  1.06E-19  2.94E-20  2.66E-20  4.23E-20  3.33E-20  3.10E-20  2.45E-20  1.54E-20  1.57E-20  1.40E-20  1.42E-20  9.52E-21  1.40E-20  1.37E-20  1.36E-20  1.32E-20  4.56E-21  8.55E-21  1.27E-20  4.24E-21  8.25E-21  0.00E+00  8.64E-21  7.20E-21  4.18E-21  4.22E-21  3.90E-21  2.56E-21  2.13E-24
  6.45E-11  6.15E-11  4.90E-11  2.44E-11  3.56E-11  1.15E-11  1.10E-11  1.10E-11  1.69E-11  2.52E-11  1.88E-11  5.23E-12  7.39E-12  5.11E-13  3.44E-13  0.00E+00  2.10E-13  2.10E-13  2.10E-13  3.12E-13  0.00E+00  6.46E-14  1.26E-13  1.73E-13  0.00E+00  1.02E-13  3.58E-14  6.91E-14  3.32E-14  1.38E-14  3.77E-14  2.17E-14  9.56E-17  6.64E-17  2.20E-17  3.34E-17  2.91E-17  1.97E-17  2.86E-17  5.84E-18  4.06E-18  1.16E-17  8.61E-18  5.86E-18  7.25E-18  2.27E-18  2.35E-18  2.18E-18  1.17E-18  5.36E-19  1.42E-18  3.86E-19  1.09E-18  5.49E-19  9.35E-19  2.83E-19  6.46E-19  2.91E-19  3.56E-19  2.43E-19  3.26E-19  2.37E-19  6.81E-20  6.08E-20  9.79E-20  7.61E-20  7.19E-20  5.55E-20  3.56E-20  3.64E-20  3.27E-20  3.32E-20  2.24E-20  3.25E-20  3.13E-20  3.08E-20  2.94E-20  1.04E-20  1.90E-20  2.85E-20  9.44E-21  1.84E-20  0.00E+00  1.92E-20  1.67E-20  9.62E-21  9.95E-21  8.65E-21  5.64E-21  4.89E-24
  7.92E-11  7.56E-11  6.08E-11  3.68E-11  3.58E-11  2.61E-11  2.50E-11  2.50E-11  2.59E-11  3.23E-11  1.95E-11  1.24E-11  1.02E-11  7.75E-13  4.18E-13  3.83E-13  0.00E+00  3.19E-13  3.99E-13  3.97E-13  6.96E-14  1.07E-13  2.61E-13  1.91E-13  4.78E-14  2.14E-13  6.12E-14  1.01E-13  7.23E-14  2.41E-14  4.46E-14  2.61E-14  1.45E-16  1.01E-16  3.99E-17  4.05E-17  4.51E-17  3.67E-17  4.40E-17  1.62E-17  1.13E-17  1.45E-17  1.35E-17  1.36E-17  8.78E-18  4.21E-18  3.67E-18  2.68E-18  2.72E-18  1.49E-18  2.14E-18  1.08E-18  1.33E-18  1.27E-18  1.45E-18  7.85E-19  8.13E-19  5.42E-19  5.46E-19  4.42E-19  4.08E-19  3.73E-19  1.87E-19  1.68E-19  1.79E-19  9.36E-20  8.69E-20  8.62E-20  4.31E-20  5.52E-20  4.95E-20  4.97E-20  5.01E-20  3.92E-20  3.84E-20  3.80E-20  4.65E-20  1.92E-20  4.50E-20  4.50E-20  1.78E-20  4.34E-20  8.48E-21  3.03E-20  2.53E-20  1.76E-20  1.18E-20  1.37E-20  1.08E-20  7.59E-24
  6.57E-11  6.28E-11  5.08E-11  3.87E-11  3.78E-11  1.83E-11  1.76E-11  1.76E-11  2.76E-11  2.75E-11  2.11E-11  8.96E-12  9.12E-12  7.49E-13  5.05E-13  4.62E-13  3.85E-13  0.00E+00  3.38E-13  3.38E-13  0.00E+00  1.21E-13  2.36E-13  2.17E-13  0.00E+00  1.95E-13  7.04E-14  9.35E-14  6.84E-14  2.86E-14  5.25E-14  3.06E-14  1.41E-16  9.87E-17  4.92E-17  4.97E-17  4.31E-17  4.34E-17  4.21E-17  1.32E-17  9.22E-18  1.74E-17  1.30E-17  1.32E-17  1.08E-17  5.16E-18  3.52E-18  3.24E-18  2.64E-18  1.19E-18  2.13E-18  8.59E-19  1.62E-18  1.22E-18  1.41E-18  6.28E-19  9.88E-19  6.46E-19  5.39E-19  5.50E-19  4.91E-19  3.62E-19  1.53E-19  1.38E-19  2.21E-19  1.14E-19  1.08E-19  8.23E-20  5.32E-20  5.42E-20  4.96E-20  5.02E-20  5.06E-20  4.91E-20  4.76E-20  4.70E-20  4.52E-20  2.38E-20  4.32E-20  4.30E-20  2.14E-20  4.08E-20  0.00E+00  2.88E-20  2.50E-20  2.19E-20  1.50E-20  1.33E-20  1.30E-20  7.45E-24
  4.25E-11  4.07E-11  3.31E-11  2.04E-11  1.99E-11  1.45E-11  1.39E-11  1.39E-11  1.47E-11  1.83E-11  1.13E-11  7.27E-12  6.35E-12  5.61E-13  3.03E-13  2.78E-13  2.89E-13  2.03E-13  0.00E+00  2.24E-13  4.15E-14  6.74E-14  1.65E-13  1.22E-13  3.05E-14  1.37E-13  4.05E-14  6.76E-14  4.95E-14  1.66E-14  3.09E-14  1.82E-14  1.05E-16  7.32E-17  2.91E-17  2.97E-17  3.29E-17  2.68E-17  3.23E-17  1.19E-17  8.33E-18  1.06E-17  9.87E-18  1.00E-17  6.43E-18  3.12E-18  2.71E-18  1.96E-18  2.00E-18  1.10E-18  1.57E-18  7.93E-19  9.81E-19  9.33E-19  1.07E-18  5.79E-19  5.99E-19  4.00E-19  4.04E-19  3.29E-19  3.02E-19  2.77E-19  1.37E-19  1.24E-19  1.32E-19  6.90E-20  6.41E-20  6.36E-20  3.16E-20  4.07E-20  3.66E-20  3.69E-20  3.72E-20  2.91E-20  2.84E-20  2.82E-20  3.45E-20  1.42E-20  3.33E-20  3.32E-20  1.32E-20  3.21E-20  6.26E-21  2.24E-20  1.86E-20  1.30E-20  8.83E-21  1.01E-20  8.00E-21  5.68E-24
  7.83E-11  7.53E-11  6.29E-11  2.87E-11  4.22E-11  2.06E-11  1.99E-11  1.99E-11  2.18E-11  3.81E-11  2.65E-11  1.17E-11  1.63E-11  2.19E-12  1.29E-12  1.19E-12  8.25E-13  5.80E-13  6.40E-13  0.00E+00  6.72E-14  1.24E-13  3.07E-13  3.53E-13  5.87E-14  2.75E-13  8.70E-14  2.21E-13  1.21E-13  4.12E-14  1.14E-13  6.96E-14  4.36E-16  3.06E-16  8.71E-17  1.33E-16  1.35E-16  7.80E-17  1.32E-16  3.53E-17  2.46E-17  4.63E-17  4.06E-17  2.95E-17  2.92E-17  9.26E-18  1.11E-17  8.80E-18  5.93E-18  3.25E-18  6.78E-18  2.35E-18  4.44E-18  2.79E-18  4.48E-18  1.72E-18  2.68E-18  1.19E-18  1.71E-18  9.98E-19  1.33E-18  1.15E-18  4.20E-19  3.78E-19  4.02E-19  3.14E-19  2.96E-19  2.65E-19  1.46E-19  1.74E-19  1.59E-19  1.60E-19  1.15E-19  1.34E-19  1.29E-19  1.28E-19  1.43E-19  4.31E-20  9.73E-20  1.35E-19  3.85E-20  9.42E-20  1.85E-20  9.09E-20  7.99E-20  3.98E-20  4.09E-20  4.19E-20  2.33E-20  2.48E-23
  1.25E-10  1.21E-10  1.04E-10  0.00E+00  0.00E+00  8.39E-11  8.18E-11  8.17E-11  0.00E+00  7.01E-11  0.00E+00  5.43E-11  3.74E-11  8.93E-12  0.00E+00  0.00E+00  5.31E-12  0.00E+00  4.24E-12  2.30E-12  0.00E+00  0.00E+00  9.60E-13  0.00E+00  9.56E-13  9.46E-13  0.00E+00  7.19E-13  5.91E-13  0.00E+00  0.00E+00  0.00E+00  2.16E-15  1.55E-15  0.00E+00  0.00E+00  6.99E-16  0.00E+00  6.85E-16  4.27E-16  2.99E-16  0.00E+00  2.14E-16  2.17E-16  0.00E+00  0.00E+00  5.95E-17  0.00E+00  4.40E-17  4.03E-17  3.51E-17  2.90E-17  0.00E+00  2.06E-17  2.37E-17  2.14E-17  0.00E+00  0.00E+00  9.04E-18  0.00E+00  0.00E+00  6.20E-18  5.07E-18  4.67E-18  0.00E+00  0.00E+00  0.00E+00  1.41E-18  0.00E+00  8.95E-19  8.27E-19  8.37E-19  8.38E-19  0.00E+00  0.00E+00  0.00E+00  7.71E-19  0.00E+00  7.46E-19  7.40E-19  0.00E+00  7.13E-19  6.95E-19  4.98E-19  4.05E-19  0.00E+00  0.00E+00  2.25E-19  0.00E+00  1.38E-22
  9.61E-11  9.34E-11  8.18E-11  6.99E-11  6.90E-11  6.78E-11  6.64E-11  6.63E-11  5.83E-11  5.82E-11  5.10E-11  4.72E-11  3.50E-11  1.16E-11  9.22E-12  8.72E-12  7.72E-12  7.04E-12  6.42E-12  3.79E-12  0.00E+00  0.00E+00  9.01E-13  9.01E-13  0.00E+00  9.01E-13  8.93E-13  8.28E-13  7.37E-13  6.77E-13  6.47E-13  4.64E-13  3.88E-15  2.76E-15  2.72E-15  1.40E-15  1.24E-15  1.26E-15  1.21E-15  7.49E-16  5.25E-16  5.06E-16  3.77E-16  3.81E-16  3.19E-16  1.51E-16  1.06E-16  9.76E-17  7.82E-17  7.28E-17  6.40E-17  5.24E-17  4.94E-17  3.75E-17  4.24E-17  3.86E-17  2.96E-17  2.01E-17  1.62E-17  1.67E-17  1.51E-17  1.10E-17  9.42E-18  8.38E-18  6.81E-18  3.52E-18  3.33E-18  2.57E-18  1.64E-18  1.67E-18  1.50E-18  1.53E-18  1.54E-18  1.49E-18  1.43E-18  1.41E-18  1.35E-18  1.43E-18  1.32E-18  1.31E-18  1.31E-18  1.28E-18  0.00E+00  8.82E-19  7.62E-19  6.51E-19  4.47E-19  3.89E-19  3.83E-19  2.61E-22
  1.46E-10  1.42E-10  1.24E-10  8.51E-11  8.39E-11  6.19E-11  6.06E-11  6.05E-11  7.11E-11  8.87E-11  6.22E-11  4.33E-11  5.37E-11  1.83E-11  1.16E-11  1.10E-11  1.22E-11  8.94E-12  1.02E-11  6.07E-12  5.26E-13  5.80E-13  0.00E+00  1.11E-12  2.78E-13  1.39E-12  5.51E-13  1.29E-12  1.15E-12  4.25E-13  8.13E-13  5.87E-13  6.26E-15  4.44E-15  1.76E-15  1.82E-15  1.99E-15  1.61E-15  1.94E-15  7.35E-16  5.18E-16  6.52E-16  6.12E-16  6.22E-16  4.11E-16  1.98E-16  1.70E-16  1.26E-16  1.28E-16  6.96E-17  1.04E-16  5.07E-17  6.36E-17  6.01E-17  6.93E-17  3.70E-17  3.87E-17  2.56E-17  2.66E-17  2.17E-17  1.94E-17  1.79E-17  9.11E-18  8.24E-18  8.77E-18  4.54E-18  4.30E-18  4.12E-18  2.12E-18  2.69E-18  2.46E-18  2.48E-18  2.51E-18  1.94E-18  1.87E-18  1.85E-18  2.23E-18  9.37E-19  2.12E-18  2.11E-18  8.42E-19  2.04E-18  3.98E-19  1.40E-18  1.23E-18  8.56E-19  5.81E-19  6.41E-19  5.01E-19  4.23E-22
  1.29E-10  1.26E-10  1.11E-10  6.35E-11  9.40E-11  3.08E-11  3.02E-11  3.02E-11  5.34E-11  8.01E-11  7.06E-11  2.19E-11  4.97E-11  1.81E-11  1.47E-11  1.39E-11  8.30E-12  7.63E-12  7.00E-12  6.42E-12  0.00E+00  5.23E-13  1.00E-12  0.00E+00  0.00E+00  8.66E-13  4.32E-13  1.24E-12  7.56E-13  3.52E-13  1.02E-12  7.53E-13  6.78E-15  4.81E-15  1.58E-15  2.46E-15  2.21E-15  1.49E-15  2.15E-15  4.40E-16  3.15E-16  9.04E-16  6.77E-16  4.58E-16  5.57E-16  1.80E-16  1.89E-16  1.73E-16  9.40E-17  4.33E-17  1.12E-16  3.13E-17  8.75E-17  4.44E-17  7.53E-17  2.30E-17  5.36E-17  2.38E-17  2.88E-17  1.96E-17  2.72E-17  1.99E-17  5.54E-18  4.97E-18  7.97E-18  6.27E-18  5.84E-18  4.59E-18  2.88E-18  2.95E-18  2.61E-18  2.63E-18  1.78E-18  2.60E-18  2.53E-18  2.51E-18  2.46E-18  8.45E-19  1.59E-18  2.38E-18  7.87E-19  1.53E-18  0.00E+00  1.60E-18  1.33E-18  7.68E-19  7.68E-19  7.10E-19  4.66E-19  4.70E-22
  7.54E-11  7.33E-11  6.46E-11  0.00E+00  0.00E+00  5.40E-11  5.29E-11  5.29E-11  0.00E+00  4.68E-11  0.00E+00  3.84E-11  2.90E-11  1.06E-11  0.00E+00  0.00E+00  7.30E-12  0.00E+00  6.17E-12  3.77E-12  1.67E-12  0.00E+00  8.82E-13  0.00E+00  0.00E+00  7.60E-13  0.00E+00  7.26E-13  6.64E-13  0.00E+00  0.00E+00  0.00E+00  3.97E-15  2.82E-15  0.00E+00  0.00E+00  1.29E-15  0.00E+00  1.27E-15  7.77E-16  5.54E-16  0.00E+00  3.97E-16  4.02E-16  0.00E+00  0.00E+00  1.12E-16  0.00E+00  8.27E-17  7.59E-17  6.62E-17  5.52E-17  0.00E+00  3.95E-17  4.46E-17  4.07E-17  0.00E+00  0.00E+00  1.70E-17  0.00E+00  0.00E+00  1.16E-17  9.77E-18  8.78E-18  0.00E+00  0.00E+00  0.00E+00  2.71E-18  0.00E+00  1.73E-18  1.54E-18  1.56E-18  1.58E-18  0.00E+00  0.00E+00  0.00E+00  1.45E-18  0.00E+00  1.40E-18  1.39E-18  0.00E+00  1.35E-18  1.32E-18  9.35E-19  7.89E-19  0.00E+00  0.00E+00  4.16E-19  0.00E+00  2.77E-22
  7.85E-11  7.64E-11  6.76E-11  4.69E-11  4.63E-11  3.42E-11  3.35E-11  3.35E-11  3.98E-11  4.97E-11  3.53E-11  2.47E-11  3.17E-11  1.25E-11  8.27E-12  7.89E-12  8.90E-12  6.59E-12  7.61E-12  4.82E-12  4.41E-13  4.88E-13  1.17E-12  8.08E-13  2.01E-13  0.00E+00  3.38E-13  8.28E-13  7.76E-13  2.93E-13  5.68E-13  4.35E-13  5.28E-15  3.77E-15  1.51E-15  1.58E-15  1.73E-15  1.41E-15  1.69E-15  6.36E-16  4.52E-16  5.76E-16  5.38E-16  5.44E-16  3.52E-16  1.73E-16  1.51E-16  1.09E-16  1.12E-16  6.12E-17  8.96E-17  4.45E-17  5.46E-17  5.27E-17  6.07E-17  3.27E-17  3.42E-17  2.27E-17  2.32E-17  1.90E-17  1.73E-17  1.59E-17  7.82E-18  7.23E-18  7.50E-18  3.90E-18  3.69E-18  3.61E-18  1.81E-18  2.29E-18  2.13E-18  2.14E-18  2.16E-18  1.69E-18  1.64E-18  1.63E-18  1.98E-18  8.22E-19  1.91E-18  1.90E-18  7.56E-19  1.82E-18  3.53E-19  1.27E-18  1.04E-18  7.47E-19  5.00E-19  5.71E-19  4.48E-19  3.78E-22
  5.78E-11  5.64E-11  5.05E-11  4.44E-11  4.39E-11  4.33E-11  4.26E-11  4.25E-11  3.84E-11  3.84E-11  3.46E-11  3.27E-11  2.62E-11  1.24E-11  1.06E-11  1.02E-11  9.42E-12  8.86E-12  8.33E-12  5.75E-12  0.00E+00  1.68E-12  1.61E-12  1.39E-12  0.00E+00  1.17E-12  0.00E+00  7.48E-13  7.39E-13  7.23E-13  7.12E-13  6.01E-13  7.56E-15  5.43E-15  5.38E-15  2.83E-15  2.47E-15  2.50E-15  2.39E-15  1.53E-15  1.08E-15  1.03E-15  7.78E-16  7.88E-16  6.43E-16  3.14E-16  2.17E-16  1.96E-16  1.64E-16  1.47E-16  1.31E-16  1.07E-16  1.00E-16  7.58E-17  8.84E-17  7.88E-17  6.22E-17  4.09E-17  3.41E-17  3.47E-17  3.13E-17  2.32E-17  1.93E-17  1.76E-17  1.38E-17  7.14E-18  6.80E-18  5.20E-18  3.33E-18  3.37E-18  3.12E-18  3.16E-18  3.18E-18  3.08E-18  3.00E-18  2.97E-18  2.88E-18  3.00E-18  2.76E-18  2.75E-18  2.74E-18  2.63E-18  0.00E+00  1.82E-18  1.52E-18  1.36E-18  9.14E-19  8.25E-19  8.10E-19  5.70E-22
  1.49E-10  1.46E-10  1.32E-10  6.75E-11  1.00E-10  4.95E-11  4.88E-11  4.87E-11  5.95E-11  1.04E-10  8.16E-11  3.88E-11  7.54E-11  4.16E-11  3.16E-11  3.08E-11  2.41E-11  1.84E-11  2.19E-11  2.31E-11  1.93E-12  2.39E-12  5.73E-12  6.02E-12  9.99E-13  4.24E-12  1.09E-12  0.00E+00  1.72E-12  6.86E-13  2.05E-12  1.93E-12  3.97E-14  2.87E-14  8.17E-15  1.29E-14  1.33E-14  7.68E-15  1.29E-14  3.52E-15  2.51E-15  4.78E-15  4.19E-15  3.03E-15  2.98E-15  9.76E-16  1.19E-15  9.21E-16  6.35E-16  3.46E-16  7.15E-16  2.50E-16  4.67E-16  2.96E-16  4.84E-16  1.85E-16  2.91E-16  1.28E-16  1.86E-16  1.08E-16  1.47E-16  1.26E-16  4.50E-17  4.13E-17  4.29E-17  3.34E-17  3.18E-17  2.85E-17  1.55E-17  1.83E-17  1.70E-17  1.71E-17  1.23E-17  1.44E-17  1.40E-17  1.38E-17  1.57E-17  4.66E-18  1.07E-17  1.50E-17  4.27E-18  1.02E-17  1.99E-18  9.96E-18  8.28E-18  4.22E-18  4.22E-18  4.46E-18  2.50E-18  3.22E-21
  2.06E-10  2.02E-10  1.84E-10  1.32E-10  1.31E-10  9.74E-11  9.61E-11  9.60E-11  1.18E-10  1.48E-10  1.09E-10  7.82E-11  1.11E-10  6.69E-11  4.85E-11  4.74E-11  5.63E-11  4.33E-11  5.20E-11  4.12E-11  5.30E-12  7.00E-12  1.69E-11  1.20E-11  2.99E-12  1.29E-11  3.40E-12  5.35E-12  0.00E+00  1.55E-12  3.11E-12  3.06E-12  9.17E-14  6.57E-14  2.61E-14  2.73E-14  3.07E-14  2.48E-14  3.00E-14  1.12E-14  8.01E-15  1.03E-14  9.66E-15  9.78E-15  6.46E-15  3.12E-15  2.75E-15  2.02E-15  2.06E-15  1.14E-15  1.65E-15  8.26E-16  1.03E-15  9.83E-16  1.10E-15  6.08E-16  6.27E-16  4.23E-16  4.23E-16  3.44E-16  3.20E-16  2.93E-16  1.48E-16  1.32E-16  1.42E-16  7.42E-17  6.92E-17  6.76E-17  3.40E-17  4.36E-17  3.85E-17  3.92E-17  3.98E-17  3.04E-17  2.96E-17  2.94E-17  3.58E-17  1.48E-17  3.47E-17  3.47E-17  1.38E-17  3.34E-17  6.56E-18  2.31E-17  1.95E-17  1.32E-17  8.89E-18  1.01E-17  7.93E-18  7.70E-21
  1.42E-10  1.40E-10  1.28E-10  1.15E-10  1.14E-10  1.13E-10  1.12E-10  1.12E-10  1.04E-10  1.04E-10  9.61E-11  9.22E-11  7.93E-11  4.99E-11  4.57E-11  4.47E-11  4.27E-11  4.12E-11  3.98E-11  3.23E-11  0.00E+00  1.49E-11  1.44E-11  1.29E-11  0.00E+00  1.12E-11  7.56E-12  4.79E-12  3.48E-12  0.00E+00  2.94E-12  2.93E-12  8.21E-14  5.91E-14  5.91E-14  3.15E-14  2.80E-14  2.84E-14  2.72E-14  1.72E-14  1.23E-14  1.18E-14  8.91E-15  9.02E-15  7.29E-15  3.64E-15  2.55E-15  2.31E-15  1.90E-15  1.74E-15  1.52E-15  1.27E-15  1.17E-15  8.99E-16  1.03E-15  9.31E-16  7.29E-16  4.87E-16  3.97E-16  4.04E-16  3.70E-16  2.72E-16  2.23E-16  2.05E-16  1.61E-16  8.42E-17  7.86E-17  6.19E-17  3.80E-17  3.92E-17  3.59E-17  3.62E-17  3.65E-17  3.55E-17  3.46E-17  3.43E-17  3.34E-17  3.46E-17  3.23E-17  3.22E-17  3.20E-17  3.10E-17  0.00E+00  2.14E-17  1.74E-17  1.55E-17  1.03E-17  9.38E-18  9.24E-18  7.18E-21
  1.18E-10  1.16E-10  1.06E-10  6.43E-11  9.56E-11  3.15E-11  3.11E-11  3.11E-11  5.78E-11  8.66E-11  8.06E-11  2.58E-11  6.69E-11  4.29E-11  3.94E-11  3.86E-11  2.46E-11  2.38E-11  2.30E-11  2.83E-11  0.00E+00  4.52E-12  8.77E-12  1.18E-11  0.00E+00  6.88E-12  2.34E-12  4.48E-12  2.17E-12  9.16E-13  0.00E+00  2.54E-12  7.85E-14  5.64E-14  1.87E-14  2.95E-14  2.65E-14  1.77E-14  2.58E-14  5.38E-15  3.83E-15  1.10E-14  8.30E-15  5.59E-15  6.98E-15  2.24E-15  2.39E-15  2.20E-15  1.18E-15  5.49E-16  1.45E-15  3.99E-16  1.12E-15  5.69E-16  9.60E-16  2.93E-16  6.77E-16  3.06E-16  3.71E-16  2.53E-16  3.46E-16  2.54E-16  7.21E-17  6.40E-17  1.04E-16  8.07E-17  7.59E-17  5.87E-17  3.71E-17  3.78E-17  3.39E-17  3.45E-17  2.31E-17  3.36E-17  3.21E-17  3.16E-17  3.07E-17  1.07E-17  2.00E-17  2.98E-17  9.94E-18  1.92E-17  0.00E+00  1.98E-17  1.70E-17  9.57E-18  9.76E-18  8.58E-18  5.62E-18  6.84E-21
  2.05E-10  2.02E-10  1.87E-10  1.14E-10  1.70E-10  5.61E-11  5.55E-11  5.55E-11  1.04E-10  1.56E-10  1.47E-10  4.73E-11  1.26E-10  8.93E-11  8.39E-11  8.26E-11  5.33E-11  5.20E-11  5.08E-11  6.59E-11  0.00E+00  1.29E-11  2.53E-11  3.50E-11  0.00E+00  2.10E-11  7.78E-12  1.58E-11  7.81E-12  3.30E-12  9.19E-12  0.00E+00  2.94E-13  2.13E-13  7.06E-14  1.13E-13  9.97E-14  6.71E-14  9.83E-14  2.07E-14  1.48E-14  4.21E-14  3.20E-14  2.16E-14  2.70E-14  8.80E-15  9.11E-15  8.52E-15  4.60E-15  2.11E-15  5.63E-15  1.53E-15  4.37E-15  2.21E-15  3.76E-15  1.13E-15  2.64E-15  1.18E-15  1.46E-15  9.98E-16  1.33E-15  9.81E-16  2.81E-16  2.53E-16  4.05E-16  3.13E-16  2.96E-16  2.27E-16  1.44E-16  1.47E-16  1.33E-16  1.35E-16  9.06E-17  1.31E-16  1.26E-16  1.25E-16  1.20E-16  4.22E-17  7.62E-17  1.14E-16  3.79E-17  7.40E-17  0.00E+00  7.53E-17  6.55E-17  3.78E-17  3.80E-17  3.30E-17  2.15E-17  2.77E-20
  2.46E-10  2.44E-10  2.38E-10  1.33E-10  1.99E-10  9.92E-11  9.90E-11  9.89E-11  1.31E-10  2.28E-10  1.95E-10  9.71E-11  2.27E-10  2.37E-10  2.05E-10  2.06E-10  1.72E-10  1.38E-10  1.74E-10  2.49E-10  3.69E-11  7.60E-11  1.90E-10  2.30E-10  3.84E-11  1.94E-10  7.95E-11  2.86E-10  2.08E-10  8.42E-11  2.54E-10  2.61E-10  0.00E+00  1.22E-10  3.49E-11  8.85E-11  9.73E-11  5.59E-11  9.61E-11  3.10E-11  2.42E-11  4.67E-11  4.34E-11  3.13E-11  3.18E-11  1.14E-11  1.43E-11  1.12E-11  7.75E-12  4.27E-12  8.74E-12  3.12E-12  5.78E-12  3.74E-12  6.03E-12  2.33E-12  3.66E-12  1.62E-12  2.33E-12  1.36E-12  1.85E-12  1.59E-12  5.56E-13  5.09E-13  5.23E-13  3.97E-13  3.72E-13  3.35E-13  1.71E-13  2.03E-13  1.85E-13  1.88E-13  1.35E-13  1.58E-13  1.54E-13  1.52E-13  1.71E-13  5.13E-14  1.18E-13  1.64E-13  4.66E-14  1.12E-13  2.18E-14  1.05E-13  8.35E-14  4.22E-14  4.04E-14  4.22E-14  2.37E-14  6.27E-17
  5.11E-10  5.08E-10  4.96E-10  2.77E-10  4.16E-10  2.07E-10  2.07E-10  2.07E-10  2.74E-10  4.79E-10  4.09E-10  2.04E-10  4.79E-10  5.06E-10  4.39E-10  4.40E-10  3.69E-10  2.97E-10  3.73E-10  5.35E-10  7.98E-11  1.65E-10  4.14E-10  5.01E-10  8.35E-11  4.22E-10  1.74E-10  6.30E-10  4.61E-10  1.87E-10  5.63E-10  5.84E-10  3.81E-10  0.00E+00  8.89E-11  2.51E-10  2.81E-10  1.61E-10  2.78E-10  9.47E-11  7.54E-11  1.46E-10  1.37E-10  9.91E-11  1.02E-10  3.62E-11  4.60E-11  3.64E-11  2.50E-11  1.39E-11  2.82E-11  1.02E-11  1.90E-11  1.22E-11  1.95E-11  7.56E-12  1.19E-11  5.29E-12  7.52E-12  4.36E-12  6.00E-12  5.12E-12  1.81E-12  1.64E-12  1.71E-12  1.30E-12  1.19E-12  1.08E-12  5.55E-13  6.63E-13  5.92E-13  6.00E-13  4.29E-13  5.02E-13  4.88E-13  4.86E-13  5.49E-13  1.63E-13  3.78E-13  5.25E-13  1.50E-13  3.62E-13  6.99E-14  3.35E-13  2.73E-13  1.34E-13  1.27E-13  1.34E-13  7.51E-14  2.08E-16
  3.41E-10  3.39E-10  3.31E-10  3.24E-10  3.23E-10  3.23E-10  3.22E-10  3.22E-10  3.20E-10  3.20E-10  3.18E-10  3.18E-10  3.20E-10  3.38E-10  3.42E-10  3.43E-10  3.45E-10  3.47E-10  3.48E-10  3.57E-10  0.00E+00  3.86E-10  3.87E-10  3.90E-10  0.00E+00  3.95E-10  4.06E-10  4.20E-10  4.31E-10  4.36E-10  4.39E-10  4.55E-10  2.56E-10  2.09E-10  0.00E+00  1.96E-10  1.88E-10  1.89E-10  1.87E-10  1.48E-10  1.18E-10  1.14E-10  9.22E-11  9.33E-11  7.95E-11  4.26E-11  3.10E-11  2.85E-11  2.36E-11  2.17E-11  1.89E-11  1.60E-11  1.49E-11  1.15E-11  1.30E-11  1.19E-11  9.26E-12  6.22E-12  5.04E-12  5.13E-12  4.69E-12  3.43E-12  2.83E-12  2.56E-12  2.02E-12  1.02E-12  9.43E-13  7.27E-13  4.33E-13  4.45E-13  3.96E-13  4.00E-13  4.04E-13  3.95E-13  3.83E-13  3.77E-13  3.68E-13  3.83E-13  3.56E-13  3.52E-13  3.52E-13  3.40E-13  0.00E+00  2.26E-13  1.83E-13  1.57E-13  9.96E-14  8.92E-14  8.84E-14  1.40E-16
  1.84E-10  1.83E-10  1.79E-10  1.17E-10  1.76E-10  5.85E-11  5.85E-11  5.85E-11  1.16E-10  1.75E-10  1.74E-10  5.82E-11  1.77E-10  1.90E-10  1.93E-10  1.94E-10  1.30E-10  1.31E-10  1.32E-10  2.04E-10  0.00E+00  7.46E-11  1.50E-10  2.27E-10  0.00E+00  1.53E-10  7.96E-11  2.49E-10  1.71E-10  8.70E-11  2.63E-10  2.76E-10  2.76E-10  2.37E-10  7.89E-11  0.00E+00  1.63E-10  1.08E-10  1.63E-10  5.06E-11  4.36E-11  1.27E-10  1.07E-10  7.20E-11  9.41E-11  3.52E-11  3.84E-11  3.53E-11  1.94E-11  8.94E-12  2.37E-11  6.69E-12  1.87E-11  9.66E-12  1.62E-11  4.96E-12  1.16E-11  5.22E-12  6.29E-12  4.27E-12  5.86E-12  4.27E-12  1.20E-12  1.06E-12  1.69E-12  1.27E-12  1.18E-12  9.03E-13  5.38E-13  5.51E-13  4.85E-13  4.96E-13  3.35E-13  4.81E-13  4.62E-13  4.60E-13  4.46E-13  1.54E-13  2.89E-13  4.29E-13  1.42E-13  2.76E-13  0.00E+00  2.71E-13  2.27E-13  1.24E-13  1.21E-13  1.06E-13  6.99E-14  1.82E-16
  1.78E-10  1.77E-10  1.73E-10  9.75E-11  1.46E-10  7.30E-11  7.29E-11  7.29E-11  9.68E-11  1.69E-10  1.45E-10  7.27E-11  1.72E-10  1.86E-10  1.62E-10  1.62E-10  1.36E-10  1.10E-10  1.38E-10  1.99E-10  3.01E-11  6.27E-11  1.57E-10  1.91E-10  3.18E-11  1.61E-10  6.70E-11  2.45E-10  1.81E-10  7.35E-11  2.22E-10  2.34E-10  2.98E-10  2.61E-10  7.45E-11  1.56E-10  0.00E+00  9.72E-11  1.69E-10  6.96E-11  6.14E-11  1.20E-10  1.19E-10  8.57E-11  9.01E-11  3.41E-11  4.34E-11  3.43E-11  2.36E-11  1.31E-11  2.70E-11  9.60E-12  1.82E-11  1.16E-11  1.87E-11  7.12E-12  1.14E-11  4.97E-12  7.24E-12  4.22E-12  5.67E-12  4.88E-12  1.74E-12  1.57E-12  1.64E-12  1.21E-12  1.15E-12  9.98E-13  5.23E-13  6.21E-13  5.64E-13  5.69E-13  4.12E-13  4.75E-13  4.62E-13  4.55E-13  5.12E-13  1.54E-13  3.49E-13  4.82E-13  1.37E-13  3.26E-13  6.32E-14  3.04E-13  2.53E-13  1.25E-13  1.20E-13  1.23E-13  6.90E-14  2.09E-16
  2.23E-10  2.22E-10  2.17E-10  2.14E-10  2.14E-10  1.07E-10  1.07E-10  1.07E-10  2.13E-10  2.13E-10  2.13E-10  1.06E-10  2.16E-10  2.33E-10  2.37E-10  2.37E-10  2.39E-10  2.41E-10  2.42E-10  2.50E-10  0.00E+00  1.38E-10  2.76E-10  2.79E-10  0.00E+00  2.83E-10  1.47E-10  3.07E-10  3.17E-10  1.61E-10  3.25E-10  3.42E-10  3.70E-10  3.24E-10  1.62E-10  2.25E-10  2.10E-10  0.00E+00  2.10E-10  1.01E-10  8.89E-11  1.74E-10  1.47E-10  1.49E-10  1.30E-10  7.36E-11  5.35E-11  4.96E-11  4.10E-11  1.88E-11  3.33E-11  1.39E-11  2.62E-11  2.01E-11  2.30E-11  1.03E-11  1.63E-11  1.07E-11  8.94E-12  9.13E-12  8.16E-12  6.00E-12  2.51E-12  2.27E-12  3.58E-12  1.76E-12  1.66E-12  1.24E-12  7.54E-13  7.71E-13  6.97E-13  7.05E-13  7.11E-13  6.86E-13  6.65E-13  6.56E-13  6.26E-13  3.32E-13  5.97E-13  5.95E-13  2.96E-13  5.61E-13  0.00E+00  3.74E-13  3.16E-13  2.71E-13  1.73E-13  1.50E-13  1.47E-13  2.57E-16
  5.60E-10  5.57E-10  5.46E-10  3.07E-10  4.61E-10  2.30E-10  2.30E-10  2.30E-10  3.05E-10  5.34E-10  4.58E-10  2.29E-10  5.42E-10  5.86E-10  5.10E-10  5.12E-10  4.30E-10  3.46E-10  4.35E-10  6.30E-10  9.49E-11  1.98E-10  4.97E-10  6.03E-10  1.01E-10  5.10E-10  2.12E-10  7.74E-10  5.71E-10  2.32E-10  7.03E-10  7.40E-10  9.56E-10  8.44E-10  2.40E-10  5.05E-10  5.47E-10  3.15E-10  0.00E+00  2.23E-10  1.98E-10  3.88E-10  3.85E-10  2.77E-10  2.92E-10  1.11E-10  1.41E-10  1.11E-10  7.69E-11  4.25E-11  8.73E-11  3.10E-11  5.90E-11  3.74E-11  6.06E-11  2.32E-11  3.69E-11  1.62E-11  2.35E-11  1.37E-11  1.85E-11  1.59E-11  5.63E-12  5.12E-12  5.31E-12  3.94E-12  3.72E-12  3.22E-12  1.69E-12  2.01E-12  1.83E-12  1.85E-12  1.33E-12  1.55E-12  1.50E-12  1.48E-12  1.66E-12  5.01E-13  1.14E-12  1.58E-12  4.49E-13  1.07E-12  2.08E-13  9.99E-13  8.14E-13  4.06E-13  3.86E-13  3.99E-13  2.24E-13  6.79E-16
  5.89E-10  5.86E-10  5.76E-10  3.80E-10  3.79E-10  5.69E-10  5.68E-10  5.68E-10  3.78E-10  5.67E-10  3.79E-10  5.70E-10  5.81E-10  6.35E-10  4.31E-10  4.33E-10  6.55E-10  4.39E-10  6.63E-10  6.88E-10  2.43E-10  5.10E-10  7.67E-10  5.18E-10  2.59E-10  7.89E-10  5.48E-10  8.63E-10  8.94E-10  6.08E-10  6.13E-10  6.49E-10  1.38E-09  1.31E-09  8.72E-10  6.96E-10  9.77E-10  6.56E-10  9.65E-10  0.00E+00  7.20E-10  4.76E-10  6.50E-10  6.54E-10  3.95E-10  2.39E-10  2.65E-10  1.63E-10  2.04E-10  1.88E-10  1.67E-10  1.39E-10  8.67E-11  9.99E-11  1.14E-10  1.03E-10  5.42E-11  3.65E-11  4.39E-11  2.98E-11  2.73E-11  2.99E-11  2.50E-11  2.21E-11  1.18E-11  5.86E-12  5.47E-12  6.21E-12  2.48E-12  3.79E-12  3.34E-12  3.42E-12  3.45E-12  2.20E-12  2.12E-12  2.09E-12  3.06E-12  2.12E-12  2.96E-12  2.95E-12  1.96E-12  2.83E-12  9.22E-13  1.86E-12  1.54E-12  8.52E-13  5.48E-13  7.26E-13  4.74E-13  1.32E-15
  3.06E-10  3.04E-10  3.00E-10  1.98E-10  1.98E-10  2.97E-10  2.96E-10  2.96E-10  1.98E-10  2.96E-10  1.98E-10  2.99E-10  3.05E-10  3.37E-10  2.29E-10  2.30E-10  3.48E-10  2.33E-10  3.53E-10  3.66E-10  1.30E-10  2.73E-10  4.11E-10  2.78E-10  1.39E-10  4.24E-10  2.95E-10  4.66E-10  4.83E-10  3.29E-10  3.32E-10  3.53E-10  8.48E-10  8.35E-10  5.56E-10  4.97E-10  7.15E-10  4.79E-10  7.09E-10  5.63E-10  0.00E+00  3.05E-10  4.48E-10  4.49E-10  2.84E-10  1.86E-10  2.09E-10  1.29E-10  1.62E-10  1.50E-10  1.33E-10  1.11E-10  6.96E-11  8.04E-11  9.18E-11  8.27E-11  4.31E-11  2.91E-11  3.52E-11  2.40E-11  2.18E-11  2.37E-11  2.00E-11  1.78E-11  9.43E-12  4.65E-12  4.35E-12  4.91E-12  1.97E-12  3.01E-12  2.69E-12  2.73E-12  2.76E-12  1.76E-12  1.68E-12  1.67E-12  2.38E-12  1.68E-12  2.31E-12  2.30E-12  1.53E-12  2.23E-12  7.25E-13  1.45E-12  1.22E-12  6.78E-13  4.35E-13  5.63E-13  3.67E-13  1.08E-15
  4.10E-10  4.08E-10  4.02E-10  2.65E-10  3.98E-10  1.33E-10  1.33E-10  1.33E-10  2.65E-10  3.98E-10  3.99E-10  1.34E-10  4.10E-10  4.52E-10  4.61E-10  4.63E-10  3.11E-10  3.14E-10  3.16E-10  4.93E-10  0.00E+00  1.84E-10  3.69E-10  5.61E-10  0.00E+00  3.80E-10  1.99E-10  6.27E-10  4.34E-10  2.22E-10  6.71E-10  7.14E-10  1.16E-09  1.15E-09  3.82E-10  1.04E-09  9.97E-10  6.68E-10  9.89E-10  2.65E-10  2.15E-10  0.00E+00  6.19E-10  4.14E-10  5.92E-10  2.62E-10  2.96E-10  2.74E-10  1.53E-10  7.07E-11  1.89E-10  5.25E-11  1.48E-10  7.59E-11  1.30E-10  3.93E-11  9.20E-11  4.10E-11  5.06E-11  3.43E-11  4.59E-11  3.36E-11  9.47E-12  8.48E-12  1.34E-11  9.87E-12  9.26E-12  6.90E-12  4.18E-12  4.27E-12  3.84E-12  3.88E-12  2.62E-12  3.79E-12  3.64E-12  3.59E-12  3.42E-12  1.21E-12  2.17E-12  3.22E-12  1.07E-12  2.08E-12  0.00E+00  2.02E-12  1.72E-12  9.81E-13  9.34E-13  8.08E-13  5.24E-13  1.53E-15
  4.03E-10  4.02E-10  3.96E-10  2.25E-10  3.37E-10  1.68E-10  1.68E-10  1.68E-10  2.25E-10  3.93E-10  3.39E-10  1.70E-10  4.07E-10  4.52E-10  3.95E-10  3.97E-10  3.34E-10  2.69E-10  3.39E-10  4.95E-10  7.54E-11  1.59E-10  3.99E-10  4.85E-10  8.09E-11  4.11E-10  1.72E-10  6.36E-10  4.72E-10  1.93E-10  5.85E-10  6.24E-10  1.27E-09  1.28E-09  3.66E-10  1.06E-09  1.21E-09  6.92E-10  1.20E-09  4.50E-10  3.76E-10  7.32E-10  0.00E+00  5.15E-10  6.11E-10  3.03E-10  4.07E-10  3.25E-10  2.28E-10  1.27E-10  2.64E-10  9.45E-11  1.78E-10  1.14E-10  1.82E-10  7.07E-11  1.11E-10  4.92E-11  6.98E-11  4.07E-11  5.56E-11  4.67E-11  1.71E-11  1.52E-11  1.60E-11  1.18E-11  1.11E-11  9.67E-12  4.99E-12  5.95E-12  5.30E-12  5.38E-12  3.89E-12  4.50E-12  4.30E-12  4.24E-12  4.71E-12  1.43E-12  3.24E-12  4.49E-12  1.28E-12  3.10E-12  6.06E-13  2.83E-12  2.39E-12  1.16E-12  1.11E-12  1.10E-12  6.11E-13  2.18E-15
  6.33E-10  6.30E-10  6.22E-10  4.93E-10  4.93E-10  3.70E-10  3.70E-10  3.70E-10  4.94E-10  6.17E-10  4.97E-10  3.74E-10  6.39E-10  7.09E-10  5.79E-10  5.81E-10  7.34E-10  5.91E-10  7.45E-10  7.75E-10  1.65E-10  3.49E-10  8.75E-10  7.10E-10  1.77E-10  9.03E-10  3.78E-10  9.96E-10  1.04E-09  4.24E-10  8.56E-10  9.12E-10  1.99E-09  2.00E-09  7.99E-10  1.53E-09  1.88E-09  1.51E-09  1.87E-09  9.77E-10  8.14E-10  1.06E-09  1.11E-09  0.00E+00  8.87E-10  6.57E-10  6.29E-10  4.68E-10  4.93E-10  2.74E-10  4.07E-10  2.05E-10  2.56E-10  2.47E-10  2.81E-10  1.53E-10  1.60E-10  1.06E-10  1.07E-10  8.81E-11  8.01E-11  7.27E-11  3.68E-11  3.29E-11  3.46E-11  1.70E-11  1.60E-11  1.49E-11  7.19E-12  9.16E-12  8.18E-12  8.27E-12  8.40E-12  6.45E-12  6.15E-12  6.11E-12  7.27E-12  3.08E-12  7.01E-12  6.99E-12  2.79E-12  6.72E-12  1.32E-12  4.40E-12  3.70E-12  2.50E-12  1.60E-12  1.68E-12  1.33E-12  3.36E-15
  2.77E-10  2.76E-10  2.72E-10  1.80E-10  2.71E-10  9.02E-11  9.02E-11  9.02E-11  1.81E-10  2.71E-10  2.73E-10  9.14E-11  2.82E-10  3.14E-10  3.20E-10  3.22E-10  2.17E-10  2.18E-10  2.20E-10  3.44E-10  0.00E+00  1.29E-10  2.60E-10  3.95E-10  0.00E+00  2.68E-10  1.40E-10  4.45E-10  3.09E-10  1.58E-10  4.78E-10  5.11E-10  9.28E-10  9.42E-10  3.14E-10  9.34E-10  9.24E-10  6.17E-10  9.22E-10  2.82E-10  2.45E-10  7.18E-10  6.06E-10  4.07E-10  0.00E+00  2.95E-10  3.45E-10  3.22E-10  1.82E-10  8.43E-11  2.26E-10  6.31E-11  1.79E-10  9.20E-11  1.57E-10  4.74E-11  1.12E-10  4.94E-11  6.05E-11  4.10E-11  5.57E-11  4.12E-11  1.12E-11  1.02E-11  1.59E-11  1.17E-11  1.08E-11  8.30E-12  4.88E-12  5.00E-12  4.50E-12  4.54E-12  3.07E-12  4.46E-12  4.32E-12  4.26E-12  4.15E-12  1.44E-12  2.65E-12  3.95E-12  1.32E-12  2.52E-12  0.00E+00  2.48E-12  2.00E-12  1.14E-12  1.08E-12  9.65E-13  6.36E-13  1.89E-15
  5.57E-10  5.56E-10  5.51E-10  5.49E-10  5.49E-10  2.75E-10  2.75E-10  2.75E-10  5.53E-10  5.53E-10  5.58E-10  2.81E-10  5.80E-10  6.56E-10  6.71E-10  6.74E-10  6.82E-10  6.87E-10  6.93E-10  7.25E-10  0.00E+00  4.13E-10  8.29E-10  8.42E-10  0.00E+00  8.58E-10  4.51E-10  9.57E-10  9.99E-10  5.12E-10  1.03E-09  1.11E-09  2.23E-09  2.31E-09  1.16E-09  2.45E-09  2.46E-09  2.46E-09  2.47E-09  1.25E-09  1.23E-09  2.46E-09  2.37E-09  2.37E-09  2.26E-09  0.00E+00  1.43E-09  1.38E-09  1.22E-09  5.74E-10  1.04E-09  4.45E-10  8.41E-10  6.57E-10  7.45E-10  3.39E-10  5.35E-10  3.58E-10  2.93E-10  2.98E-10  2.70E-10  1.96E-10  8.13E-11  7.28E-11  1.13E-10  5.62E-11  5.26E-11  3.94E-11  2.34E-11  2.39E-11  2.13E-11  2.16E-11  2.19E-11  2.10E-11  1.99E-11  1.96E-11  1.91E-11  9.95E-12  1.84E-11  1.83E-11  9.16E-12  1.77E-11  0.00E+00  1.14E-11  9.61E-12  7.95E-12  5.08E-12  4.38E-12  4.33E-12  9.33E-15
  2.81E-10  2.80E-10  2.78E-10  1.59E-10  2.38E-10  1.19E-10  1.19E-10  1.19E-10  1.60E-10  2.81E-10  2.43E-10  1.23E-10  2.96E-10  3.37E-10  2.95E-10  2.97E-10  2.50E-10  2.02E-10  2.55E-10  3.74E-10  5.75E-11  1.22E-10  3.07E-10  3.74E-10  6.23E-11  3.18E-10  1.34E-10  4.97E-10  3.71E-10  1.52E-10  4.62E-10  4.97E-10  1.20E-09  1.25E-09  3.58E-10  1.15E-09  1.36E-09  7.76E-10  1.36E-09  6.03E-10  6.11E-10  1.22E-09  1.42E-09  1.02E-09  1.20E-09  6.51E-10  0.00E+00  7.65E-10  6.10E-10  3.51E-10  7.63E-10  2.85E-10  5.42E-10  3.59E-10  5.65E-10  2.21E-10  3.53E-10  1.58E-10  2.26E-10  1.32E-10  1.79E-10  1.51E-10  5.39E-11  4.84E-11  5.03E-11  3.67E-11  3.46E-11  3.00E-11  1.53E-11  1.84E-11  1.64E-11  1.67E-11  1.20E-11  1.39E-11  1.33E-11  1.32E-11  1.47E-11  4.42E-12  9.89E-12  1.38E-11  3.95E-12  9.55E-12  1.86E-12  8.62E-12  7.34E-12  3.55E-12  3.36E-12  3.37E-12  1.87E-12  7.27E-15
  3.12E-10  3.12E-10  3.10E-10  2.06E-10  3.10E-10  1.03E-10  1.03E-10  1.03E-10  2.08E-10  3.13E-10  3.16E-10  1.06E-10  3.30E-10  3.76E-10  3.85E-10  3.87E-10  2.61E-10  2.63E-10  2.66E-10  4.18E-10  0.00E+00  1.59E-10  3.20E-10  4.88E-10  0.00E+00  3.32E-10  1.75E-10  5.57E-10  3.88E-10  1.99E-10  6.04E-10  6.50E-10  1.36E-09  1.42E-09  4.72E-10  1.52E-09  1.54E-09  1.03E-09  1.54E-09  5.34E-10  5.43E-10  1.63E-09  1.63E-09  1.09E-09  1.62E-09  9.21E-10  1.10E-09  0.00E+00  6.73E-10  3.27E-10  9.22E-10  2.71E-10  7.74E-10  4.12E-10  6.94E-10  2.12E-10  5.07E-10  2.28E-10  2.79E-10  1.90E-10  2.58E-10  1.87E-10  5.17E-11  4.63E-11  7.24E-11  5.22E-11  4.93E-11  3.62E-11  2.19E-11  2.22E-11  2.02E-11  2.04E-11  1.38E-11  2.00E-11  1.93E-11  1.92E-11  1.84E-11  6.42E-12  1.17E-11  1.74E-11  5.79E-12  1.10E-11  0.00E+00  1.09E-11  8.83E-12  5.10E-12  4.84E-12  4.28E-12  2.78E-12  8.99E-15
  3.72E-10  3.71E-10  3.69E-10  2.96E-10  2.96E-10  2.22E-10  2.22E-10  2.22E-10  2.99E-10  3.73E-10  3.02E-10  2.29E-10  3.95E-10  4.52E-10  3.70E-10  3.73E-10  4.71E-10  3.80E-10  4.80E-10  5.03E-10  1.09E-10  2.31E-10  5.80E-10  4.71E-10  1.18E-10  6.01E-10  2.54E-10  6.74E-10  7.05E-10  2.89E-10  5.85E-10  6.30E-10  1.67E-09  1.74E-09  6.97E-10  1.51E-09  1.91E-09  1.52E-09  1.91E-09  1.20E-09  1.23E-09  1.64E-09  2.07E-09  2.07E-09  1.66E-09  1.54E-09  1.63E-09  1.23E-09  0.00E+00  7.94E-10  1.29E-09  7.07E-10  9.03E-10  9.19E-10  1.02E-09  5.66E-10  6.08E-10  4.12E-10  4.21E-10  3.43E-10  3.11E-10  2.82E-10  1.40E-10  1.26E-10  1.31E-10  6.26E-11  5.86E-11  5.58E-11  2.65E-11  3.39E-11  3.03E-11  3.06E-11  3.11E-11  2.38E-11  2.29E-11  2.25E-11  2.67E-11  1.15E-11  2.58E-11  2.58E-11  1.03E-11  2.46E-11  4.86E-12  1.61E-11  1.35E-11  9.08E-12  5.79E-12  6.07E-12  4.81E-12  1.36E-14
  3.75E-10  3.75E-10  3.73E-10  2.49E-10  2.49E-10  3.74E-10  3.74E-10  3.74E-10  2.52E-10  3.77E-10  2.55E-10  3.85E-10  4.00E-10  4.58E-10  3.13E-10  3.15E-10  4.78E-10  3.21E-10  4.86E-10  5.10E-10  1.84E-10  3.91E-10  5.89E-10  3.99E-10  1.99E-10  6.10E-10  4.29E-10  6.85E-10  7.17E-10  4.90E-10  4.96E-10  5.34E-10  1.70E-09  1.78E-09  1.19E-09  1.28E-09  1.95E-09  1.30E-09  1.96E-09  2.05E-09  2.10E-09  1.41E-09  2.14E-09  2.14E-09  1.43E-09  1.36E-09  1.80E-09  1.14E-09  1.48E-09  0.00E+00  1.37E-09  1.28E-09  8.25E-10  1.02E-09  1.13E-09  1.04E-09  5.64E-10  3.83E-10  4.71E-10  3.20E-10  2.90E-10  3.16E-10  2.62E-10  2.35E-10  1.22E-10  5.85E-11  5.48E-11  6.11E-11  2.43E-11  3.75E-11  3.38E-11  3.43E-11  3.47E-11  2.24E-11  2.17E-11  2.12E-11  3.07E-11  2.17E-11  2.93E-11  2.90E-11  1.92E-11  2.75E-11  8.85E-12  1.81E-11  1.49E-11  8.56E-12  5.41E-12  7.13E-12  4.66E-12  1.52E-14
  5.91E-10  5.90E-10  5.87E-10  3.36E-10  5.05E-10  2.53E-10  2.53E-10  2.53E-10  3.40E-10  5.96E-10  5.17E-10  2.61E-10  6.33E-10  7.26E-10  6.38E-10  6.41E-10  5.41E-10  4.37E-10  5.51E-10  8.10E-10  1.25E-10  2.66E-10  6.68E-10  8.14E-10  1.36E-10  6.93E-10  2.92E-10  1.09E-09  8.15E-10  3.34E-10  1.01E-09  1.09E-09  2.73E-09  2.85E-09  8.16E-10  2.65E-09  3.14E-09  1.79E-09  3.15E-09  1.41E-09  1.46E-09  2.92E-09  3.47E-09  2.48E-09  3.00E-09  1.96E-09  3.15E-09  2.60E-09  1.91E-09  1.08E-09  0.00E+00  9.52E-10  1.86E-09  1.31E-09  2.01E-09  8.02E-10  1.31E-09  5.98E-10  8.57E-10  5.00E-10  6.80E-10  5.75E-10  2.04E-10  1.84E-10  1.91E-10  1.37E-10  1.29E-10  1.11E-10  5.66E-11  6.78E-11  6.03E-11  6.07E-11  4.40E-11  5.13E-11  4.97E-11  4.89E-11  5.54E-11  1.66E-11  3.83E-11  5.29E-11  1.51E-11  3.65E-11  7.09E-12  3.33E-11  2.69E-11  1.31E-11  1.23E-11  1.27E-11  7.23E-12  2.78E-14
  7.75E-10  7.74E-10  7.71E-10  5.15E-10  5.16E-10  7.74E-10  7.75E-10  7.75E-10  5.22E-10  7.83E-10  5.29E-10  8.01E-10  8.34E-10  9.60E-10  6.56E-10  6.60E-10  1.00E-09  6.74E-10  1.02E-09  1.07E-09  3.87E-10  8.23E-10  1.24E-09  8.41E-10  4.21E-10  1.29E-09  9.07E-10  1.45E-09  1.52E-09  1.04E-09  1.05E-09  1.13E-09  3.66E-09  3.83E-09  2.56E-09  2.78E-09  4.23E-09  2.82E-09  4.24E-09  4.46E-09  4.61E-09  3.08E-09  4.73E-09  4.72E-09  3.19E-09  3.22E-09  4.65E-09  3.04E-09  4.24E-09  4.04E-09  3.70E-09  0.00E+00  2.12E-09  2.88E-09  3.09E-09  2.93E-09  1.64E-09  1.14E-09  1.40E-09  9.54E-10  8.64E-10  9.42E-10  7.80E-10  6.99E-10  3.64E-10  1.75E-10  1.64E-10  1.82E-10  7.24E-11  1.11E-10  9.99E-11  1.02E-10  1.03E-10  6.62E-11  6.36E-11  6.31E-11  9.09E-11  6.36E-11  8.67E-11  8.57E-11  5.70E-11  8.16E-11  2.62E-11  5.33E-11  4.39E-11  2.53E-11  1.58E-11  2.10E-11  1.37E-11  4.55E-14
  6.69E-10  6.67E-10  6.65E-10  4.45E-10  6.68E-10  2.23E-10  2.23E-10  2.23E-10  4.51E-10  6.76E-10  6.86E-10  2.31E-10  7.21E-10  8.30E-10  8.52E-10  8.57E-10  5.78E-10  5.84E-10  5.89E-10  9.29E-10  0.00E+00  3.57E-10  7.17E-10  1.09E-09  0.00E+00  7.44E-10  3.93E-10  1.26E-09  8.77E-10  4.50E-10  1.37E-09  1.47E-09  3.18E-09  3.33E-09  1.11E-09  3.63E-09  3.68E-09  2.45E-09  3.69E-09  1.30E-09  1.34E-09  4.03E-09  4.13E-09  2.75E-09  4.18E-09  2.83E-09  4.13E-09  4.07E-09  2.57E-09  1.23E-09  3.43E-09  9.87E-10  0.00E+00  1.75E-09  2.78E-09  8.90E-10  2.27E-09  1.06E-09  1.30E-09  8.86E-10  1.20E-09  8.76E-10  2.42E-10  2.17E-10  3.38E-10  2.44E-10  2.28E-10  1.70E-10  9.92E-11  1.01E-10  9.25E-11  9.30E-11  6.28E-11  9.13E-11  8.84E-11  8.75E-11  8.46E-11  2.95E-11  5.41E-11  8.06E-11  2.69E-11  5.14E-11  0.00E+00  5.06E-11  4.01E-11  2.34E-11  2.18E-11  1.96E-11  1.28E-11  4.23E-14
  8.01E-10  8.00E-10  7.98E-10  6.42E-10  6.42E-10  4.82E-10  4.83E-10  4.83E-10  6.51E-10  8.14E-10  6.61E-10  5.01E-10  8.70E-10  1.01E-09  8.26E-10  8.31E-10  1.05E-09  8.50E-10  1.07E-09  1.13E-09  2.45E-10  5.21E-10  1.31E-09  1.07E-09  2.66E-10  1.36E-09  5.75E-10  1.53E-09  1.61E-09  6.59E-10  1.33E-09  1.44E-09  3.92E-09  4.11E-09  1.64E-09  3.58E-09  4.55E-09  3.63E-09  4.56E-09  2.89E-09  2.99E-09  4.01E-09  5.14E-09  5.14E-09  4.18E-09  4.34E-09  5.42E-09  4.32E-09  5.30E-09  3.14E-09  5.09E-09  2.82E-09  3.62E-09  0.00E+00  4.08E-09  2.25E-09  2.78E-09  2.04E-09  2.11E-09  1.72E-09  1.56E-09  1.43E-09  7.08E-10  6.35E-10  6.59E-10  3.17E-10  2.96E-10  2.75E-10  1.29E-10  1.65E-10  1.48E-10  1.49E-10  1.51E-10  1.17E-10  1.12E-10  1.12E-10  1.34E-10  5.61E-11  1.27E-10  1.27E-10  5.08E-11  1.22E-10  2.35E-11  8.08E-11  6.53E-11  4.56E-11  2.86E-11  3.17E-11  2.47E-11  6.85E-14
  7.90E-10  7.89E-10  7.87E-10  4.52E-10  6.78E-10  3.39E-10  3.40E-10  3.40E-10  4.58E-10  8.02E-10  6.97E-10  3.52E-10  8.55E-10  9.88E-10  8.68E-10  8.74E-10  7.37E-10  5.95E-10  7.51E-10  1.11E-09  1.71E-10  3.64E-10  9.16E-10  1.12E-09  1.86E-10  9.51E-10  4.02E-10  1.50E-09  1.12E-09  4.60E-10  1.40E-09  1.51E-09  3.82E-09  4.00E-09  1.14E-09  3.73E-09  4.42E-09  2.52E-09  4.44E-09  2.00E-09  2.08E-09  4.17E-09  4.98E-09  3.56E-09  4.33E-09  2.97E-09  5.14E-09  4.37E-09  3.53E-09  2.07E-09  4.59E-09  1.74E-09  3.31E-09  2.44E-09  0.00E+00  1.48E-09  2.62E-09  1.24E-09  1.79E-09  1.05E-09  1.42E-09  1.21E-09  4.28E-10  3.84E-10  3.99E-10  2.88E-10  2.69E-10  2.35E-10  1.17E-10  1.40E-10  1.25E-10  1.27E-10  9.09E-11  1.06E-10  1.02E-10  1.00E-10  1.13E-10  3.39E-11  7.85E-11  1.09E-10  3.10E-11  7.49E-11  1.47E-11  6.83E-11  5.71E-11  2.70E-11  2.59E-11  2.63E-11  1.46E-11  5.82E-14
  7.98E-10  7.97E-10  7.95E-10  5.33E-10  5.33E-10  8.01E-10  8.02E-10  8.02E-10  5.41E-10  8.11E-10  5.49E-10  8.31E-10  8.67E-10  1.00E-09  6.86E-10  6.90E-10  1.05E-09  7.05E-10  1.07E-09  1.12E-09  4.06E-10  8.64E-10  1.30E-09  8.83E-10  4.42E-10  1.35E-09  9.54E-10  1.52E-09  1.60E-09  1.09E-09  1.11E-09  1.19E-09  3.89E-09  4.08E-09  2.72E-09  2.97E-09  4.52E-09  3.01E-09  4.53E-09  4.78E-09  4.96E-09  3.32E-09  5.11E-09  5.10E-09  3.46E-09  3.58E-09  5.36E-09  3.56E-09  5.22E-09  5.14E-09  4.98E-09  4.56E-09  2.91E-09  3.61E-09  3.93E-09  0.00E+00  2.26E-09  1.64E-09  2.03E-09  1.38E-09  1.26E-09  1.37E-09  1.14E-09  1.02E-09  5.28E-10  2.54E-10  2.37E-10  2.67E-10  1.04E-10  1.59E-10  1.42E-10  1.44E-10  1.46E-10  9.36E-11  9.02E-11  8.89E-11  1.29E-10  9.02E-11  1.24E-10  1.22E-10  8.06E-11  1.16E-10  3.77E-11  7.69E-11  6.35E-11  3.68E-11  2.31E-11  3.03E-11  1.99E-11  6.60E-14
  5.45E-10  5.44E-10  5.43E-10  3.65E-10  5.47E-10  1.83E-10  1.83E-10  1.83E-10  3.70E-10  5.56E-10  5.65E-10  1.90E-10  5.96E-10  6.91E-10  7.10E-10  7.14E-10  4.82E-10  4.87E-10  4.91E-10  7.76E-10  0.00E+00  2.99E-10  6.02E-10  9.18E-10  0.00E+00  6.25E-10  3.31E-10  1.06E-09  7.39E-10  3.80E-10  1.15E-09  1.25E-09  2.72E-09  2.85E-09  9.51E-10  3.11E-09  3.16E-09  2.10E-09  3.17E-09  1.12E-09  1.16E-09  3.49E-09  3.59E-09  2.39E-09  3.65E-09  2.55E-09  3.86E-09  3.86E-09  2.56E-09  1.28E-09  3.79E-09  1.22E-09  3.61E-09  2.10E-09  3.43E-09  1.07E-09  0.00E+00  1.44E-09  1.81E-09  1.23E-09  1.68E-09  1.23E-09  3.40E-10  3.05E-10  4.75E-10  3.41E-10  3.18E-10  2.38E-10  1.40E-10  1.43E-10  1.27E-10  1.30E-10  8.70E-11  1.27E-10  1.21E-10  1.21E-10  1.16E-10  4.04E-11  7.39E-11  1.10E-10  3.67E-11  7.04E-11  0.00E+00  6.84E-11  5.77E-11  3.22E-11  3.10E-11  2.63E-11  1.70E-11  5.90E-14
  6.79E-10  6.78E-10  6.78E-10  6.84E-10  6.85E-10  3.43E-10  3.44E-10  3.44E-10  6.97E-10  6.97E-10  7.09E-10  3.58E-10  7.50E-10  8.76E-10  9.00E-10  9.05E-10  9.17E-10  9.26E-10  9.35E-10  9.86E-10  0.00E+00  5.72E-10  1.15E-09  1.17E-09  0.00E+00  1.20E-09  6.33E-10  1.35E-09  1.42E-09  7.28E-10  1.47E-09  1.59E-09  3.49E-09  3.66E-09  1.83E-09  3.99E-09  4.06E-09  4.05E-09  4.07E-09  2.15E-09  2.23E-09  4.49E-09  4.61E-09  4.61E-09  4.69E-09  4.96E-09  5.05E-09  5.07E-09  5.10E-09  2.56E-09  5.12E-09  2.55E-09  5.10E-09  4.99E-09  5.06E-09  2.51E-09  4.77E-09  0.00E+00  3.35E-09  3.39E-09  3.16E-09  2.38E-09  9.89E-10  8.89E-10  1.39E-09  6.59E-10  6.17E-10  4.59E-10  2.69E-10  2.76E-10  2.46E-10  2.51E-10  2.53E-10  2.45E-10  2.34E-10  2.32E-10  2.24E-10  1.17E-10  2.14E-10  2.13E-10  1.06E-10  2.04E-10  0.00E+00  1.33E-10  1.09E-10  9.23E-11  6.02E-11  5.24E-11  5.10E-11  1.13E-13
  4.32E-10  4.31E-10  4.32E-10  2.49E-10  3.74E-10  1.87E-10  1.88E-10  1.88E-10  2.54E-10  4.45E-10  3.88E-10  1.96E-10  4.80E-10  5.62E-10  4.95E-10  4.98E-10  4.20E-10  3.40E-10  4.29E-10  6.33E-10  9.84E-11  2.10E-10  5.28E-10  6.45E-10  1.08E-10  5.49E-10  2.33E-10  8.70E-10  6.52E-10  2.68E-10  8.13E-10  8.80E-10  2.24E-09  2.35E-09  6.73E-10  2.20E-09  2.61E-09  1.49E-09  2.62E-09  1.18E-09  1.23E-09  2.47E-09  2.97E-09  2.12E-09  2.59E-09  1.82E-09  3.26E-09  2.80E-09  2.35E-09  1.42E-09  3.32E-09  1.42E-09  2.85E-09  2.36E-09  3.32E-09  1.42E-09  2.79E-09  1.61E-09  0.00E+00  1.37E-09  2.00E-09  1.86E-09  6.67E-10  6.00E-10  6.23E-10  4.45E-10  4.14E-10  3.60E-10  1.81E-10  2.17E-10  1.93E-10  1.96E-10  1.41E-10  1.64E-10  1.58E-10  1.57E-10  1.75E-10  5.25E-11  1.20E-10  1.67E-10  4.75E-11  1.15E-10  2.22E-11  1.04E-10  8.54E-11  4.17E-11  3.89E-11  4.05E-11  2.27E-11  8.78E-14
  3.45E-10  3.44E-10  3.45E-10  3.48E-10  3.49E-10  1.75E-10  1.75E-10  1.75E-10  3.55E-10  3.55E-10  3.61E-10  1.83E-10  3.83E-10  4.48E-10  4.60E-10  4.63E-10  4.70E-10  4.74E-10  4.79E-10  5.05E-10  0.00E+00  2.93E-10  5.90E-10  6.00E-10  0.00E+00  6.13E-10  3.25E-10  6.94E-10  7.28E-10  3.74E-10  7.57E-10  8.19E-10  1.79E-09  1.88E-09  9.40E-10  2.05E-09  2.08E-09  2.08E-09  2.09E-09  1.10E-09  1.14E-09  2.30E-09  2.37E-09  2.36E-09  2.41E-09  2.55E-09  2.60E-09  2.61E-09  2.63E-09  1.32E-09  2.64E-09  1.32E-09  2.65E-09  2.63E-09  2.64E-09  1.32E-09  2.58E-09  2.21E-09  1.88E-09  0.00E+00  1.85E-09  1.46E-09  6.09E-10  5.47E-10  8.52E-10  4.06E-10  3.77E-10  2.82E-10  1.66E-10  1.69E-10  1.51E-10  1.53E-10  1.55E-10  1.49E-10  1.44E-10  1.43E-10  1.37E-10  7.20E-11  1.31E-10  1.31E-10  6.52E-11  1.25E-10  0.00E+00  8.19E-11  6.65E-11  5.72E-11  3.53E-11  3.16E-11  3.10E-11  6.87E-14
  5.79E-10  5.79E-10  5.80E-10  3.91E-10  5.87E-10  1.96E-10  1.96E-10  1.96E-10  3.98E-10  5.97E-10  6.08E-10  2.05E-10  6.45E-10  7.56E-10  7.77E-10  7.82E-10  5.28E-10  5.34E-10  5.39E-10  8.53E-10  0.00E+00  3.30E-10  6.64E-10  1.01E-09  0.00E+00  6.91E-10  3.66E-10  1.17E-09  8.20E-10  4.21E-10  1.28E-09  1.38E-09  3.03E-09  3.17E-09  1.06E-09  3.46E-09  3.51E-09  2.34E-09  3.52E-09  1.24E-09  1.29E-09  3.88E-09  3.99E-09  2.66E-09  4.06E-09  2.86E-09  4.39E-09  4.40E-09  2.96E-09  1.49E-09  4.47E-09  1.50E-09  4.49E-09  2.98E-09  4.49E-09  1.49E-09  4.43E-09  2.69E-09  3.44E-09  2.34E-09  0.00E+00  2.69E-09  7.55E-10  6.80E-10  1.06E-09  7.56E-10  7.03E-10  5.24E-10  3.07E-10  3.14E-10  2.81E-10  2.85E-10  1.92E-10  2.79E-10  2.68E-10  2.65E-10  2.55E-10  8.94E-11  1.63E-10  2.43E-10  8.09E-11  1.56E-10  0.00E+00  1.51E-10  1.24E-10  7.07E-11  6.60E-11  5.80E-11  3.78E-11  1.27E-13
  8.91E-10  8.91E-10  8.94E-10  5.17E-10  7.76E-10  3.89E-10  3.90E-10  3.90E-10  5.28E-10  9.24E-10  8.07E-10  4.08E-10  1.00E-09  1.18E-09  1.04E-09  1.04E-09  8.82E-10  7.13E-10  9.00E-10  1.33E-09  2.07E-10  4.42E-10  1.11E-09  1.36E-09  2.26E-10  1.16E-09  4.90E-10  1.83E-09  1.37E-09  5.65E-10  1.72E-09  1.86E-09  4.71E-09  4.94E-09  1.41E-09  4.61E-09  5.46E-09  3.12E-09  5.48E-09  2.48E-09  2.57E-09  5.16E-09  6.19E-09  4.42E-09  5.40E-09  3.80E-09  6.80E-09  5.85E-09  4.92E-09  2.96E-09  6.94E-09  2.99E-09  5.99E-09  5.00E-09  7.00E-09  3.00E-09  6.00E-09  3.93E-09  6.68E-09  3.83E-09  5.59E-09  0.00E+00  2.02E-09  1.84E-09  1.93E-09  1.37E-09  1.28E-09  1.11E-09  5.56E-10  6.63E-10  5.94E-10  6.02E-10  4.33E-10  5.03E-10  4.84E-10  4.78E-10  5.39E-10  1.61E-10  3.70E-10  5.13E-10  1.46E-10  3.50E-10  6.80E-11  3.20E-10  2.62E-10  1.28E-10  1.21E-10  1.25E-10  7.02E-11  2.64E-13
  4.52E-10  4.52E-10  4.54E-10  3.06E-10  3.07E-10  4.61E-10  4.62E-10  4.62E-10  3.13E-10  4.70E-10  3.19E-10  4.85E-10  5.10E-10  6.01E-10  4.12E-10  4.15E-10  6.31E-10  4.25E-10  6.43E-10  6.80E-10  2.47E-10  5.28E-10  7.96E-10  5.40E-10  2.70E-10  8.28E-10  5.85E-10  9.38E-10  9.84E-10  6.74E-10  6.82E-10  7.38E-10  2.40E-09  2.51E-09  1.68E-09  1.82E-09  2.78E-09  1.85E-09  2.79E-09  2.94E-09  3.05E-09  2.04E-09  3.14E-09  3.14E-09  2.13E-09  2.25E-09  3.44E-09  2.31E-09  3.49E-09  3.50E-09  3.52E-09  3.53E-09  2.36E-09  3.55E-09  3.55E-09  3.55E-09  2.37E-09  2.35E-09  3.49E-09  2.33E-09  2.31E-09  3.12E-09  0.00E+00  2.54E-09  1.37E-09  6.50E-10  6.05E-10  6.73E-10  2.62E-10  4.03E-10  3.59E-10  3.64E-10  3.69E-10  2.38E-10  2.28E-10  2.26E-10  3.27E-10  2.28E-10  3.13E-10  3.10E-10  2.07E-10  2.97E-10  9.64E-11  1.94E-10  1.60E-10  9.07E-11  5.77E-11  7.63E-11  5.00E-11  1.58E-13
  9.11E-10  9.11E-10  9.15E-10  6.18E-10  6.19E-10  9.30E-10  9.32E-10  9.32E-10  6.32E-10  9.48E-10  6.45E-10  9.79E-10  1.03E-09  1.22E-09  8.33E-10  8.39E-10  1.28E-09  8.59E-10  1.30E-09  1.38E-09  5.00E-10  1.07E-09  1.61E-09  1.09E-09  5.47E-10  1.68E-09  1.18E-09  1.90E-09  1.99E-09  1.36E-09  1.38E-09  1.49E-09  4.85E-09  5.08E-09  3.39E-09  3.68E-09  5.60E-09  3.73E-09  5.62E-09  5.92E-09  6.14E-09  4.11E-09  6.33E-09  6.33E-09  4.29E-09  4.53E-09  6.93E-09  4.64E-09  7.02E-09  7.04E-09  7.07E-09  7.11E-09  4.75E-09  7.15E-09  7.14E-09  7.14E-09  4.77E-09  4.75E-09  7.07E-09  4.72E-09  4.69E-09  6.69E-09  5.91E-09  0.00E+00  3.06E-09  1.45E-09  1.35E-09  1.50E-09  5.84E-10  8.99E-10  8.02E-10  8.13E-10  8.22E-10  5.29E-10  5.09E-10  5.03E-10  7.29E-10  5.09E-10  6.97E-10  6.92E-10  4.61E-10  6.62E-10  2.15E-10  4.32E-10  3.55E-10  2.03E-10  1.29E-10  1.70E-10  1.11E-10  3.49E-13
  7.41E-10  7.41E-10  7.45E-10  7.55E-10  7.57E-10  3.79E-10  3.80E-10  3.80E-10  7.73E-10  7.74E-10  7.90E-10  4.00E-10  8.43E-10  9.96E-10  1.02E-09  1.03E-09  1.05E-09  1.06E-09  1.07E-09  1.13E-09  0.00E+00  6.58E-10  1.32E-09  1.35E-09  0.00E+00  1.38E-09  7.29E-10  1.56E-09  1.64E-09  8.40E-10  1.70E-09  1.84E-09  3.95E-09  4.14E-09  2.07E-09  4.49E-09  4.56E-09  4.55E-09  4.57E-09  2.40E-09  2.49E-09  5.00E-09  5.13E-09  5.13E-09  5.22E-09  5.49E-09  5.60E-09  5.62E-09  5.67E-09  2.84E-09  5.70E-09  2.87E-09  5.74E-09  5.76E-09  5.75E-09  2.88E-09  5.76E-09  5.75E-09  5.73E-09  5.73E-09  5.72E-09  5.64E-09  2.76E-09  2.67E-09  0.00E+00  2.24E-09  2.09E-09  1.54E-09  8.95E-10  9.15E-10  8.18E-10  8.30E-10  8.37E-10  8.09E-10  7.79E-10  7.71E-10  7.40E-10  3.89E-10  7.11E-10  7.06E-10  3.53E-10  6.75E-10  0.00E+00  4.42E-10  3.61E-10  3.10E-10  1.97E-10  1.74E-10  1.70E-10  3.48E-13
  6.42E-10  6.43E-10  6.48E-10  4.39E-10  6.60E-10  2.21E-10  2.21E-10  2.21E-10  4.51E-10  6.77E-10  6.92E-10  2.34E-10  7.42E-10  8.81E-10  9.07E-10  9.13E-10  6.17E-10  6.24E-10  6.30E-10  1.00E-09  0.00E+00  3.89E-10  7.82E-10  1.19E-09  0.00E+00  8.13E-10  4.31E-10  1.38E-09  9.65E-10  4.96E-10  1.50E-09  1.63E-09  3.39E-09  3.54E-09  1.18E-09  3.82E-09  3.87E-09  2.57E-09  3.88E-09  1.36E-09  1.40E-09  4.21E-09  4.31E-09  2.87E-09  4.38E-09  3.05E-09  4.65E-09  4.66E-09  3.13E-09  1.57E-09  4.72E-09  1.58E-09  4.73E-09  3.16E-09  4.73E-09  1.58E-09  4.73E-09  3.13E-09  4.66E-09  3.11E-09  4.65E-09  4.60E-09  1.52E-09  1.52E-09  3.01E-09  0.00E+00  3.52E-09  2.60E-09  1.47E-09  1.51E-09  1.34E-09  1.36E-09  9.16E-10  1.33E-09  1.28E-09  1.26E-09  1.21E-09  4.25E-10  7.75E-10  1.15E-09  3.83E-10  7.34E-10  0.00E+00  7.14E-10  5.87E-10  3.35E-10  3.20E-10  2.83E-10  1.85E-10  5.19E-13
  8.28E-10  8.29E-10  8.36E-10  5.67E-10  8.51E-10  2.84E-10  2.85E-10  2.85E-10  5.82E-10  8.73E-10  8.93E-10  3.02E-10  9.57E-10  1.14E-09  1.17E-09  1.18E-09  7.97E-10  8.05E-10  8.13E-10  1.29E-09  0.00E+00  5.02E-10  1.01E-09  1.54E-09  0.00E+00  1.05E-09  5.56E-10  1.78E-09  1.25E-09  6.39E-10  1.94E-09  2.10E-09  4.35E-09  4.54E-09  1.51E-09  4.90E-09  4.96E-09  3.30E-09  4.97E-09  1.74E-09  1.79E-09  5.40E-09  5.53E-09  3.68E-09  5.61E-09  3.91E-09  5.95E-09  5.97E-09  4.00E-09  2.01E-09  6.03E-09  2.02E-09  6.05E-09  4.04E-09  6.06E-09  2.02E-09  6.04E-09  3.99E-09  5.95E-09  3.97E-09  5.94E-09  5.87E-09  1.94E-09  1.93E-09  3.83E-09  5.02E-09  0.00E+00  3.57E-09  2.01E-09  2.06E-09  1.83E-09  1.86E-09  1.25E-09  1.81E-09  1.74E-09  1.72E-09  1.66E-09  5.80E-10  1.06E-09  1.57E-09  5.23E-10  1.00E-09  0.00E+00  9.77E-10  8.00E-10  4.56E-10  4.37E-10  3.86E-10  2.52E-10  7.01E-13
  6.21E-10  6.22E-10  6.28E-10  3.65E-10  5.49E-10  2.75E-10  2.76E-10  2.76E-10  3.75E-10  6.57E-10  5.77E-10  2.92E-10  7.22E-10  8.59E-10  7.58E-10  7.63E-10  6.45E-10  5.21E-10  6.58E-10  9.74E-10  1.52E-10  3.25E-10  8.16E-10  9.96E-10  1.66E-10  8.48E-10  3.59E-10  1.34E-09  1.01E-09  4.13E-10  1.25E-09  1.35E-09  3.23E-09  3.36E-09  9.61E-10  3.10E-09  3.66E-09  2.09E-09  3.67E-09  1.65E-09  1.70E-09  3.41E-09  4.06E-09  2.90E-09  3.53E-09  2.45E-09  4.35E-09  3.74E-09  3.14E-09  1.88E-09  4.41E-09  1.89E-09  3.78E-09  3.15E-09  4.42E-09  1.89E-09  3.77E-09  2.49E-09  4.32E-09  2.47E-09  3.69E-09  4.24E-09  1.80E-09  1.79E-09  2.36E-09  3.46E-09  3.46E-09  0.00E+00  1.66E-09  1.99E-09  1.76E-09  1.79E-09  1.29E-09  1.49E-09  1.44E-09  1.42E-09  1.59E-09  4.79E-10  1.08E-09  1.51E-09  4.29E-10  1.03E-09  1.99E-10  9.26E-10  7.58E-10  3.70E-10  3.53E-10  3.65E-10  2.04E-10  6.35E-13
  2.68E-10  2.69E-10  2.72E-10  1.85E-10  2.78E-10  9.28E-11  9.31E-11  9.32E-11  1.90E-10  2.86E-10  2.93E-10  9.90E-11  3.14E-10  3.74E-10  3.85E-10  3.88E-10  2.62E-10  2.65E-10  2.68E-10  4.25E-10  0.00E+00  1.65E-10  3.31E-10  5.05E-10  0.00E+00  3.44E-10  1.82E-10  5.82E-10  4.06E-10  2.08E-10  6.32E-10  6.81E-10  1.35E-09  1.40E-09  4.66E-10  1.50E-09  1.51E-09  1.01E-09  1.52E-09  5.27E-10  5.42E-10  1.63E-09  1.67E-09  1.11E-09  1.69E-09  1.17E-09  1.77E-09  1.78E-09  1.19E-09  5.95E-10  1.79E-09  5.97E-10  1.79E-09  1.19E-09  1.79E-09  5.96E-10  1.78E-09  1.17E-09  1.74E-09  1.16E-09  1.73E-09  1.70E-09  5.60E-10  5.56E-10  1.09E-09  1.56E-09  1.55E-09  1.54E-09  0.00E+00  1.37E-09  1.23E-09  1.25E-09  8.42E-10  1.21E-09  1.16E-09  1.14E-09  1.09E-09  3.87E-10  6.95E-10  1.03E-09  3.43E-10  6.55E-10  0.00E+00  6.12E-10  4.97E-10  2.82E-10  2.67E-10  2.37E-10  1.55E-10  3.75E-13
  7.65E-10  7.67E-10  7.75E-10  4.52E-10  6.79E-10  3.40E-10  3.42E-10  3.42E-10  4.65E-10  8.14E-10  7.15E-10  3.63E-10  8.97E-10  1.07E-09  9.42E-10  9.48E-10  8.02E-10  6.48E-10  8.18E-10  1.21E-09  1.88E-10  4.03E-10  1.01E-09  1.23E-09  2.06E-10  1.05E-09  4.45E-10  1.66E-09  1.24E-09  5.09E-10  1.55E-09  1.66E-09  3.85E-09  4.00E-09  1.14E-09  3.67E-09  4.33E-09  2.47E-09  4.34E-09  1.94E-09  1.99E-09  4.00E-09  4.77E-09  3.40E-09  4.14E-09  2.86E-09  5.07E-09  4.36E-09  3.65E-09  2.19E-09  5.12E-09  2.20E-09  4.39E-09  3.65E-09  5.12E-09  2.19E-09  4.37E-09  2.87E-09  4.98E-09  2.85E-09  4.25E-09  4.87E-09  2.06E-09  2.05E-09  2.68E-09  3.83E-09  3.82E-09  4.42E-09  3.23E-09  0.00E+00  3.42E-09  3.48E-09  2.52E-09  2.90E-09  2.77E-09  2.74E-09  3.06E-09  9.25E-10  2.08E-09  2.88E-09  8.21E-10  1.96E-09  3.79E-10  1.71E-09  1.39E-09  6.78E-10  6.44E-10  6.63E-10  3.72E-10  1.06E-12
  3.83E-10  3.84E-10  3.88E-10  2.26E-10  3.40E-10  1.70E-10  1.71E-10  1.71E-10  2.33E-10  4.08E-10  3.58E-10  1.82E-10  4.49E-10  5.35E-10  4.72E-10  4.75E-10  4.02E-10  3.25E-10  4.10E-10  6.07E-10  9.44E-11  2.02E-10  5.06E-10  6.18E-10  1.03E-10  5.26E-10  2.23E-10  8.30E-10  6.21E-10  2.55E-10  7.73E-10  8.32E-10  1.91E-09  1.98E-09  5.66E-10  1.82E-09  2.14E-09  1.22E-09  2.15E-09  9.59E-10  9.86E-10  1.98E-09  2.36E-09  1.68E-09  2.04E-09  1.41E-09  2.50E-09  2.15E-09  1.80E-09  1.08E-09  2.52E-09  1.08E-09  2.17E-09  1.80E-09  2.52E-09  1.08E-09  2.15E-09  1.41E-09  2.45E-09  1.40E-09  2.09E-09  2.40E-09  1.01E-09  1.01E-09  1.32E-09  1.87E-09  1.87E-09  2.15E-09  1.79E-09  2.14E-09  0.00E+00  1.89E-09  1.37E-09  1.59E-09  1.54E-09  1.52E-09  1.70E-09  5.14E-10  1.16E-09  1.60E-09  4.55E-10  1.09E-09  2.10E-10  9.38E-10  7.60E-10  3.69E-10  3.51E-10  3.62E-10  2.03E-10  5.62E-13
  2.65E-10  2.65E-10  2.69E-10  1.57E-10  2.35E-10  1.18E-10  1.18E-10  1.18E-10  1.61E-10  2.82E-10  2.48E-10  1.26E-10  3.11E-10  3.70E-10  3.27E-10  3.29E-10  2.78E-10  2.25E-10  2.84E-10  4.20E-10  6.53E-11  1.39E-10  3.50E-10  4.28E-10  7.13E-11  3.64E-10  1.54E-10  5.74E-10  4.30E-10  1.76E-10  5.35E-10  5.76E-10  1.32E-09  1.37E-09  3.92E-10  1.26E-09  1.49E-09  8.48E-10  1.49E-09  6.65E-10  6.83E-10  1.37E-09  1.63E-09  1.17E-09  1.42E-09  9.80E-10  1.74E-09  1.49E-09  1.25E-09  7.49E-10  1.75E-09  7.51E-10  1.50E-09  1.25E-09  1.75E-09  7.49E-10  1.49E-09  9.81E-10  1.70E-09  9.73E-10  1.45E-09  1.66E-09  7.04E-10  6.99E-10  9.15E-10  1.30E-09  1.29E-09  1.49E-09  1.22E-09  1.47E-09  1.28E-09  0.00E+00  9.32E-10  1.09E-09  1.05E-09  1.04E-09  1.16E-09  3.51E-10  7.90E-10  1.10E-09  3.12E-10  7.42E-10  1.44E-10  6.41E-10  5.22E-10  2.53E-10  2.40E-10  2.48E-10  1.38E-10  3.86E-13
  4.92E-10  4.93E-10  4.99E-10  4.07E-10  4.08E-10  3.07E-10  3.08E-10  3.08E-10  4.19E-10  5.24E-10  4.30E-10  3.27E-10  5.77E-10  6.88E-10  5.66E-10  5.70E-10  7.23E-10  5.84E-10  7.38E-10  7.80E-10  1.70E-10  3.63E-10  9.11E-10  7.42E-10  1.86E-10  9.47E-10  4.01E-10  1.07E-09  1.12E-09  4.58E-10  9.28E-10  9.98E-10  2.46E-09  2.55E-09  1.02E-09  2.18E-09  2.76E-09  2.21E-09  2.77E-09  1.73E-09  1.78E-09  2.38E-09  3.04E-09  3.04E-09  2.46E-09  2.55E-09  3.23E-09  2.59E-09  3.25E-09  1.95E-09  3.26E-09  1.96E-09  2.61E-09  3.25E-09  3.26E-09  1.95E-09  2.59E-09  2.56E-09  3.17E-09  2.54E-09  2.52E-09  3.10E-09  1.83E-09  1.82E-09  2.38E-09  2.26E-09  2.25E-09  2.78E-09  2.10E-09  2.70E-09  2.38E-09  2.39E-09  0.00E+00  1.89E-09  1.81E-09  1.79E-09  2.14E-09  9.05E-10  2.03E-09  2.01E-09  8.03E-10  1.91E-09  3.70E-10  1.18E-09  9.59E-10  6.54E-10  4.13E-10  4.56E-10  3.57E-10  7.13E-13
  4.22E-10  4.23E-10  4.27E-10  2.91E-10  4.37E-10  1.46E-10  1.47E-10  1.47E-10  3.00E-10  4.49E-10  4.60E-10  1.56E-10  4.95E-10  5.89E-10  6.07E-10  6.11E-10  4.13E-10  4.17E-10  4.21E-10  6.68E-10  0.00E+00  2.59E-10  5.21E-10  7.94E-10  0.00E+00  5.41E-10  2.86E-10  9.14E-10  6.38E-10  3.27E-10  9.93E-10  1.07E-09  2.10E-09  2.18E-09  7.27E-10  2.33E-09  2.36E-09  1.57E-09  2.36E-09  8.21E-10  8.43E-10  2.54E-09  2.59E-09  1.73E-09  2.62E-09  1.81E-09  2.75E-09  2.76E-09  1.85E-09  9.24E-10  2.78E-09  9.26E-10  2.78E-09  1.85E-09  2.78E-09  9.24E-10  2.76E-09  1.81E-09  2.70E-09  1.80E-09  2.69E-09  2.64E-09  8.68E-10  8.61E-10  1.69E-09  2.40E-09  2.39E-09  2.36E-09  2.33E-09  2.36E-09  2.07E-09  2.11E-09  1.43E-09  0.00E+00  2.00E-09  1.97E-09  1.89E-09  6.65E-10  1.20E-09  1.78E-09  5.93E-10  1.13E-09  0.00E+00  1.04E-09  8.46E-10  4.77E-10  4.54E-10  4.02E-10  2.62E-10  6.23E-13
  5.37E-10  5.38E-10  5.44E-10  3.70E-10  5.56E-10  1.86E-10  1.87E-10  1.87E-10  3.81E-10  5.72E-10  5.86E-10  1.98E-10  6.30E-10  7.50E-10  7.72E-10  7.78E-10  5.26E-10  5.31E-10  5.37E-10  8.51E-10  0.00E+00  3.30E-10  6.63E-10  1.01E-09  0.00E+00  6.88E-10  3.64E-10  1.16E-09  8.12E-10  4.16E-10  1.26E-09  1.36E-09  2.66E-09  2.76E-09  9.22E-10  2.95E-09  2.99E-09  1.99E-09  3.00E-09  1.04E-09  1.07E-09  3.22E-09  3.28E-09  2.19E-09  3.32E-09  2.30E-09  3.49E-09  3.49E-09  2.34E-09  1.17E-09  3.52E-09  1.17E-09  3.52E-09  2.34E-09  3.51E-09  1.17E-09  3.49E-09  2.30E-09  3.41E-09  2.28E-09  3.40E-09  3.34E-09  1.10E-09  1.09E-09  2.14E-09  3.03E-09  3.02E-09  2.98E-09  2.99E-09  3.00E-09  2.75E-09  2.81E-09  1.90E-09  2.72E-09  0.00E+00  2.57E-09  2.49E-09  8.58E-10  1.58E-09  2.35E-09  7.82E-10  1.49E-09  0.00E+00  1.37E-09  1.10E-09  6.27E-10  5.94E-10  5.25E-10  3.43E-10  8.09E-13
  8.44E-10  8.45E-10  8.55E-10  5.82E-10  8.75E-10  2.92E-10  2.93E-10  2.93E-10  6.00E-10  8.99E-10  9.22E-10  3.12E-10  9.91E-10  1.18E-09  1.21E-09  1.22E-09  8.27E-10  8.35E-10  8.44E-10  1.34E-09  0.00E+00  5.18E-10  1.04E-09  1.59E-09  0.00E+00  1.08E-09  5.72E-10  1.83E-09  1.28E-09  6.55E-10  1.99E-09  2.14E-09  4.19E-09  4.34E-09  1.45E-09  4.64E-09  4.70E-09  3.13E-09  4.71E-09  1.63E-09  1.68E-09  5.06E-09  5.16E-09  3.44E-09  5.22E-09  3.61E-09  5.48E-09  5.49E-09  3.67E-09  1.84E-09  5.53E-09  1.84E-09  5.53E-09  3.68E-09  5.52E-09  1.84E-09  5.49E-09  3.61E-09  5.36E-09  3.58E-09  5.34E-09  5.24E-09  1.73E-09  1.71E-09  3.36E-09  4.76E-09  4.74E-09  4.67E-09  4.70E-09  4.71E-09  4.39E-09  4.47E-09  3.02E-09  4.32E-09  4.10E-09  0.00E+00  3.95E-09  1.37E-09  2.51E-09  3.74E-09  1.24E-09  2.37E-09  0.00E+00  2.17E-09  1.75E-09  9.94E-10  9.41E-10  8.33E-10  5.43E-10  1.28E-12
  5.30E-10  5.31E-10  5.37E-10  3.13E-10  4.71E-10  2.36E-10  2.37E-10  2.37E-10  3.23E-10  5.65E-10  4.96E-10  2.52E-10  6.23E-10  7.42E-10  6.54E-10  6.58E-10  5.57E-10  4.50E-10  5.68E-10  8.41E-10  1.31E-10  2.79E-10  7.02E-10  8.55E-10  1.43E-10  7.29E-10  3.08E-10  1.15E-09  8.59E-10  3.52E-10  1.07E-09  1.15E-09  2.62E-09  2.72E-09  7.77E-10  2.49E-09  2.94E-09  1.68E-09  2.94E-09  1.32E-09  1.35E-09  2.71E-09  3.22E-09  2.30E-09  2.79E-09  1.93E-09  3.42E-09  2.94E-09  2.46E-09  1.48E-09  3.45E-09  1.48E-09  2.96E-09  2.46E-09  3.45E-09  1.48E-09  2.94E-09  1.93E-09  3.35E-09  1.91E-09  2.86E-09  3.27E-09  1.39E-09  1.38E-09  1.80E-09  2.54E-09  2.53E-09  2.91E-09  2.51E-09  2.93E-09  2.87E-09  2.90E-09  2.08E-09  2.43E-09  2.31E-09  2.28E-09  0.00E+00  7.71E-10  1.75E-09  2.44E-09  6.94E-10  1.65E-09  3.21E-10  1.40E-09  1.14E-09  5.50E-10  5.21E-10  5.38E-10  3.01E-10  8.20E-13
  6.56E-10  6.57E-10  6.65E-10  6.79E-10  6.80E-10  6.82E-10  6.84E-10  6.84E-10  6.99E-10  6.99E-10  7.16E-10  7.27E-10  7.70E-10  9.17E-10  9.44E-10  9.50E-10  9.64E-10  9.74E-10  9.84E-10  1.04E-09  0.00E+00  1.21E-09  1.21E-09  1.24E-09  0.00E+00  1.26E-09  1.33E-09  1.42E-09  1.49E-09  1.53E-09  1.54E-09  1.66E-09  3.25E-09  3.38E-09  3.38E-09  3.61E-09  3.65E-09  3.65E-09  3.66E-09  3.81E-09  3.92E-09  3.93E-09  4.01E-09  4.01E-09  4.06E-09  4.21E-09  4.26E-09  4.27E-09  4.29E-09  4.29E-09  4.30E-09  4.30E-09  4.30E-09  4.29E-09  4.30E-09  4.29E-09  4.27E-09  4.21E-09  4.17E-09  4.18E-09  4.16E-09  4.08E-09  4.03E-09  4.00E-09  3.92E-09  3.71E-09  3.69E-09  3.64E-09  3.66E-09  3.67E-09  3.36E-09  3.43E-09  3.48E-09  3.32E-09  3.14E-09  3.15E-09  3.05E-09  0.00E+00  2.90E-09  2.88E-09  2.87E-09  2.73E-09  0.00E+00  1.67E-09  1.35E-09  1.15E-09  7.25E-10  6.41E-10  6.29E-10  9.89E-13
  4.92E-10  4.93E-10  4.99E-10  4.07E-10  4.08E-10  3.07E-10  3.08E-10  3.08E-10  4.20E-10  5.25E-10  4.30E-10  3.28E-10  5.78E-10  6.89E-10  5.67E-10  5.71E-10  7.24E-10  5.85E-10  7.39E-10  7.80E-10  1.70E-10  3.63E-10  9.11E-10  7.41E-10  1.85E-10  9.47E-10  4.00E-10  1.07E-09  1.12E-09  4.57E-10  9.25E-10  9.95E-10  2.42E-09  2.51E-09  1.01E-09  2.15E-09  2.71E-09  2.17E-09  2.72E-09  1.70E-09  1.74E-09  2.33E-09  2.98E-09  2.97E-09  2.41E-09  2.50E-09  3.16E-09  2.53E-09  3.17E-09  1.91E-09  3.18E-09  1.91E-09  2.55E-09  3.17E-09  3.18E-09  1.91E-09  2.53E-09  2.49E-09  3.09E-09  2.47E-09  2.46E-09  3.02E-09  1.79E-09  1.77E-09  2.32E-09  2.18E-09  2.17E-09  2.67E-09  2.14E-09  2.68E-09  2.69E-09  2.69E-09  2.69E-09  2.15E-09  2.10E-09  2.07E-09  2.46E-09  1.05E-09  0.00E+00  2.32E-09  9.26E-10  2.23E-09  4.32E-10  1.35E-09  1.09E-09  7.39E-10  4.65E-10  5.14E-10  4.04E-10  7.78E-13
  9.84E-10  9.86E-10  9.98E-10  5.82E-10  8.75E-10  4.38E-10  4.40E-10  4.40E-10  6.00E-10  1.05E-09  9.22E-10  4.68E-10  1.16E-09  1.38E-09  1.21E-09  1.22E-09  1.03E-09  8.35E-10  1.05E-09  1.56E-09  2.43E-10  5.18E-10  1.30E-09  1.59E-09  2.65E-10  1.35E-09  5.72E-10  2.13E-09  1.59E-09  6.53E-10  1.98E-09  2.13E-09  4.84E-09  5.02E-09  1.44E-09  4.60E-09  5.42E-09  3.10E-09  5.44E-09  2.43E-09  2.49E-09  5.00E-09  5.95E-09  4.24E-09  5.16E-09  3.56E-09  6.31E-09  5.42E-09  4.53E-09  2.72E-09  6.36E-09  2.73E-09  5.45E-09  4.53E-09  6.36E-09  2.72E-09  5.42E-09  3.56E-09  6.17E-09  3.53E-09  5.27E-09  6.03E-09  2.55E-09  2.53E-09  3.31E-09  4.68E-09  4.65E-09  5.33E-09  4.58E-09  5.34E-09  5.37E-09  5.37E-09  3.83E-09  4.59E-09  4.53E-09  4.48E-09  4.96E-09  1.51E-09  3.34E-09  0.00E+00  1.32E-09  3.21E-09  6.22E-10  2.72E-09  2.19E-09  1.06E-09  1.00E-09  1.04E-09  5.80E-10  1.56E-12
  3.28E-10  3.29E-10  3.33E-10  3.39E-10  3.40E-10  3.41E-10  3.42E-10  3.42E-10  3.50E-10  3.50E-10  3.59E-10  3.64E-10  3.85E-10  4.59E-10  4.72E-10  4.76E-10  4.82E-10  4.87E-10  4.92E-10  5.20E-10  0.00E+00  6.04E-10  6.07E-10  6.18E-10  0.00E+00  6.31E-10  6.67E-10  7.10E-10  7.43E-10  7.62E-10  7.71E-10  8.29E-10  1.61E-09  1.67E-09  1.67E-09  1.79E-09  1.81E-09  1.80E-09  1.81E-09  1.89E-09  1.94E-09  1.94E-09  1.98E-09  1.98E-09  2.00E-09  2.08E-09  2.10E-09  2.11E-09  2.11E-09  2.12E-09  2.12E-09  2.12E-09  2.12E-09  2.11E-09  2.12E-09  2.11E-09  2.10E-09  2.08E-09  2.06E-09  2.06E-09  2.05E-09  2.01E-09  1.98E-09  1.97E-09  1.93E-09  1.82E-09  1.81E-09  1.78E-09  1.78E-09  1.78E-09  1.79E-09  1.79E-09  1.79E-09  1.79E-09  1.76E-09  1.74E-09  1.66E-09  1.76E-09  1.56E-09  1.54E-09  0.00E+00  1.50E-09  0.00E+00  9.10E-10  7.32E-10  6.21E-10  3.92E-10  3.46E-10  3.38E-10  5.21E-13
  9.84E-10  9.86E-10  9.98E-10  8.15E-10  8.16E-10  6.14E-10  6.16E-10  6.16E-10  8.40E-10  1.05E-09  8.61E-10  6.55E-10  1.16E-09  1.38E-09  1.13E-09  1.14E-09  1.45E-09  1.17E-09  1.48E-09  1.56E-09  3.40E-10  7.25E-10  1.82E-09  1.48E-09  3.71E-10  1.89E-09  8.00E-10  2.13E-09  2.23E-09  9.14E-10  1.85E-09  1.99E-09  4.82E-09  5.00E-09  2.00E-09  4.27E-09  5.40E-09  4.31E-09  5.41E-09  3.38E-09  3.47E-09  4.64E-09  5.92E-09  5.91E-09  4.79E-09  4.96E-09  6.27E-09  5.03E-09  6.31E-09  3.79E-09  6.32E-09  3.80E-09  5.06E-09  6.31E-09  6.32E-09  3.79E-09  5.02E-09  4.95E-09  6.13E-09  4.91E-09  4.88E-09  5.99E-09  3.55E-09  3.52E-09  4.60E-09  4.33E-09  4.31E-09  5.28E-09  4.22E-09  5.26E-09  5.31E-09  5.30E-09  5.30E-09  4.25E-09  4.25E-09  4.24E-09  5.20E-09  2.12E-09  4.93E-09  4.87E-09  1.94E-09  0.00E+00  9.03E-10  2.81E-09  2.27E-09  1.53E-09  9.69E-10  1.07E-09  8.37E-10  1.60E-12
  4.92E-10  4.92E-10  4.99E-10  0.00E+00  0.00E+00  5.11E-10  5.13E-10  5.13E-10  0.00E+00  5.25E-10  0.00E+00  5.46E-10  5.78E-10  6.89E-10  0.00E+00  0.00E+00  7.23E-10  0.00E+00  7.38E-10  7.80E-10  8.49E-10  0.00E+00  9.10E-10  0.00E+00  9.26E-10  9.46E-10  0.00E+00  1.06E-09  1.11E-09  0.00E+00  0.00E+00  0.00E+00  2.40E-09  2.49E-09  0.00E+00  0.00E+00  2.69E-09  0.00E+00  2.69E-09  2.80E-09  2.88E-09  0.00E+00  2.94E-09  2.94E-09  0.00E+00  0.00E+00  3.12E-09  0.00E+00  3.14E-09  3.14E-09  3.14E-09  3.15E-09  0.00E+00  3.14E-09  3.14E-09  3.14E-09  0.00E+00  0.00E+00  3.05E-09  0.00E+00  0.00E+00  2.98E-09  2.94E-09  2.92E-09  0.00E+00  0.00E+00  0.00E+00  2.62E-09  0.00E+00  2.60E-09  2.62E-09  2.62E-09  2.62E-09  0.00E+00  0.00E+00  0.00E+00  2.63E-09  0.00E+00  2.55E-09  2.52E-09  0.00E+00  2.37E-09  0.00E+00  1.44E-09  1.16E-09  0.00E+00  0.00E+00  5.46E-10  0.00E+00  8.10E-13
  4.87E-10  4.88E-10  4.94E-10  2.89E-10  4.34E-10  2.18E-10  2.18E-10  2.18E-10  2.98E-10  5.21E-10  4.58E-10  2.33E-10  5.75E-10  6.85E-10  6.04E-10  6.08E-10  5.13E-10  4.15E-10  5.24E-10  7.74E-10  1.20E-10  2.56E-10  6.43E-10  7.85E-10  1.31E-10  6.67E-10  2.82E-10  1.05E-09  7.82E-10  3.20E-10  9.72E-10  1.04E-09  2.28E-09  2.36E-09  6.76E-10  2.15E-09  2.54E-09  1.45E-09  2.54E-09  1.13E-09  1.16E-09  2.33E-09  2.76E-09  1.97E-09  2.40E-09  1.65E-09  2.92E-09  2.50E-09  2.09E-09  1.26E-09  2.94E-09  1.26E-09  2.52E-09  2.09E-09  2.93E-09  1.26E-09  2.50E-09  1.64E-09  2.84E-09  1.63E-09  2.43E-09  2.78E-09  1.17E-09  1.16E-09  1.52E-09  2.13E-09  2.11E-09  2.39E-09  1.97E-09  2.30E-09  2.29E-09  2.29E-09  1.63E-09  1.96E-09  1.96E-09  1.96E-09  2.28E-09  6.52E-10  1.63E-09  2.28E-09  6.51E-10  1.63E-09  3.26E-10  0.00E+00  1.62E-09  7.67E-10  7.04E-10  7.24E-10  4.05E-10  9.77E-13
  9.65E-10  9.67E-10  9.81E-10  5.73E-10  8.62E-10  4.32E-10  4.34E-10  4.34E-10  5.92E-10  1.04E-09  9.10E-10  4.62E-10  1.14E-09  1.36E-09  1.20E-09  1.21E-09  1.02E-09  8.23E-10  1.04E-09  1.53E-09  2.38E-10  5.06E-10  1.27E-09  1.55E-09  2.59E-10  1.32E-09  5.57E-10  2.07E-09  1.54E-09  6.32E-10  1.92E-09  2.05E-09  4.42E-09  4.57E-09  1.31E-09  4.16E-09  4.90E-09  2.80E-09  4.91E-09  2.18E-09  2.23E-09  4.48E-09  5.32E-09  3.80E-09  4.61E-09  3.17E-09  5.60E-09  4.81E-09  4.02E-09  2.41E-09  5.63E-09  2.41E-09  4.83E-09  4.01E-09  5.63E-09  2.41E-09  4.79E-09  3.15E-09  5.45E-09  3.12E-09  4.66E-09  5.32E-09  2.25E-09  2.23E-09  2.91E-09  4.07E-09  4.04E-09  4.57E-09  3.71E-09  4.34E-09  4.30E-09  4.31E-09  3.08E-09  3.69E-09  3.68E-09  3.67E-09  4.28E-09  1.23E-09  3.05E-09  4.26E-09  1.22E-09  3.04E-09  6.07E-10  4.34E-09  0.00E+00  1.82E-09  1.62E-09  1.66E-09  9.31E-10  2.12E-12
  7.65E-10  7.67E-10  7.78E-10  7.96E-10  7.98E-10  4.00E-10  4.01E-10  4.02E-10  8.22E-10  8.22E-10  8.43E-10  4.28E-10  9.07E-10  1.08E-09  1.11E-09  1.12E-09  1.13E-09  1.14E-09  1.15E-09  1.22E-09  0.00E+00  7.01E-10  1.41E-09  1.43E-09  0.00E+00  1.46E-09  7.70E-10  1.63E-09  1.70E-09  8.72E-10  1.76E-09  1.88E-09  3.44E-09  3.55E-09  1.78E-09  3.76E-09  3.80E-09  3.79E-09  3.81E-09  1.97E-09  2.02E-09  4.05E-09  4.11E-09  4.11E-09  4.16E-09  4.28E-09  4.32E-09  4.33E-09  4.34E-09  2.17E-09  4.35E-09  2.18E-09  4.35E-09  4.34E-09  4.34E-09  2.17E-09  4.32E-09  4.25E-09  4.21E-09  4.22E-09  4.20E-09  4.11E-09  2.03E-09  2.01E-09  3.94E-09  3.66E-09  3.64E-09  3.52E-09  3.32E-09  3.33E-09  3.29E-09  3.30E-09  3.30E-09  3.29E-09  3.28E-09  3.28E-09  3.27E-09  1.64E-09  3.25E-09  3.25E-09  1.63E-09  3.24E-09  0.00E+00  3.21E-09  3.30E-09  0.00E+00  1.70E-09  1.49E-09  1.45E-09  1.81E-12
  3.07E-10  3.08E-10  3.13E-10  2.14E-10  3.21E-10  1.07E-10  1.08E-10  1.08E-10  2.21E-10  3.31E-10  3.40E-10  1.15E-10  3.66E-10  4.33E-10  4.45E-10  4.47E-10  3.02E-10  3.05E-10  3.08E-10  4.86E-10  0.00E+00  1.86E-10  3.74E-10  5.70E-10  0.00E+00  3.87E-10  2.03E-10  6.46E-10  4.48E-10  2.29E-10  6.94E-10  7.40E-10  1.30E-09  1.34E-09  4.46E-10  1.41E-09  1.42E-09  9.49E-10  1.43E-09  4.91E-10  5.02E-10  1.51E-09  1.53E-09  1.02E-09  1.55E-09  1.06E-09  1.60E-09  1.61E-09  1.07E-09  5.38E-10  1.61E-09  5.38E-10  1.61E-09  1.07E-09  1.61E-09  5.36E-10  1.60E-09  1.05E-09  1.57E-09  1.04E-09  1.56E-09  1.53E-09  5.04E-10  5.00E-10  9.80E-10  1.37E-09  1.36E-09  1.31E-09  1.23E-09  1.23E-09  1.21E-09  1.22E-09  8.12E-10  1.21E-09  1.21E-09  1.20E-09  1.20E-09  4.02E-10  7.95E-10  1.19E-09  3.97E-10  7.91E-10  0.00E+00  1.13E-09  1.11E-09  7.40E-10  0.00E+00  8.83E-10  5.74E-10  8.79E-13
  2.89E-10  2.90E-10  2.95E-10  1.73E-10  2.60E-10  1.30E-10  1.31E-10  1.31E-10  1.78E-10  3.12E-10  2.75E-10  1.39E-10  3.45E-10  4.08E-10  3.59E-10  3.61E-10  3.05E-10  2.46E-10  3.11E-10  4.58E-10  7.06E-11  1.50E-10  3.76E-10  4.58E-10  7.64E-11  3.89E-10  1.64E-10  6.05E-10  4.50E-10  1.84E-10  5.57E-10  5.93E-10  1.20E-09  1.24E-09  3.54E-10  1.12E-09  1.32E-09  7.52E-10  1.32E-09  5.83E-10  5.96E-10  1.19E-09  1.41E-09  1.01E-09  1.22E-09  8.38E-10  1.48E-09  1.27E-09  1.06E-09  6.37E-10  1.49E-09  6.38E-10  1.27E-09  1.06E-09  1.49E-09  6.36E-10  1.27E-09  8.33E-10  1.44E-09  8.26E-10  1.23E-09  1.41E-09  5.98E-10  5.93E-10  7.76E-10  1.08E-09  1.08E-09  1.21E-09  9.72E-10  1.14E-09  1.12E-09  1.12E-09  8.03E-10  9.60E-10  9.55E-10  9.54E-10  1.11E-09  3.18E-10  7.86E-10  1.10E-09  3.14E-10  7.81E-10  1.56E-10  1.04E-09  1.02E-09  5.76E-10  9.00E-10  0.00E+00  5.34E-10  8.70E-13
  3.63E-10  3.64E-10  3.70E-10  3.79E-10  3.80E-10  1.90E-10  1.91E-10  1.91E-10  3.92E-10  3.92E-10  4.02E-10  2.04E-10  4.32E-10  5.11E-10  5.25E-10  5.28E-10  5.35E-10  5.40E-10  5.45E-10  5.74E-10  0.00E+00  3.29E-10  6.60E-10  6.70E-10  0.00E+00  6.83E-10  3.59E-10  7.58E-10  7.89E-10  4.03E-10  8.14E-10  8.67E-10  1.50E-09  1.55E-09  7.74E-10  1.63E-09  1.65E-09  1.64E-09  1.65E-09  8.50E-10  8.68E-10  1.74E-09  1.77E-09  1.77E-09  1.78E-09  1.83E-09  1.85E-09  1.85E-09  1.86E-09  9.29E-10  1.86E-09  9.29E-10  1.86E-09  1.85E-09  1.86E-09  9.27E-10  1.84E-09  1.82E-09  1.80E-09  1.81E-09  1.80E-09  1.77E-09  8.72E-10  8.65E-10  1.70E-09  1.58E-09  1.57E-09  1.52E-09  1.42E-09  1.42E-09  1.40E-09  1.40E-09  1.41E-09  1.40E-09  1.39E-09  1.39E-09  1.38E-09  6.96E-10  1.38E-09  1.37E-09  6.87E-10  1.37E-09  0.00E+00  1.30E-09  1.27E-09  1.26E-09  1.30E-09  1.25E-09  0.00E+00  1.10E-12
  1.23E-09  1.24E-09  1.29E-09  7.83E-10  1.18E-09  5.95E-10  5.99E-10  6.00E-10  8.41E-10  1.47E-09  1.33E-09  6.85E-10  1.78E-09  2.42E-09  2.17E-09  2.20E-09  1.88E-09  1.53E-09  1.94E-09  2.97E-09  4.86E-10  1.08E-09  2.72E-09  3.35E-09  5.59E-10  2.89E-09  1.26E-09  4.88E-09  3.75E-09  1.56E-09  4.77E-09  5.36E-09  1.93E-08  2.06E-08  5.91E-09  2.01E-08  2.39E-08  1.36E-08  2.40E-08  1.12E-08  1.18E-08  2.37E-08  2.88E-08  2.06E-08  2.53E-08  1.83E-08  3.30E-08  2.85E-08  2.40E-08  1.45E-08  3.39E-08  1.46E-08  2.93E-08  2.44E-08  3.42E-08  1.46E-08  2.92E-08  1.91E-08  3.28E-08  1.88E-08  2.79E-08  3.15E-08  1.32E-08  1.29E-08  1.66E-08  2.13E-08  2.09E-08  2.26E-08  1.65E-08  1.94E-08  1.87E-08  1.88E-08  1.35E-08  1.60E-08  1.58E-08  1.57E-08  1.81E-08  5.26E-09  1.28E-08  1.78E-08  5.09E-09  1.25E-08  2.48E-09  1.50E-08  1.39E-08  7.45E-09  9.19E-09  1.01E-08  5.74E-09  0.00E+00
T = 4000
  0.00E+00  3.17E-14  3.16E-14  1.56E-14  2.28E-14  1.11E-14  1.06E-14  1.06E-14  1.02E-14  1.78E-14  1.02E-14  3.99E-15  3.76E-15  4.03E-16  2.54E-16  2.36E-16  1.70E-16  1.22E-16  1.38E-16  1.13E-16  7.39E-18  8.53E-18  2.05E-17  2.14E-17  3.53E-18  1.48E-17  3.85E-18  8.42E-18  4.36E-18  1.44E-18  4.03E-18  2.42E-18  3.34E-20  2.55E-20  7.24E-21  1.29E-20  1.36E-20  7.86E-21  1.33E-20  3.98E-21  3.03E-21  5.83E-21  5.47E-21  3.95E-21  4.02E-21  1.56E-21  2.07E-21  1.64E-21  1.19E-21  6.66E-22  1.41E-21  5.25E-22  9.98E-22  6.83E-22  1.07E-21  4.22E-22  7.13E-22  3.57E-22  5.51E-22  3.19E-22  4.48E-22  4.28E-22  1.61E-22  1.51E-22  1.68E-22  1.11E-22  1.00E-22  3.83E-23  2.17E-23  2.53E-23  2.50E-23  2.51E-23  1.79E-23  2.14E-23  2.13E-23  2.13E-23  2.47E-23  7.11E-24  1.76E-23  2.46E-23  7.03E-24  1.75E-23  3.49E-24  2.32E-23  2.25E-23  1.26E-23  1.75E-23  2.00E-23  1.14E-23  9.25E-26
  4.33E-14  0.00E+00  3.33E-14  1.73E-14  2.55E-14  1.24E-14  1.19E-14  1.19E-14  1.20E-14  2.09E-14  1.24E-14  4.89E-15  4.77E-15  5.26E-16  3.30E-16  3.11E-16  2.23E-16  1.60E-16  1.80E-16  1.49E-16  9.74E-18  1.14E-17  2.73E-17  2.85E-17  4.72E-18  1.98E-17  5.17E-18  1.13E-17  5.79E-18  1.92E-18  5.38E-18  3.24E-18  4.51E-20  3.44E-20  9.81E-21  1.76E-20  1.85E-20  1.06E-20  1.80E-20  5.39E-21  4.11E-21  7.90E-21  7.41E-21  5.33E-21  5.43E-21  2.10E-21  2.79E-21  2.22E-21  1.60E-21  8.95E-22  1.90E-21  7.04E-22  1.33E-21  9.14E-22  1.43E-21  5.64E-22  9.46E-22  4.71E-22  7.22E-22  4.17E-22  5.88E-22  5.61E-22  2.11E-22  2.00E-22  2.26E-22  2.02E-22  1.89E-22  1.57E-22  2.19E-23  2.57E-23  2.53E-23  2.54E-23  1.81E-23  2.17E-23  2.16E-23  2.15E-23  2.50E-23  7.19E-24  1.78E-23  2.49E-23  7.10E-24  1.77E-23  3.52E-24  2.33E-23  2.26E-23  1.26E-23  1.74E-23  1.98E-23  1.12E-23  1.27E-25
  3.27E-13  2.52E-13  0.00E+00  4.76E-14  7.12E-14  3.55E-14  3.53E-14  3.53E-14  4.23E-14  7.40E-14  5.06E-14  2.16E-14  2.45E-14  3.28E-15  2.10E-15  1.97E-15  1.42E-15  1.03E-15  1.16E-15  9.70E-16  6.55E-17  7.65E-17  1.84E-16  1.93E-16  3.22E-17  1.37E-16  3.57E-17  7.90E-17  4.06E-17  1.36E-17  3.76E-17  2.26E-17  3.36E-19  2.57E-19  7.29E-20  1.29E-19  1.36E-19  7.85E-20  1.34E-19  3.98E-20  3.03E-20  5.82E-20  5.43E-20  3.92E-20  4.08E-20  1.54E-20  2.02E-20  1.64E-20  1.16E-20  6.55E-21  1.40E-20  5.12E-21  9.81E-21  6.63E-21  1.02E-20  4.06E-21  6.67E-21  3.31E-21  5.02E-21  2.91E-21  4.00E-21  3.73E-21  1.43E-21  1.32E-21  1.51E-21  1.43E-21  1.38E-21  1.35E-21  8.65E-22  1.02E-21  9.61E-22  9.66E-22  6.96E-22  8.16E-22  7.97E-22  7.91E-22  9.00E-22  2.66E-22  6.25E-22  8.73E-22  2.49E-22  6.12E-22  1.21E-22  6.83E-22  6.24E-22  3.21E-22  3.33E-22  3.25E-22  1.81E-22  1.01E-24
  1.01E-12  8.03E-13  2.76E-13  0.00E+00  8.74E-14  4.37E-14  4.37E-14  4.37E-14  8.71E-14  8.71E-14  8.28E-14  3.87E-14  4.89E-14  8.49E-15  6.48E-15  6.04E-15  5.33E-15  4.85E-15  4.42E-15  2.69E-15  0.00E+00  3.90E-16  7.57E-16  6.64E-16  0.00E+00  5.64E-16  1.87E-16  2.38E-16  1.72E-16  7.29E-17  1.33E-16  8.18E-17  1.09E-18  8.36E-19  4.14E-19  4.92E-19  4.47E-19  4.53E-19  4.40E-19  1.51E-19  1.15E-19  2.24E-19  1.79E-19  1.80E-19  1.57E-19  8.85E-20  6.73E-20  6.34E-20  5.35E-20  2.53E-20  4.59E-20  1.97E-20  3.77E-20  3.06E-20  3.36E-20  1.56E-20  2.56E-20  1.90E-20  1.62E-20  1.66E-20  1.54E-20  1.21E-20  5.39E-21  4.94E-21  8.41E-21  5.18E-21  4.97E-21  4.10E-21  2.95E-21  2.99E-21  2.76E-21  2.80E-21  2.81E-21  2.74E-21  2.66E-21  2.63E-21  2.56E-21  1.33E-21  2.51E-21  2.51E-21  1.25E-21  2.46E-21  0.00E+00  1.88E-21  1.69E-21  1.51E-21  1.16E-21  1.05E-21  1.04E-21  3.53E-24
  9.39E-13  7.47E-13  2.60E-13  5.48E-14  0.00E+00  2.49E-14  2.49E-14  2.49E-14  4.97E-14  7.45E-14  7.16E-14  2.24E-14  4.37E-14  7.80E-15  5.97E-15  5.62E-15  3.27E-15  2.97E-15  2.72E-15  2.50E-15  0.00E+00  2.44E-16  4.67E-16  6.18E-16  0.00E+00  3.48E-16  1.15E-16  2.19E-16  1.07E-16  4.51E-17  1.25E-16  7.71E-17  1.02E-18  7.82E-19  2.59E-19  4.65E-19  4.18E-19  2.84E-19  4.09E-19  9.59E-20  7.32E-20  2.11E-19  1.70E-19  1.14E-19  1.46E-19  5.63E-20  6.40E-20  5.87E-20  3.41E-20  1.58E-20  4.32E-20  1.23E-20  3.52E-20  1.89E-20  3.20E-20  9.74E-21  2.44E-20  1.18E-20  1.55E-20  1.04E-20  1.46E-20  1.16E-20  3.35E-21  3.14E-21  5.23E-21  4.77E-21  4.61E-21  3.78E-21  2.73E-21  2.76E-21  2.61E-21  2.63E-21  1.76E-21  2.60E-21  2.53E-21  2.52E-21  2.45E-21  8.43E-22  1.59E-21  2.37E-21  7.92E-22  1.53E-21  0.00E+00  1.78E-21  1.55E-21  9.55E-22  1.08E-21  1.00E-21  6.59E-22  3.33E-24
  7.95E-13  6.35E-13  2.24E-13  4.72E-14  4.29E-14  0.00E+00  5.76E-14  5.76E-14  3.84E-14  5.75E-14  3.72E-14  5.30E-14  3.54E-14  6.59E-15  3.33E-15  3.12E-15  4.14E-15  2.51E-15  3.43E-15  2.11E-15  3.47E-16  4.12E-16  5.98E-16  3.49E-16  1.73E-16  4.48E-16  1.98E-16  1.90E-16  1.37E-16  7.74E-17  7.11E-17  4.38E-17  8.84E-19  6.72E-19  4.45E-19  2.63E-19  3.63E-19  2.44E-19  3.57E-19  2.45E-19  1.87E-19  1.21E-19  1.46E-19  1.47E-19  8.40E-20  4.79E-20  5.48E-20  3.43E-20  4.36E-20  4.12E-20  3.71E-20  3.22E-20  2.04E-20  2.49E-20  2.73E-20  2.55E-20  1.39E-20  1.03E-20  1.31E-20  8.86E-21  8.33E-21  9.89E-21  8.71E-21  7.96E-21  4.55E-21  2.79E-21  2.66E-21  3.32E-21  1.58E-21  2.41E-21  2.20E-21  2.23E-21  2.25E-21  1.46E-21  1.42E-21  1.41E-21  2.08E-21  1.42E-21  2.04E-21  2.03E-21  1.35E-21  1.98E-21  6.51E-22  1.52E-21  1.35E-21  7.91E-22  6.03E-22  8.38E-22  5.53E-22  2.89E-24
  1.84E-12  1.48E-12  5.31E-13  1.12E-13  1.02E-13  1.37E-13  0.00E+00  1.19E-13  7.96E-14  1.19E-13  7.80E-14  1.12E-13  7.83E-14  1.51E-14  7.69E-15  7.25E-15  9.53E-15  5.79E-15  7.93E-15  4.92E-15  8.04E-16  9.69E-16  1.40E-15  8.16E-16  4.08E-16  1.04E-15  4.63E-16  4.42E-16  3.24E-16  1.81E-16  1.68E-16  1.04E-16  2.08E-18  1.60E-18  1.05E-18  6.34E-19  8.60E-19  5.81E-19  8.46E-19  5.88E-19  4.51E-19  2.90E-19  3.49E-19  3.52E-19  2.00E-19  1.16E-19  1.31E-19  8.09E-20  1.05E-19  9.74E-20  8.84E-20  7.63E-20  4.79E-20  5.87E-20  6.58E-20  6.03E-20  3.35E-20  2.44E-20  3.17E-20  2.15E-20  1.99E-20  2.38E-20  2.06E-20  1.93E-20  1.07E-20  6.50E-21  6.27E-21  7.80E-21  3.68E-21  5.59E-21  5.29E-21  5.34E-21  5.38E-21  3.51E-21  3.44E-21  3.41E-21  5.02E-21  3.44E-21  4.88E-21  4.87E-21  3.22E-21  4.71E-21  1.53E-21  3.61E-21  3.12E-21  1.93E-21  1.44E-21  2.02E-21  1.33E-21  6.93E-24
  9.31E-13  7.49E-13  2.69E-13  5.68E-14  5.16E-14  6.93E-14  6.04E-14  0.00E+00  3.99E-14  5.98E-14  3.91E-14  5.64E-14  3.93E-14  7.62E-15  3.90E-15  3.67E-15  4.82E-15  2.94E-15  4.02E-15  2.48E-15  4.08E-16  4.92E-16  7.08E-16  4.14E-16  2.07E-16  5.26E-16  2.34E-16  2.23E-16  1.64E-16  9.13E-17  8.50E-17  5.25E-17  1.05E-18  8.06E-19  5.35E-19  3.22E-19  4.36E-19  2.95E-19  4.28E-19  2.97E-19  2.28E-19  1.47E-19  1.76E-19  1.78E-19  1.01E-19  5.83E-20  6.64E-20  4.10E-20  5.33E-20  4.92E-20  4.47E-20  3.87E-20  2.42E-20  2.98E-20  3.32E-20  3.06E-20  1.70E-20  1.24E-20  1.61E-20  1.09E-20  1.01E-20  1.20E-20  1.04E-20  9.75E-21  5.39E-21  3.30E-21  3.17E-21  3.96E-21  1.86E-21  2.82E-21  2.68E-21  2.69E-21  2.70E-21  1.77E-21  1.74E-21  1.72E-21  2.53E-21  1.74E-21  2.46E-21  2.46E-21  1.64E-21  2.38E-21  7.78E-22  1.83E-21  1.58E-21  9.72E-22  7.28E-22  1.02E-21  6.70E-22  3.51E-24
  3.20E-12  2.67E-12  1.10E-12  3.65E-13  3.32E-13  1.49E-13  1.29E-13  1.28E-13  0.00E+00  1.19E-13  1.19E-13  5.91E-14  1.01E-13  2.62E-14  2.05E-14  1.94E-14  1.73E-14  1.58E-14  1.46E-14  9.22E-15  0.00E+00  1.42E-15  2.74E-15  2.42E-15  0.00E+00  2.07E-15  6.96E-16  9.02E-16  6.54E-16  2.79E-16  5.12E-16  3.21E-16  4.52E-18  3.45E-18  1.71E-18  2.05E-18  1.87E-18  1.89E-18  1.84E-18  6.34E-19  4.84E-19  9.45E-19  7.51E-19  7.58E-19  6.57E-19  3.73E-19  2.86E-19  2.68E-19  2.28E-19  1.07E-19  1.94E-19  8.41E-20  1.60E-19  1.30E-19  1.42E-19  6.63E-20  1.09E-19  8.10E-20  6.86E-20  6.98E-20  6.55E-20  5.16E-20  2.28E-20  2.08E-20  3.57E-20  2.18E-20  2.08E-20  1.72E-20  1.22E-20  1.24E-20  1.14E-20  1.15E-20  1.16E-20  1.13E-20  1.09E-20  1.08E-20  1.06E-20  5.46E-21  1.05E-20  1.04E-20  5.21E-21  1.02E-20  0.00E+00  7.71E-21  6.86E-21  6.03E-21  4.53E-21  4.15E-21  4.11E-21  1.58E-23
  2.56E-12  2.14E-12  8.80E-13  1.67E-13  2.28E-13  1.02E-13  8.90E-14  8.82E-14  5.43E-14  0.00E+00  8.10E-14  4.04E-14  8.08E-14  2.11E-14  1.41E-14  1.33E-14  9.87E-15  7.20E-15  8.31E-15  7.35E-15  5.35E-16  6.51E-16  1.58E-15  1.66E-15  2.75E-16  1.19E-15  3.19E-16  7.21E-16  3.77E-16  1.27E-16  3.51E-16  2.19E-16  3.63E-18  2.77E-18  7.89E-19  1.40E-18  1.50E-18  8.64E-19  1.47E-18  4.35E-19  3.33E-19  6.45E-19  6.03E-19  4.33E-19  4.52E-19  1.71E-19  2.29E-19  1.85E-19  1.30E-19  7.39E-20  1.56E-19  5.78E-20  1.10E-19  7.45E-20  1.14E-19  4.57E-20  7.48E-20  3.71E-20  5.51E-20  3.21E-20  4.49E-20  4.14E-20  1.57E-20  1.44E-20  1.63E-20  1.50E-20  1.43E-20  1.38E-20  8.40E-21  9.97E-21  9.17E-21  9.28E-21  6.66E-21  7.80E-21  7.53E-21  7.45E-21  8.51E-21  2.51E-21  5.98E-21  8.34E-21  2.38E-21  5.82E-21  1.15E-21  6.17E-21  5.51E-21  2.77E-21  3.13E-21  3.32E-21  1.88E-21  1.27E-23
  4.91E-12  4.23E-12  2.01E-12  4.99E-13  6.84E-13  2.05E-13  1.79E-13  1.78E-13  1.65E-13  2.46E-13  0.00E+00  4.08E-14  1.19E-13  4.30E-14  3.47E-14  3.28E-14  1.97E-14  1.82E-14  1.68E-14  1.64E-14  0.00E+00  1.79E-15  3.46E-15  4.61E-15  0.00E+00  2.64E-15  8.97E-16  1.76E-15  8.58E-16  3.66E-16  1.02E-15  6.30E-16  9.43E-18  7.21E-18  2.40E-18  4.31E-18  3.91E-18  2.62E-18  3.85E-18  8.92E-19  6.84E-19  1.97E-18  1.58E-18  1.07E-18  1.39E-18  5.30E-19  5.99E-19  5.67E-19  3.20E-19  1.51E-19  4.15E-19  1.18E-19  3.39E-19  1.84E-19  3.03E-19  9.37E-20  2.31E-19  1.14E-19  1.47E-19  1.00E-19  1.38E-19  1.09E-19  3.25E-20  2.99E-20  5.07E-20  4.65E-20  4.45E-20  3.64E-20  2.60E-20  2.63E-20  2.44E-20  2.47E-20  1.66E-20  2.43E-20  2.36E-20  2.34E-20  2.26E-20  7.85E-21  1.46E-20  2.18E-20  7.25E-21  1.42E-20  0.00E+00  1.61E-20  1.45E-20  8.64E-21  9.67E-21  8.69E-21  5.66E-21  3.49E-23
  9.74E-12  8.51E-12  4.34E-12  1.17E-12  1.07E-12  1.45E-12  1.28E-12  1.27E-12  3.99E-13  5.95E-13  1.97E-13  0.00E+00  2.05E-13  9.08E-14  4.88E-14  4.69E-14  6.34E-14  3.95E-14  5.43E-14  3.65E-14  6.53E-15  8.19E-15  1.19E-14  6.98E-15  3.47E-15  9.11E-15  4.16E-15  4.11E-15  3.02E-15  1.71E-15  1.59E-15  1.00E-15  2.27E-17  1.73E-17  1.14E-17  6.95E-18  9.55E-18  6.43E-18  9.35E-18  6.48E-18  5.00E-18  3.24E-18  3.90E-18  3.92E-18  2.23E-18  1.29E-18  1.48E-18  9.25E-19  1.19E-18  1.11E-18  9.94E-19  8.74E-19  5.51E-19  6.76E-19  7.45E-19  6.91E-19  3.82E-19  2.83E-19  3.60E-19  2.43E-19  2.28E-19  2.71E-19  2.36E-19  2.19E-19  1.23E-19  7.58E-20  7.17E-20  9.00E-20  4.21E-20  6.42E-20  5.89E-20  5.93E-20  5.97E-20  3.91E-20  3.85E-20  3.82E-20  5.62E-20  3.85E-20  5.49E-20  5.46E-20  3.63E-20  5.34E-20  1.74E-20  4.05E-20  3.51E-20  2.11E-20  1.54E-20  2.17E-20  1.43E-20  8.69E-23
  2.10E-11  1.91E-11  1.19E-11  3.53E-12  4.97E-12  2.30E-12  2.09E-12  2.08E-12  1.51E-12  2.63E-12  1.19E-12  4.20E-13  0.00E+00  2.39E-13  1.80E-13  1.74E-13  1.35E-13  1.02E-13  1.21E-13  1.22E-13  1.02E-14  1.35E-14  3.27E-14  3.51E-14  5.86E-15  2.56E-14  7.19E-15  1.70E-14  9.15E-15  3.14E-15  8.75E-15  5.56E-15  1.09E-16  8.42E-17  2.39E-17  4.32E-17  4.58E-17  2.64E-17  4.53E-17  1.36E-17  1.04E-17  2.00E-17  1.89E-17  1.36E-17  1.42E-17  5.47E-18  7.21E-18  5.87E-18  4.16E-18  2.35E-18  5.00E-18  1.84E-18  3.54E-18  2.39E-18  3.69E-18  1.46E-18  2.42E-18  1.19E-18  1.81E-18  1.05E-18  1.44E-18  1.34E-18  5.12E-19  4.72E-19  5.34E-19  4.89E-19  4.70E-19  4.50E-19  2.75E-19  3.26E-19  3.02E-19  3.05E-19  2.20E-19  2.57E-19  2.49E-19  2.48E-19  2.80E-19  8.31E-20  1.93E-19  2.69E-19  7.69E-20  1.89E-19  3.71E-20  1.98E-19  1.79E-19  9.17E-20  1.02E-19  1.07E-19  6.00E-20  4.61E-22
  2.48E-11  2.36E-11  1.86E-11  7.83E-12  1.14E-11  5.51E-12  5.27E-12  5.26E-12  5.32E-12  9.28E-12  5.86E-12  2.44E-12  2.72E-12  0.00E+00  2.96E-13  2.96E-13  2.47E-13  1.98E-13  2.47E-13  3.37E-13  4.11E-14  6.65E-14  1.63E-13  1.84E-13  3.06E-14  1.40E-13  4.40E-14  1.14E-13  6.56E-14  2.31E-14  6.53E-14  4.46E-14  1.16E-15  9.03E-16  2.57E-16  4.77E-16  5.00E-16  2.89E-16  4.93E-16  1.51E-16  1.17E-16  2.25E-16  2.14E-16  1.54E-16  1.60E-16  6.28E-17  8.40E-17  6.69E-17  4.86E-17  2.69E-17  5.80E-17  2.13E-17  4.09E-17  2.78E-17  4.34E-17  1.70E-17  2.85E-17  1.40E-17  2.14E-17  1.24E-17  1.73E-17  1.61E-17  6.07E-18  5.65E-18  6.34E-18  5.82E-18  5.59E-18  5.32E-18  3.28E-18  3.87E-18  3.61E-18  3.65E-18  2.62E-18  3.09E-18  3.00E-18  2.99E-18  3.39E-18  9.99E-19  2.34E-18  3.26E-18  9.31E-19  2.24E-18  4.39E-19  2.39E-18  2.11E-18  1.09E-18  1.21E-18  1.29E-18  7.24E-19  6.23E-21
  3.06E-11  2.92E-11  2.35E-11  1.18E-11  1.73E-11  5.59E-12  5.37E-12  5.36E-12  8.36E-12  1.25E-11  9.53E-12  2.70E-12  4.19E-12  5.81E-13  0.00E+00  4.45E-13  2.97E-13  2.97E-13  2.97E-13  4.42E-13  0.00E+00  1.13E-13  2.23E-13  3.15E-13  0.00E+00  1.96E-13  7.87E-14  1.80E-13  9.62E-14  4.26E-14  1.21E-13  8.45E-14  1.98E-15  1.53E-15  5.07E-16  9.44E-16  8.68E-16  5.84E-16  8.51E-16  2.00E-16  1.56E-16  4.55E-16  3.68E-16  2.47E-16  3.18E-16  1.26E-16  1.45E-16  1.36E-16  7.82E-17  3.66E-17  9.86E-17  2.90E-17  8.24E-17  4.52E-17  7.46E-17  2.31E-17  5.78E-17  2.87E-17  3.68E-17  2.48E-17  3.50E-17  2.78E-17  8.09E-18  7.53E-18  1.27E-17  1.18E-17  1.12E-17  9.36E-18  6.57E-18  6.69E-18  6.14E-18  6.19E-18  4.15E-18  6.12E-18  6.01E-18  5.97E-18  5.84E-18  2.00E-18  3.81E-18  5.68E-18  1.89E-18  3.70E-18  0.00E+00  4.19E-18  3.64E-18  2.18E-18  2.38E-18  2.22E-18  1.46E-18  1.10E-20
  6.27E-11  5.99E-11  4.83E-11  2.45E-11  3.58E-11  1.16E-11  1.12E-11  1.11E-11  1.75E-11  2.61E-11  2.00E-11  5.70E-12  9.00E-12  1.28E-12  9.78E-13  0.00E+00  6.15E-13  6.15E-13  6.15E-13  9.18E-13  0.00E+00  2.40E-13  4.73E-13  6.75E-13  0.00E+00  4.19E-13  1.69E-13  3.86E-13  2.09E-13  9.27E-14  2.62E-13  1.83E-13  4.38E-15  3.39E-15  1.13E-15  2.09E-15  1.90E-15  1.28E-15  1.87E-15  4.42E-16  3.42E-16  9.92E-16  8.02E-16  5.42E-16  7.08E-16  2.76E-16  3.18E-16  3.01E-16  1.71E-16  8.06E-17  2.21E-16  6.37E-17  1.83E-16  9.96E-17  1.64E-16  5.09E-17  1.26E-16  6.30E-17  8.15E-17  5.52E-17  7.66E-17  6.07E-17  1.81E-17  1.67E-17  2.84E-17  2.61E-17  2.50E-17  2.06E-17  1.47E-17  1.49E-17  1.38E-17  1.39E-17  9.36E-18  1.37E-17  1.33E-17  1.32E-17  1.27E-17  4.44E-18  8.27E-18  1.24E-17  4.12E-18  8.06E-18  0.00E+00  9.11E-18  8.14E-18  4.84E-18  5.37E-18  4.82E-18  3.16E-18  2.44E-20
  7.69E-11  7.36E-11  5.98E-11  3.69E-11  3.60E-11  2.62E-11  2.53E-11  2.52E-11  2.67E-11  3.33E-11  2.07E-11  1.34E-11  1.21E-11  1.81E-12  1.11E-12  1.05E-12  0.00E+00  9.27E-13  1.16E-12  1.16E-12  2.18E-13  3.80E-13  9.36E-13  7.13E-13  1.78E-13  8.37E-13  2.74E-13  5.31E-13  4.30E-13  1.53E-13  2.91E-13  2.05E-13  6.24E-15  4.84E-15  1.92E-15  2.39E-15  2.74E-15  2.22E-15  2.70E-15  1.15E-15  8.90E-16  1.15E-15  1.17E-15  1.17E-15  8.08E-16  4.79E-16  4.63E-16  3.46E-16  3.73E-16  2.09E-16  3.15E-16  1.66E-16  2.10E-16  2.16E-16  2.37E-16  1.32E-16  1.47E-16  1.10E-16  1.17E-16  9.47E-17  8.92E-17  8.87E-17  4.66E-17  4.32E-17  4.87E-17  3.01E-17  2.85E-17  2.99E-17  1.68E-17  2.13E-17  1.96E-17  1.97E-17  1.98E-17  1.56E-17  1.53E-17  1.52E-17  1.87E-17  7.66E-18  1.82E-17  1.82E-17  7.23E-18  1.77E-17  3.47E-18  1.34E-17  1.16E-17  8.31E-18  6.05E-18  7.09E-18  5.59E-18  3.55E-20
  6.38E-11  6.11E-11  4.99E-11  3.88E-11  3.78E-11  1.84E-11  1.78E-11  1.77E-11  2.83E-11  2.83E-11  2.22E-11  9.61E-12  1.07E-11  1.67E-12  1.28E-12  1.21E-12  1.07E-12  0.00E+00  9.78E-13  9.78E-13  0.00E+00  4.14E-13  8.18E-13  7.81E-13  0.00E+00  7.36E-13  3.04E-13  4.74E-13  3.89E-13  1.74E-13  3.28E-13  2.32E-13  5.79E-15  4.51E-15  2.25E-15  2.78E-15  2.52E-15  2.54E-15  2.48E-15  8.92E-16  6.90E-16  1.33E-15  1.08E-15  1.09E-15  9.46E-16  5.58E-16  4.26E-16  4.01E-16  3.47E-16  1.61E-16  2.97E-16  1.27E-16  2.44E-16  1.99E-16  2.21E-16  1.02E-16  1.71E-16  1.26E-16  1.10E-16  1.12E-16  1.03E-16  8.24E-17  3.63E-17  3.38E-17  5.72E-17  3.50E-17  3.37E-17  2.75E-17  1.97E-17  1.99E-17  1.86E-17  1.88E-17  1.89E-17  1.85E-17  1.80E-17  1.79E-17  1.73E-17  9.02E-18  1.67E-17  1.67E-17  8.33E-18  1.61E-17  0.00E+00  1.22E-17  1.09E-17  9.79E-18  7.24E-18  6.57E-18  6.45E-18  3.33E-20
  4.12E-11  3.95E-11  3.25E-11  2.03E-11  1.99E-11  1.45E-11  1.40E-11  1.40E-11  1.50E-11  1.87E-11  1.19E-11  7.74E-12  7.37E-12  1.20E-12  7.34E-13  6.92E-13  7.65E-13  5.61E-13  0.00E+00  6.44E-13  1.25E-13  2.25E-13  5.56E-13  4.26E-13  1.06E-13  5.03E-13  1.68E-13  3.29E-13  2.71E-13  9.69E-14  1.85E-13  1.31E-13  4.15E-15  3.22E-15  1.28E-15  1.60E-15  1.83E-15  1.48E-15  1.81E-15  7.67E-16  5.97E-16  7.71E-16  7.81E-16  7.91E-16  5.41E-16  3.23E-16  3.11E-16  2.32E-16  2.51E-16  1.41E-16  2.11E-16  1.12E-16  1.41E-16  1.45E-16  1.60E-16  8.90E-17  9.89E-17  7.38E-17  7.91E-17  6.41E-17  6.01E-17  6.00E-17  3.13E-17  2.92E-17  3.29E-17  2.03E-17  1.92E-17  2.01E-17  1.12E-17  1.43E-17  1.32E-17  1.33E-17  1.34E-17  1.05E-17  1.04E-17  1.03E-17  1.26E-17  5.18E-18  1.23E-17  1.23E-17  4.89E-18  1.19E-17  2.34E-18  9.00E-18  7.79E-18  5.60E-18  4.10E-18  4.78E-18  3.77E-18  2.42E-20
  7.57E-11  7.30E-11  6.15E-11  2.84E-11  4.18E-11  2.04E-11  1.98E-11  1.98E-11  2.20E-11  3.85E-11  2.72E-11  1.21E-11  1.80E-11  3.75E-12  2.48E-12  2.34E-12  1.72E-12  1.26E-12  1.45E-12  0.00E+00  1.89E-13  3.66E-13  9.10E-13  1.07E-12  1.78E-13  8.60E-13  3.03E-13  8.83E-13  5.36E-13  1.95E-13  5.55E-13  4.07E-13  1.36E-14  1.06E-14  3.02E-15  5.63E-15  5.97E-15  3.44E-15  5.87E-15  1.81E-15  1.40E-15  2.69E-15  2.56E-15  1.85E-15  1.93E-15  7.61E-16  1.02E-15  8.25E-16  5.91E-16  3.32E-16  7.15E-16  2.63E-16  5.05E-16  3.44E-16  5.31E-16  2.11E-16  3.52E-16  1.74E-16  2.65E-16  1.54E-16  2.12E-16  1.98E-16  7.56E-17  7.00E-17  7.90E-17  7.29E-17  6.99E-17  6.68E-17  4.09E-17  4.84E-17  4.50E-17  4.54E-17  3.26E-17  3.82E-17  3.72E-17  3.69E-17  4.16E-17  1.24E-17  2.87E-17  3.99E-17  1.14E-17  2.80E-17  5.51E-18  2.93E-17  2.63E-17  1.35E-17  1.49E-17  1.57E-17  8.77E-18  8.37E-20
  1.21E-10  1.17E-10  1.01E-10  0.00E+00  0.00E+00  8.26E-11  8.07E-11  8.06E-11  0.00E+00  6.98E-11  0.00E+00  5.52E-11  3.95E-11  1.21E-11  0.00E+00  0.00E+00  8.24E-12  0.00E+00  7.03E-12  4.63E-12  0.00E+00  0.00E+00  2.60E-12  0.00E+00  2.60E-12  2.59E-12  0.00E+00  2.25E-12  2.02E-12  0.00E+00  0.00E+00  0.00E+00  4.91E-14  3.89E-14  0.00E+00  0.00E+00  2.23E-14  0.00E+00  2.19E-14  1.57E-14  1.22E-14  0.00E+00  9.67E-15  9.77E-15  0.00E+00  0.00E+00  3.90E-15  0.00E+00  3.15E-15  2.95E-15  2.68E-15  2.34E-15  0.00E+00  1.83E-15  2.02E-15  1.88E-15  0.00E+00  0.00E+00  1.01E-15  0.00E+00  0.00E+00  7.66E-16  6.63E-16  6.24E-16  0.00E+00  0.00E+00  0.00E+00  2.56E-16  0.00E+00  1.81E-16  1.70E-16  1.71E-16  1.72E-16  0.00E+00  0.00E+00  0.00E+00  1.60E-16  0.00E+00  1.56E-16  1.55E-16  0.00E+00  1.51E-16  1.48E-16  1.14E-16  9.71E-17  0.00E+00  0.00E+00  6.01E-17  0.00E+00  3.35E-19
  9.26E-11  9.01E-11  7.94E-11  6.85E-11  6.76E-11  6.65E-11  6.52E-11  6.51E-11  5.77E-11  5.77E-11  5.10E-11  4.75E-11  3.62E-11  1.42E-11  1.18E-11  1.13E-11  1.03E-11  9.63E-12  8.99E-12  6.16E-12  0.00E+00  0.00E+00  2.37E-12  2.37E-12  0.00E+00  2.37E-12  2.37E-12  2.29E-12  2.16E-12  2.06E-12  2.01E-12  1.66E-12  6.95E-14  5.48E-14  5.43E-14  3.42E-14  3.14E-14  3.17E-14  3.09E-14  2.21E-14  1.72E-14  1.68E-14  1.36E-14  1.38E-14  1.21E-14  7.14E-15  5.53E-15  5.23E-15  4.47E-15  4.24E-15  3.87E-15  3.36E-15  3.22E-15  2.64E-15  2.89E-15  2.70E-15  2.23E-15  1.68E-15  1.44E-15  1.47E-15  1.37E-15  1.09E-15  9.70E-16  8.92E-16  7.64E-16  4.68E-16  4.48E-16  3.69E-16  2.61E-16  2.65E-16  2.44E-16  2.47E-16  2.49E-16  2.42E-16  2.35E-16  2.33E-16  2.26E-16  2.35E-16  2.21E-16  2.21E-16  2.21E-16  2.15E-16  0.00E+00  1.61E-16  1.43E-16  1.26E-16  9.30E-17  8.35E-17  8.24E-17  4.99E-19
  1.40E-10  1.37E-10  1.21E-10  8.32E-11  8.22E-11  6.07E-11  5.95E-11  5.94E-11  7.03E-11  8.78E-11  6.22E-11  4.35E-11  5.55E-11  2.22E-11  1.48E-11  1.42E-11  1.62E-11  1.21E-11  1.41E-11  9.72E-12  1.11E-12  1.50E-12  0.00E+00  2.92E-12  7.30E-13  3.65E-12  1.46E-12  3.53E-12  3.34E-12  1.28E-12  2.50E-12  2.08E-12  1.10E-13  8.68E-14  3.45E-14  4.37E-14  4.96E-14  4.00E-14  4.89E-14  2.12E-14  1.66E-14  2.13E-14  2.17E-14  2.19E-14  1.53E-14  9.17E-15  8.79E-15  6.63E-15  7.16E-15  4.01E-15  6.18E-15  3.20E-15  4.08E-15  4.17E-15  4.62E-15  2.55E-15  2.86E-15  2.12E-15  2.32E-15  1.88E-15  1.73E-15  1.73E-15  9.23E-16  8.57E-16  9.69E-16  5.93E-16  5.69E-16  5.83E-16  3.32E-16  4.20E-16  3.91E-16  3.95E-16  3.98E-16  3.10E-16  3.02E-16  3.00E-16  3.64E-16  1.51E-16  3.50E-16  3.49E-16  1.39E-16  3.40E-16  6.67E-17  2.53E-16  2.27E-16  1.63E-16  1.19E-16  1.34E-16  1.06E-16  7.96E-19
  1.24E-10  1.21E-10  1.07E-10  6.21E-11  9.19E-11  3.02E-11  2.96E-11  2.96E-11  5.28E-11  7.91E-11  7.04E-11  2.20E-11  5.11E-11  2.16E-11  1.82E-11  1.75E-11  1.07E-11  1.00E-11  9.39E-12  9.83E-12  0.00E+00  1.28E-12  2.48E-12  0.00E+00  0.00E+00  2.26E-12  1.13E-12  3.32E-12  2.12E-12  1.02E-12  3.00E-12  2.54E-12  1.13E-13  8.92E-14  2.94E-14  5.59E-14  5.18E-14  3.48E-14  5.08E-14  1.21E-14  9.53E-15  2.77E-14  2.26E-14  1.52E-14  1.97E-14  7.88E-15  9.17E-15  8.62E-15  4.96E-15  2.34E-15  6.33E-15  1.86E-15  5.30E-15  2.90E-15  4.76E-15  1.49E-15  3.72E-15  1.85E-15  2.38E-15  1.61E-15  2.28E-15  1.82E-15  5.31E-16  4.91E-16  8.34E-16  7.73E-16  7.33E-16  6.10E-16  4.27E-16  4.36E-16  3.97E-16  4.00E-16  2.69E-16  3.95E-16  3.88E-16  3.85E-16  3.78E-16  1.29E-16  2.46E-16  3.68E-16  1.22E-16  2.39E-16  0.00E+00  2.69E-16  2.33E-16  1.39E-16  1.50E-16  1.40E-16  9.22E-17  8.34E-19
  7.26E-11  7.07E-11  6.27E-11  0.00E+00  0.00E+00  5.29E-11  5.19E-11  5.18E-11  0.00E+00  4.62E-11  0.00E+00  3.85E-11  2.99E-11  1.26E-11  0.00E+00  0.00E+00  9.39E-12  0.00E+00  8.26E-12  5.76E-12  3.31E-12  0.00E+00  2.18E-12  0.00E+00  0.00E+00  1.98E-12  0.00E+00  1.94E-12  1.86E-12  0.00E+00  0.00E+00  0.00E+00  6.62E-14  5.22E-14  0.00E+00  0.00E+00  3.03E-14  0.00E+00  2.99E-14  2.12E-14  1.68E-14  0.00E+00  1.32E-14  1.34E-14  0.00E+00  0.00E+00  5.40E-15  0.00E+00  4.37E-15  4.10E-15  3.72E-15  3.27E-15  0.00E+00  2.57E-15  2.81E-15  2.63E-15  0.00E+00  0.00E+00  1.40E-15  0.00E+00  0.00E+00  1.06E-15  9.34E-16  8.65E-16  0.00E+00  0.00E+00  0.00E+00  3.59E-16  0.00E+00  2.55E-16  2.33E-16  2.36E-16  2.38E-16  0.00E+00  0.00E+00  0.00E+00  2.22E-16  0.00E+00  2.17E-16  2.15E-16  0.00E+00  2.10E-16  2.07E-16  1.57E-16  1.37E-16  0.00E+00  0.00E+00  8.20E-17  0.00E+00  4.90E-19
  7.55E-11  7.36E-11  6.56E-11  4.58E-11  4.52E-11  3.34E-11  3.28E-11  3.28E-11  3.93E-11  4.90E-11  3.51E-11  2.47E-11  3.25E-11  1.46E-11  1.00E-11  9.64E-12  1.11E-11  8.37E-12  9.85E-12  7.00E-12  8.17E-13  1.11E-12  2.70E-12  1.96E-12  4.89E-13  0.00E+00  8.75E-13  2.17E-12  2.10E-12  8.18E-13  1.61E-12  1.39E-12  8.25E-14  6.53E-14  2.61E-14  3.32E-14  3.80E-14  3.07E-14  3.73E-14  1.62E-14  1.27E-14  1.64E-14  1.67E-14  1.68E-14  1.16E-14  7.02E-15  6.80E-15  5.07E-15  5.52E-15  3.09E-15  4.70E-15  2.46E-15  3.10E-15  3.21E-15  3.55E-15  1.97E-15  2.21E-15  1.64E-15  1.78E-15  1.45E-15  1.35E-15  1.35E-15  7.02E-16  6.61E-16  7.35E-16  4.51E-16  4.32E-16  4.48E-16  2.51E-16  3.17E-16  2.99E-16  3.01E-16  3.03E-16  2.38E-16  2.33E-16  2.31E-16  2.82E-16  1.16E-16  2.74E-16  2.73E-16  1.09E-16  2.65E-16  5.17E-17  1.99E-16  1.70E-16  1.25E-16  9.02E-17  1.04E-16  8.22E-17  6.25E-19
  5.56E-11  5.43E-11  4.89E-11  4.33E-11  4.28E-11  4.23E-11  4.16E-11  4.16E-11  3.78E-11  3.78E-11  3.43E-11  3.25E-11  2.66E-11  1.38E-11  1.22E-11  1.18E-11  1.11E-11  1.05E-11  1.00E-11  7.52E-12  0.00E+00  3.19E-12  3.10E-12  2.82E-12  0.00E+00  2.52E-12  0.00E+00  1.89E-12  1.88E-12  1.86E-12  1.85E-12  1.70E-12  9.85E-14  7.84E-14  7.79E-14  4.98E-14  4.53E-14  4.58E-14  4.45E-14  3.25E-14  2.55E-14  2.46E-14  2.02E-14  2.04E-14  1.77E-14  1.07E-14  8.21E-15  7.66E-15  6.73E-15  6.23E-15  5.74E-15  4.97E-15  4.75E-15  3.89E-15  4.33E-15  3.99E-15  3.37E-15  2.49E-15  2.18E-15  2.21E-15  2.05E-15  1.65E-15  1.44E-15  1.34E-15  1.13E-15  6.90E-16  6.63E-16  5.42E-16  3.85E-16  3.89E-16  3.65E-16  3.69E-16  3.71E-16  3.62E-16  3.55E-16  3.51E-16  3.43E-16  3.55E-16  3.32E-16  3.31E-16  3.30E-16  3.20E-16  0.00E+00  2.40E-16  2.08E-16  1.89E-16  1.37E-16  1.26E-16  1.24E-16  7.84E-19
  1.44E-10  1.41E-10  1.28E-10  6.57E-11  9.76E-11  4.83E-11  4.76E-11  4.76E-11  5.84E-11  1.02E-10  8.06E-11  3.85E-11  7.60E-11  4.50E-11  3.49E-11  3.41E-11  2.70E-11  2.08E-11  2.50E-11  2.78E-11  2.66E-12  3.79E-12  9.22E-12  1.01E-11  1.68E-12  7.54E-12  2.27E-12  0.00E+00  4.23E-12  1.69E-12  5.07E-12  4.92E-12  4.29E-13  3.43E-13  9.77E-14  1.88E-13  2.01E-13  1.16E-13  1.98E-13  6.17E-14  4.87E-14  9.41E-14  8.98E-14  6.48E-14  6.76E-14  2.73E-14  3.70E-14  2.96E-14  2.15E-14  1.21E-14  2.58E-14  9.57E-15  1.82E-14  1.25E-14  1.95E-14  7.70E-15  1.30E-14  6.43E-15  9.81E-15  5.67E-15  7.93E-15  7.40E-15  2.77E-15  2.60E-15  2.89E-15  2.66E-15  2.56E-15  2.44E-15  1.47E-15  1.74E-15  1.64E-15  1.65E-15  1.19E-15  1.39E-15  1.36E-15  1.35E-15  1.54E-15  4.53E-16  1.06E-15  1.48E-15  4.23E-16  1.03E-15  2.00E-16  1.08E-15  9.31E-16  4.83E-16  5.22E-16  5.60E-16  3.15E-16  3.64E-18
  1.98E-10  1.94E-10  1.78E-10  1.29E-10  1.28E-10  9.49E-11  9.37E-11  9.36E-11  1.16E-10  1.45E-10  1.08E-10  7.74E-11  1.11E-10  7.13E-11  5.25E-11  5.15E-11  6.16E-11  4.77E-11  5.77E-11  4.77E-11  6.77E-12  1.00E-11  2.45E-11  1.80E-11  4.49E-12  2.03E-11  6.17E-12  1.15E-11  0.00E+00  3.76E-12  7.52E-12  7.47E-12  8.63E-13  6.87E-13  2.73E-13  3.50E-13  4.06E-13  3.27E-13  3.99E-13  1.73E-13  1.37E-13  1.77E-13  1.82E-13  1.83E-13  1.28E-13  7.70E-14  7.49E-14  5.65E-14  6.11E-14  3.46E-14  5.23E-14  2.75E-14  3.50E-14  3.60E-14  3.92E-14  2.21E-14  2.45E-14  1.84E-14  1.97E-14  1.59E-14  1.51E-14  1.50E-14  7.95E-15  7.31E-15  8.32E-15  5.12E-15  4.86E-15  5.03E-15  2.81E-15  3.59E-15  3.27E-15  3.31E-15  3.35E-15  2.59E-15  2.53E-15  2.52E-15  3.09E-15  1.27E-15  3.01E-15  3.01E-15  1.20E-15  2.92E-15  5.75E-16  2.18E-15  1.90E-15  1.34E-15  9.67E-16  1.11E-15  8.79E-16  7.60E-18
  1.37E-10  1.34E-10  1.23E-10  1.12E-10  1.11E-10  1.10E-10  1.09E-10  1.09E-10  1.01E-10  1.01E-10  9.46E-11  9.11E-11  7.94E-11  5.28E-11  4.90E-11  4.81E-11  4.63E-11  4.49E-11  4.36E-11  3.67E-11  0.00E+00  2.04E-11  1.99E-11  1.84E-11  0.00E+00  1.67E-11  1.28E-11  9.56E-12  7.82E-12  0.00E+00  7.03E-12  7.02E-12  7.23E-13  5.77E-13  5.77E-13  3.74E-13  3.45E-13  3.48E-13  3.38E-13  2.46E-13  1.95E-13  1.89E-13  1.55E-13  1.57E-13  1.35E-13  8.29E-14  6.43E-14  6.02E-14  5.23E-14  4.91E-14  4.47E-14  3.92E-14  3.71E-14  3.07E-14  3.39E-14  3.15E-14  2.64E-14  1.97E-14  1.70E-14  1.73E-14  1.62E-14  1.29E-14  1.12E-14  1.05E-14  8.80E-15  5.42E-15  5.16E-15  4.29E-15  2.96E-15  3.02E-15  2.82E-15  2.84E-15  2.86E-15  2.80E-15  2.74E-15  2.72E-15  2.66E-15  2.74E-15  2.59E-15  2.59E-15  2.57E-15  2.51E-15  0.00E+00  1.87E-15  1.59E-15  1.45E-15  1.04E-15  9.58E-16  9.47E-16  6.58E-18
  1.14E-10  1.12E-10  1.03E-10  6.25E-11  9.30E-11  3.07E-11  3.04E-11  3.03E-11  5.66E-11  8.49E-11  7.93E-11  2.55E-11  6.69E-11  4.53E-11  4.21E-11  4.14E-11  2.66E-11  2.59E-11  2.51E-11  3.20E-11  0.00E+00  6.06E-12  1.19E-11  1.65E-11  0.00E+00  9.98E-12  3.85E-12  8.64E-12  4.71E-12  2.12E-12  0.00E+00  6.06E-12  6.65E-13  5.31E-13  1.76E-13  3.40E-13  3.15E-13  2.11E-13  3.09E-13  7.47E-14  5.90E-14  1.71E-13  1.41E-13  9.47E-14  1.25E-13  4.99E-14  5.86E-14  5.53E-14  3.17E-14  1.50E-14  4.11E-14  1.20E-14  3.41E-14  1.88E-14  3.07E-14  9.60E-15  2.39E-14  1.20E-14  1.55E-14  1.05E-14  1.47E-14  1.17E-14  3.48E-15  3.19E-15  5.44E-15  5.01E-15  4.78E-15  3.93E-15  2.76E-15  2.80E-15  2.58E-15  2.61E-15  1.75E-15  2.56E-15  2.47E-15  2.44E-15  2.39E-15  8.24E-16  1.56E-15  2.33E-15  7.77E-16  1.51E-15  0.00E+00  1.69E-15  1.49E-15  8.69E-16  9.50E-16  8.57E-16  5.63E-16  6.06E-18
  1.98E-10  1.94E-10  1.80E-10  1.11E-10  1.65E-10  5.46E-11  5.40E-11  5.40E-11  1.02E-10  1.53E-10  1.44E-10  4.66E-11  1.25E-10  9.28E-11  8.80E-11  8.68E-11  5.63E-11  5.52E-11  5.40E-11  7.19E-11  0.00E+00  1.57E-11  3.09E-11  4.38E-11  0.00E+00  2.70E-11  1.09E-11  2.51E-11  1.38E-11  6.21E-12  1.78E-11  0.00E+00  2.04E-12  1.64E-12  5.44E-13  1.06E-12  9.74E-13  6.54E-13  9.65E-13  2.34E-13  1.85E-13  5.37E-13  4.43E-13  2.98E-13  3.93E-13  1.59E-13  1.84E-13  1.75E-13  1.00E-13  4.73E-14  1.30E-13  3.76E-14  1.09E-13  5.95E-14  9.78E-14  3.03E-14  7.60E-14  3.80E-14  4.96E-14  3.36E-14  4.64E-14  3.71E-14  1.10E-14  1.02E-14  1.73E-14  1.58E-14  1.52E-14  1.24E-14  8.71E-15  8.87E-15  8.19E-15  8.30E-15  5.56E-15  8.13E-15  7.89E-15  7.83E-15  7.58E-15  2.63E-15  4.87E-15  7.28E-15  2.43E-15  4.75E-15  0.00E+00  5.25E-15  4.68E-15  2.77E-15  3.00E-15  2.68E-15  1.75E-15  2.00E-17
  2.38E-10  2.37E-10  2.31E-10  1.30E-10  1.94E-10  9.69E-11  9.67E-11  9.67E-11  1.28E-10  2.24E-10  1.91E-10  9.56E-11  2.24E-10  2.38E-10  2.07E-10  2.07E-10  1.74E-10  1.40E-10  1.76E-10  2.52E-10  3.77E-11  7.80E-11  1.95E-10  2.37E-10  3.95E-11  2.00E-10  8.22E-11  2.98E-10  2.18E-10  8.83E-11  2.66E-10  2.76E-10  0.00E+00  2.06E-10  5.89E-11  1.60E-10  1.80E-10  1.03E-10  1.79E-10  6.41E-11  5.44E-11  1.06E-10  1.07E-10  7.67E-11  8.23E-11  3.59E-11  4.99E-11  4.01E-11  2.93E-11  1.66E-11  3.53E-11  1.33E-11  2.52E-11  1.75E-11  2.71E-11  1.08E-11  1.81E-11  8.98E-12  1.36E-11  7.89E-12  1.10E-11  1.03E-11  3.80E-12  3.55E-12  3.90E-12  3.48E-12  3.31E-12  3.15E-12  1.79E-12  2.13E-12  1.97E-12  2.00E-12  1.44E-12  1.68E-12  1.65E-12  1.63E-12  1.85E-12  5.49E-13  1.29E-12  1.78E-12  5.08E-13  1.23E-12  2.41E-13  1.24E-12  1.04E-12  5.33E-13  5.50E-13  5.84E-13  3.29E-13  7.57E-15
  4.95E-10  4.93E-10  4.82E-10  2.71E-10  4.06E-10  2.03E-10  2.02E-10  2.02E-10  2.68E-10  4.70E-10  4.02E-10  2.01E-10  4.74E-10  5.08E-10  4.42E-10  4.43E-10  3.72E-10  2.99E-10  3.76E-10  5.43E-10  8.14E-11  1.69E-10  4.24E-10  5.15E-10  8.58E-11  4.34E-10  1.80E-10  6.54E-10  4.80E-10  1.95E-10  5.89E-10  6.15E-10  5.74E-10  0.00E+00  1.46E-10  4.23E-10  4.82E-10  2.76E-10  4.79E-10  1.78E-10  1.54E-10  3.01E-10  3.05E-10  2.19E-10  2.37E-10  1.03E-10  1.44E-10  1.17E-10  8.52E-11  4.83E-11  1.03E-10  3.88E-11  7.40E-11  5.13E-11  7.89E-11  3.14E-11  5.28E-11  2.63E-11  3.96E-11  2.29E-11  3.22E-11  2.98E-11  1.11E-11  1.03E-11  1.14E-11  1.01E-11  9.55E-12  9.13E-12  5.22E-12  6.21E-12  5.67E-12  5.73E-12  4.10E-12  4.82E-12  4.70E-12  4.69E-12  5.33E-12  1.57E-12  3.69E-12  5.14E-12  1.47E-12  3.56E-12  6.93E-13  3.56E-12  3.02E-12  1.52E-12  1.56E-12  1.67E-12  9.36E-13  2.25E-14
  3.31E-10  3.29E-10  3.22E-10  3.16E-10  3.16E-10  3.16E-10  3.15E-10  3.15E-10  3.13E-10  3.13E-10  3.13E-10  3.13E-10  3.16E-10  3.39E-10  3.44E-10  3.45E-10  3.48E-10  3.50E-10  3.52E-10  3.62E-10  0.00E+00  3.95E-10  3.97E-10  4.01E-10  0.00E+00  4.06E-10  4.20E-10  4.37E-10  4.49E-10  4.56E-10  4.59E-10  4.80E-10  3.85E-10  3.43E-10  0.00E+00  3.30E-10  3.23E-10  3.24E-10  3.21E-10  2.78E-10  2.41E-10  2.36E-10  2.04E-10  2.06E-10  1.85E-10  1.21E-10  9.71E-11  9.14E-11  8.02E-11  7.55E-11  6.86E-11  6.09E-11  5.79E-11  4.80E-11  5.26E-11  4.93E-11  4.12E-11  3.08E-11  2.65E-11  2.69E-11  2.51E-11  2.00E-11  1.73E-11  1.61E-11  1.35E-11  7.96E-12  7.51E-12  6.11E-12  4.07E-12  4.16E-12  3.79E-12  3.83E-12  3.86E-12  3.78E-12  3.69E-12  3.64E-12  3.56E-12  3.69E-12  3.47E-12  3.44E-12  3.44E-12  3.34E-12  0.00E+00  2.40E-12  2.02E-12  1.79E-12  1.22E-12  1.11E-12  1.10E-12  1.51E-14
  1.78E-10  1.77E-10  1.74E-10  1.15E-10  1.72E-10  5.72E-11  5.72E-11  5.72E-11  1.14E-10  1.71E-10  1.72E-10  5.73E-11  1.75E-10  1.91E-10  1.94E-10  1.95E-10  1.31E-10  1.32E-10  1.33E-10  2.07E-10  0.00E+00  7.64E-11  1.53E-10  2.33E-10  0.00E+00  1.58E-10  8.20E-11  2.58E-10  1.78E-10  9.05E-11  2.74E-10  2.89E-10  3.48E-10  3.18E-10  1.06E-10  0.00E+00  2.55E-10  1.70E-10  2.55E-10  8.17E-11  7.46E-11  2.20E-10  1.97E-10  1.32E-10  1.81E-10  8.15E-11  9.81E-11  9.26E-11  5.40E-11  2.55E-11  7.01E-11  2.07E-11  5.93E-11  3.29E-11  5.36E-11  1.68E-11  4.21E-11  2.11E-11  2.70E-11  1.82E-11  2.56E-11  2.03E-11  5.93E-12  5.41E-12  9.13E-12  8.07E-12  7.64E-12  6.18E-12  4.10E-12  4.18E-12  3.79E-12  3.85E-12  2.59E-12  3.76E-12  3.64E-12  3.63E-12  3.53E-12  1.21E-12  2.30E-12  3.43E-12  1.14E-12  2.22E-12  0.00E+00  2.36E-12  2.03E-12  1.16E-12  1.21E-12  1.08E-12  7.13E-13  1.60E-14
  1.72E-10  1.71E-10  1.69E-10  9.52E-11  1.43E-10  7.13E-11  7.13E-11  7.13E-11  9.49E-11  1.66E-10  1.43E-10  7.16E-11  1.70E-10  1.87E-10  1.63E-10  1.63E-10  1.37E-10  1.11E-10  1.39E-10  2.02E-10  3.06E-11  6.42E-11  1.61E-10  1.96E-10  3.26E-11  1.66E-10  6.91E-11  2.53E-10  1.87E-10  7.64E-11  2.31E-10  2.45E-10  3.66E-10  3.39E-10  9.68E-11  2.35E-10  0.00E+00  1.51E-10  2.63E-10  1.10E-10  1.02E-10  2.01E-10  2.11E-10  1.52E-10  1.67E-10  7.60E-11  1.07E-10  8.65E-11  6.32E-11  3.59E-11  7.67E-11  2.88E-11  5.54E-11  3.82E-11  5.90E-11  2.33E-11  3.95E-11  1.95E-11  2.97E-11  1.72E-11  2.39E-11  2.22E-11  8.31E-12  7.69E-12  8.53E-12  7.45E-12  7.13E-12  6.63E-12  3.84E-12  4.54E-12  4.20E-12  4.23E-12  3.05E-12  3.55E-12  3.47E-12  3.43E-12  3.89E-12  1.16E-12  2.68E-12  3.71E-12  1.05E-12  2.54E-12  4.95E-13  2.55E-12  2.19E-12  1.11E-12  1.14E-12  1.20E-12  6.73E-13  1.76E-14
  2.16E-10  2.15E-10  2.12E-10  2.09E-10  2.09E-10  1.04E-10  1.04E-10  1.04E-10  2.08E-10  2.08E-10  2.09E-10  1.05E-10  2.14E-10  2.34E-10  2.38E-10  2.39E-10  2.41E-10  2.43E-10  2.44E-10  2.53E-10  0.00E+00  1.41E-10  2.83E-10  2.86E-10  0.00E+00  2.91E-10  1.51E-10  3.18E-10  3.29E-10  1.68E-10  3.38E-10  3.58E-10  4.56E-10  4.22E-10  2.11E-10  3.41E-10  3.28E-10  0.00E+00  3.28E-10  1.60E-10  1.48E-10  2.92E-10  2.62E-10  2.64E-10  2.42E-10  1.65E-10  1.32E-10  1.26E-10  1.10E-10  5.18E-11  9.50E-11  4.17E-11  8.00E-11  6.63E-11  7.30E-11  3.38E-11  5.71E-11  4.22E-11  3.68E-11  3.74E-11  3.45E-11  2.74E-11  1.20E-11  1.11E-11  1.86E-11  1.08E-11  1.04E-11  8.26E-12  5.55E-12  5.65E-12  5.21E-12  5.25E-12  5.29E-12  5.14E-12  5.01E-12  4.96E-12  4.78E-12  2.50E-12  4.61E-12  4.60E-12  2.29E-12  4.39E-12  0.00E+00  3.15E-12  2.74E-12  2.40E-12  1.65E-12  1.47E-12  1.45E-12  2.18E-14
  5.43E-10  5.40E-10  5.31E-10  3.00E-10  4.50E-10  2.25E-10  2.25E-10  2.25E-10  2.99E-10  5.24E-10  4.50E-10  2.26E-10  5.37E-10  5.89E-10  5.14E-10  5.16E-10  4.34E-10  3.49E-10  4.39E-10  6.38E-10  9.67E-11  2.03E-10  5.09E-10  6.18E-10  1.03E-10  5.23E-10  2.18E-10  8.01E-10  5.93E-10  2.42E-10  7.32E-10  7.74E-10  1.17E-09  1.09E-09  3.11E-10  7.56E-10  8.45E-10  4.85E-10  0.00E+00  3.52E-10  3.27E-10  6.46E-10  6.80E-10  4.88E-10  5.38E-10  2.45E-10  3.45E-10  2.79E-10  2.04E-10  1.16E-10  2.46E-10  9.26E-11  1.79E-10  1.22E-10  1.90E-10  7.54E-11  1.27E-10  6.28E-11  9.57E-11  5.54E-11  7.73E-11  7.16E-11  2.67E-11  2.48E-11  2.74E-11  2.40E-11  2.30E-11  2.13E-11  1.23E-11  1.46E-11  1.35E-11  1.36E-11  9.81E-12  1.15E-11  1.12E-11  1.11E-11  1.25E-11  3.73E-12  8.64E-12  1.20E-11  3.42E-12  8.26E-12  1.61E-12  8.28E-12  7.01E-12  3.57E-12  3.66E-12  3.85E-12  2.17E-12  5.67E-14
  5.71E-10  5.69E-10  5.61E-10  3.71E-10  3.71E-10  5.56E-10  5.56E-10  5.56E-10  3.71E-10  5.57E-10  3.73E-10  5.62E-10  5.76E-10  6.38E-10  4.34E-10  4.36E-10  6.60E-10  4.43E-10  6.70E-10  6.97E-10  2.48E-10  5.21E-10  7.85E-10  5.30E-10  2.65E-10  8.09E-10  5.64E-10  8.92E-10  9.26E-10  6.31E-10  6.37E-10  6.78E-10  1.60E-09  1.56E-09  1.04E-09  9.06E-10  1.31E-09  8.75E-10  1.30E-09  0.00E+00  1.09E-09  7.24E-10  1.02E-09  1.03E-09  6.44E-10  4.61E-10  5.62E-10  3.55E-10  4.69E-10  4.42E-10  4.06E-10  3.58E-10  2.27E-10  2.83E-10  3.11E-10  2.89E-10  1.63E-10  1.22E-10  1.56E-10  1.05E-10  9.86E-11  1.17E-10  1.02E-10  9.34E-11  5.27E-11  3.08E-11  2.92E-11  3.52E-11  1.56E-11  2.38E-11  2.16E-11  2.19E-11  2.21E-11  1.42E-11  1.38E-11  1.37E-11  2.01E-11  1.38E-11  1.95E-11  1.95E-11  1.29E-11  1.88E-11  6.15E-12  1.33E-11  1.14E-11  6.56E-12  4.52E-12  6.12E-12  4.00E-12  9.55E-14
  2.96E-10  2.95E-10  2.92E-10  1.93E-10  1.93E-10  2.90E-10  2.90E-10  2.90E-10  1.94E-10  2.91E-10  1.95E-10  2.94E-10  3.03E-10  3.38E-10  2.30E-10  2.31E-10  3.50E-10  2.35E-10  3.56E-10  3.71E-10  1.32E-10  2.79E-10  4.20E-10  2.84E-10  1.42E-10  4.34E-10  3.03E-10  4.81E-10  5.00E-10  3.41E-10  3.45E-10  3.68E-10  9.58E-10  9.57E-10  6.38E-10  6.01E-10  8.79E-10  5.88E-10  8.75E-10  7.61E-10  0.00E+00  4.47E-10  6.63E-10  6.64E-10  4.28E-10  3.24E-10  3.99E-10  2.53E-10  3.35E-10  3.17E-10  2.92E-10  2.56E-10  1.64E-10  2.04E-10  2.24E-10  2.08E-10  1.16E-10  8.74E-11  1.12E-10  7.60E-11  7.09E-11  8.37E-11  7.35E-11  6.76E-11  3.78E-11  2.20E-11  2.08E-11  2.50E-11  1.11E-11  1.70E-11  1.55E-11  1.57E-11  1.58E-11  1.02E-11  9.84E-12  9.78E-12  1.41E-11  9.84E-12  1.38E-11  1.37E-11  9.11E-12  1.33E-11  4.36E-12  9.43E-12  8.11E-12  4.68E-12  3.22E-12  4.29E-12  2.80E-12  6.97E-14
  3.97E-10  3.96E-10  3.91E-10  2.59E-10  3.89E-10  1.30E-10  1.30E-10  1.30E-10  2.60E-10  3.90E-10  3.93E-10  1.32E-10  4.06E-10  4.54E-10  4.64E-10  4.66E-10  3.14E-10  3.16E-10  3.19E-10  4.99E-10  0.00E+00  1.88E-10  3.77E-10  5.74E-10  0.00E+00  3.89E-10  2.04E-10  6.47E-10  4.49E-10  2.30E-10  6.96E-10  7.44E-10  1.31E-09  1.31E-09  4.36E-10  1.24E-09  1.22E-09  8.12E-10  1.21E-09  3.53E-10  3.12E-10  0.00E+00  9.11E-10  6.08E-10  8.86E-10  4.52E-10  5.58E-10  5.30E-10  3.13E-10  1.48E-10  4.08E-10  1.20E-10  3.43E-10  1.90E-10  3.13E-10  9.74E-11  2.44E-10  1.22E-10  1.58E-10  1.07E-10  1.48E-10  1.17E-10  3.43E-11  3.16E-11  5.28E-11  4.60E-11  4.37E-11  3.48E-11  2.33E-11  2.37E-11  2.18E-11  2.20E-11  1.48E-11  2.16E-11  2.09E-11  2.07E-11  1.99E-11  6.96E-12  1.28E-11  1.90E-11  6.35E-12  1.24E-11  0.00E+00  1.30E-11  1.13E-11  6.63E-12  6.79E-12  6.03E-12  3.94E-12  9.78E-14
  3.91E-10  3.90E-10  3.86E-10  2.19E-10  3.29E-10  1.65E-10  1.65E-10  1.65E-10  2.21E-10  3.86E-10  3.34E-10  1.68E-10  4.04E-10  4.54E-10  3.98E-10  4.00E-10  3.37E-10  2.72E-10  3.42E-10  5.01E-10  7.67E-11  1.62E-10  4.07E-10  4.96E-10  8.27E-11  4.21E-10  1.77E-10  6.56E-10  4.89E-10  2.00E-10  6.06E-10  6.50E-10  1.41E-09  1.44E-09  4.10E-10  1.22E-09  1.41E-09  8.08E-10  1.41E-09  5.56E-10  4.98E-10  9.80E-10  0.00E+00  7.37E-10  8.77E-10  4.83E-10  7.07E-10  5.77E-10  4.27E-10  2.42E-10  5.23E-10  1.97E-10  3.78E-10  2.62E-10  4.02E-10  1.60E-10  2.69E-10  1.34E-10  2.01E-10  1.17E-10  1.63E-10  1.49E-10  5.66E-11  5.19E-11  5.80E-11  5.04E-11  4.78E-11  4.46E-11  2.55E-11  3.03E-11  2.76E-11  2.79E-11  2.01E-11  2.35E-11  2.27E-11  2.24E-11  2.52E-11  7.55E-12  1.75E-11  2.42E-11  6.89E-12  1.68E-11  3.30E-12  1.66E-11  1.44E-11  7.20E-12  7.38E-12  7.55E-12  4.23E-12  1.27E-13
  6.13E-10  6.11E-10  6.05E-10  4.82E-10  4.82E-10  3.62E-10  3.62E-10  3.62E-10  4.84E-10  6.06E-10  4.88E-10  3.69E-10  6.33E-10  7.12E-10  5.82E-10  5.85E-10  7.39E-10  5.96E-10  7.51E-10  7.85E-10  1.68E-10  3.56E-10  8.94E-10  7.26E-10  1.82E-10  9.24E-10  3.88E-10  1.03E-09  1.07E-09  4.39E-10  8.87E-10  9.50E-10  2.21E-09  2.24E-09  8.97E-10  1.78E-09  2.20E-09  1.76E-09  2.20E-09  1.21E-09  1.08E-09  1.42E-09  1.60E-09  0.00E+00  1.28E-09  1.05E-09  1.10E-09  8.34E-10  9.26E-10  5.26E-10  8.10E-10  4.29E-10  5.47E-10  5.68E-10  6.23E-10  3.48E-10  3.91E-10  2.90E-10  3.11E-10  2.53E-10  2.36E-10  2.33E-10  1.23E-10  1.13E-10  1.26E-10  7.28E-11  6.93E-11  6.91E-11  3.69E-11  4.69E-11  4.28E-11  4.32E-11  4.37E-11  3.39E-11  3.26E-11  3.25E-11  3.91E-11  1.63E-11  3.79E-11  3.78E-11  1.51E-11  3.66E-11  7.20E-12  2.59E-11  2.24E-11  1.56E-11  1.07E-11  1.17E-11  9.26E-12  1.97E-13
  2.68E-10  2.68E-10  2.65E-10  1.76E-10  2.64E-10  8.81E-11  8.82E-11  8.82E-11  1.77E-10  2.66E-10  2.68E-10  9.01E-11  2.79E-10  3.15E-10  3.22E-10  3.24E-10  2.18E-10  2.20E-10  2.22E-10  3.48E-10  0.00E+00  1.32E-10  2.65E-10  4.04E-10  0.00E+00  2.74E-10  1.44E-10  4.59E-10  3.19E-10  1.63E-10  4.96E-10  5.32E-10  1.02E-09  1.05E-09  3.49E-10  1.06E-09  1.06E-09  7.07E-10  1.06E-09  3.36E-10  3.08E-10  9.11E-10  8.21E-10  5.50E-10  0.00E+00  4.48E-10  5.69E-10  5.42E-10  3.23E-10  1.53E-10  4.24E-10  1.25E-10  3.59E-10  1.99E-10  3.28E-10  1.02E-10  2.56E-10  1.27E-10  1.64E-10  1.11E-10  1.55E-10  1.23E-10  3.54E-11  3.29E-11  5.47E-11  4.74E-11  4.47E-11  3.61E-11  2.38E-11  2.42E-11  2.22E-11  2.24E-11  1.51E-11  2.21E-11  2.15E-11  2.13E-11  2.08E-11  7.18E-12  1.34E-11  2.00E-11  6.66E-12  1.29E-11  0.00E+00  1.37E-11  1.15E-11  6.73E-12  6.87E-12  6.22E-12  4.11E-12  1.04E-13
  5.39E-10  5.38E-10  5.35E-10  5.36E-10  5.36E-10  2.68E-10  2.69E-10  2.69E-10  5.42E-10  5.42E-10  5.49E-10  2.77E-10  5.74E-10  6.58E-10  6.74E-10  6.78E-10  6.86E-10  6.92E-10  6.98E-10  7.33E-10  0.00E+00  4.21E-10  8.46E-10  8.59E-10  0.00E+00  8.77E-10  4.63E-10  9.85E-10  1.03E-09  5.28E-10  1.07E-09  1.15E-09  2.42E-09  2.52E-09  1.26E-09  2.69E-09  2.71E-09  2.71E-09  2.72E-09  1.39E-09  1.39E-09  2.78E-09  2.72E-09  2.73E-09  2.65E-09  0.00E+00  1.97E-09  1.92E-09  1.77E-09  8.47E-10  1.59E-09  7.10E-10  1.36E-09  1.14E-09  1.25E-09  5.85E-10  9.87E-10  7.37E-10  6.35E-10  6.45E-10  5.99E-10  4.72E-10  2.05E-10  1.89E-10  3.13E-10  1.82E-10  1.73E-10  1.38E-10  9.09E-11  9.28E-11  8.44E-11  8.56E-11  8.64E-11  8.38E-11  8.03E-11  7.95E-11  7.76E-11  4.01E-11  7.53E-11  7.49E-11  3.75E-11  7.27E-11  0.00E+00  5.11E-11  4.41E-11  3.78E-11  2.59E-11  2.30E-11  2.27E-11  4.11E-13
  2.72E-10  2.71E-10  2.70E-10  1.55E-10  2.33E-10  1.16E-10  1.17E-10  1.17E-10  1.57E-10  2.75E-10  2.39E-10  1.21E-10  2.93E-10  3.37E-10  2.97E-10  2.98E-10  2.52E-10  2.03E-10  2.56E-10  3.77E-10  5.84E-11  1.24E-10  3.12E-10  3.81E-10  6.35E-11  3.24E-10  1.37E-10  5.11E-10  3.83E-10  1.57E-10  4.77E-10  5.15E-10  1.30E-09  1.35E-09  3.87E-10  1.25E-09  1.48E-09  8.45E-10  1.48E-09  6.62E-10  6.75E-10  1.35E-09  1.59E-09  1.13E-09  1.35E-09  7.87E-10  0.00E+00  1.00E-09  8.12E-10  4.74E-10  1.05E-09  4.11E-10  7.93E-10  5.61E-10  8.55E-10  3.44E-10  5.84E-10  2.92E-10  4.41E-10  2.56E-10  3.56E-10  3.27E-10  1.22E-10  1.12E-10  1.24E-10  1.07E-10  1.02E-10  9.46E-11  5.36E-11  6.40E-11  5.82E-11  5.91E-11  4.24E-11  4.95E-11  4.78E-11  4.75E-11  5.34E-11  1.59E-11  3.65E-11  5.10E-11  1.46E-11  3.54E-11  6.93E-12  3.47E-11  3.03E-11  1.51E-11  1.54E-11  1.59E-11  8.85E-12  2.87E-13
  3.02E-10  3.02E-10  3.01E-10  2.01E-10  3.02E-10  1.01E-10  1.01E-10  1.01E-10  2.04E-10  3.06E-10  3.10E-10  1.04E-10  3.26E-10  3.77E-10  3.86E-10  3.89E-10  2.62E-10  2.65E-10  2.67E-10  4.22E-10  0.00E+00  1.62E-10  3.26E-10  4.97E-10  0.00E+00  3.39E-10  1.79E-10  5.72E-10  4.00E-10  2.05E-10  6.23E-10  6.73E-10  1.46E-09  1.53E-09  5.09E-10  1.65E-09  1.67E-09  1.11E-09  1.68E-09  5.84E-10  5.97E-10  1.80E-09  1.81E-09  1.21E-09  1.81E-09  1.09E-09  1.40E-09  0.00E+00  8.84E-10  4.33E-10  1.25E-09  3.81E-10  1.10E-09  6.28E-10  1.02E-09  3.20E-10  8.18E-10  4.09E-10  5.28E-10  3.58E-10  4.99E-10  3.93E-10  1.14E-10  1.05E-10  1.74E-10  1.49E-10  1.42E-10  1.12E-10  7.47E-11  7.56E-11  7.00E-11  7.05E-11  4.75E-11  6.95E-11  6.73E-11  6.70E-11  6.50E-11  2.24E-11  4.17E-11  6.22E-11  2.06E-11  3.97E-11  0.00E+00  4.23E-11  3.57E-11  2.10E-11  2.15E-11  1.94E-11  1.27E-11  3.45E-13
  3.60E-10  3.59E-10  3.58E-10  2.88E-10  2.88E-10  2.16E-10  2.17E-10  2.17E-10  2.92E-10  3.65E-10  2.97E-10  2.25E-10  3.91E-10  4.53E-10  3.72E-10  3.74E-10  4.73E-10  3.82E-10  4.82E-10  5.08E-10  1.10E-10  2.35E-10  5.90E-10  4.80E-10  1.20E-10  6.13E-10  2.59E-10  6.92E-10  7.26E-10  2.98E-10  6.03E-10  6.52E-10  1.79E-09  1.87E-09  7.49E-10  1.63E-09  2.06E-09  1.65E-09  2.07E-09  1.30E-09  1.34E-09  1.79E-09  2.28E-09  2.27E-09  1.83E-09  1.75E-09  1.96E-09  1.51E-09  0.00E+00  1.02E-09  1.67E-09  9.44E-10  1.22E-09  1.32E-09  1.43E-09  8.08E-10  9.23E-10  6.96E-10  7.50E-10  6.09E-10  5.66E-10  5.58E-10  2.91E-10  2.68E-10  2.96E-10  1.68E-10  1.60E-10  1.61E-10  8.49E-11  1.08E-10  9.87E-11  9.97E-11  1.01E-10  7.80E-11  7.58E-11  7.46E-11  8.96E-11  3.79E-11  8.72E-11  8.71E-11  3.48E-11  8.37E-11  1.66E-11  5.92E-11  5.10E-11  3.54E-11  2.43E-11  2.64E-11  2.09E-11  4.90E-13
  3.63E-10  3.62E-10  3.62E-10  2.42E-10  2.43E-10  3.64E-10  3.65E-10  3.65E-10  2.46E-10  3.69E-10  2.50E-10  3.79E-10  3.95E-10  4.58E-10  3.14E-10  3.16E-10  4.80E-10  3.23E-10  4.89E-10  5.15E-10  1.86E-10  3.97E-10  5.99E-10  4.06E-10  2.03E-10  6.22E-10  4.39E-10  7.03E-10  7.37E-10  5.05E-10  5.11E-10  5.52E-10  1.82E-09  1.91E-09  1.28E-09  1.39E-09  2.11E-09  1.40E-09  2.12E-09  2.22E-09  2.29E-09  1.53E-09  2.34E-09  2.34E-09  1.57E-09  1.54E-09  2.11E-09  1.36E-09  1.85E-09  0.00E+00  1.76E-09  1.68E-09  1.09E-09  1.43E-09  1.54E-09  1.46E-09  8.35E-10  6.30E-10  8.17E-10  5.53E-10  5.14E-10  6.07E-10  5.28E-10  4.86E-10  2.69E-10  1.53E-10  1.45E-10  1.73E-10  7.62E-11  1.17E-10  1.07E-10  1.09E-10  1.10E-10  7.12E-11  6.93E-11  6.80E-11  9.93E-11  6.93E-11  9.57E-11  9.50E-11  6.31E-11  9.12E-11  2.96E-11  6.48E-11  5.50E-11  3.24E-11  2.21E-11  2.97E-11  1.95E-11  5.34E-13
  5.71E-10  5.71E-10  5.70E-10  3.28E-10  4.92E-10  2.46E-10  2.47E-10  2.47E-10  3.33E-10  5.83E-10  5.07E-10  2.56E-10  6.25E-10  7.26E-10  6.39E-10  6.43E-10  5.43E-10  4.38E-10  5.53E-10  8.16E-10  1.27E-10  2.70E-10  6.79E-10  8.29E-10  1.38E-10  7.06E-10  2.99E-10  1.12E-09  8.37E-10  3.44E-10  1.04E-09  1.13E-09  2.92E-09  3.06E-09  8.75E-10  2.86E-09  3.38E-09  1.93E-09  3.39E-09  1.53E-09  1.58E-09  3.18E-09  3.79E-09  2.70E-09  3.28E-09  2.18E-09  3.61E-09  3.01E-09  2.30E-09  1.32E-09  0.00E+00  1.22E-09  2.39E-09  1.77E-09  2.65E-09  1.08E-09  1.87E-09  9.47E-10  1.43E-09  8.31E-10  1.16E-09  1.07E-09  3.96E-10  3.66E-10  4.05E-10  3.45E-10  3.27E-10  3.02E-10  1.71E-10  2.04E-10  1.86E-10  1.87E-10  1.35E-10  1.58E-10  1.54E-10  1.52E-10  1.73E-10  5.14E-11  1.20E-10  1.67E-10  4.76E-11  1.16E-10  2.26E-11  1.14E-10  9.59E-11  4.81E-11  4.88E-11  5.14E-11  2.92E-11  9.38E-13
  7.48E-10  7.47E-10  7.47E-10  5.02E-10  5.02E-10  7.54E-10  7.56E-10  7.56E-10  5.10E-10  7.65E-10  5.19E-10  7.87E-10  8.23E-10  9.59E-10  6.57E-10  6.61E-10  1.00E-09  6.76E-10  1.02E-09  1.08E-09  3.92E-10  8.36E-10  1.26E-09  8.55E-10  4.28E-10  1.31E-09  9.26E-10  1.48E-09  1.56E-09  1.07E-09  1.08E-09  1.17E-09  3.90E-09  4.10E-09  2.73E-09  2.98E-09  4.54E-09  3.03E-09  4.56E-09  4.81E-09  4.98E-09  3.34E-09  5.13E-09  5.12E-09  3.46E-09  3.54E-09  5.19E-09  3.41E-09  4.86E-09  4.70E-09  4.42E-09  0.00E+00  2.66E-09  3.72E-09  3.90E-09  3.77E-09  2.22E-09  1.70E-09  2.21E-09  1.50E-09  1.39E-09  1.64E-09  1.43E-09  1.31E-09  7.27E-10  4.13E-10  3.93E-10  4.66E-10  2.06E-10  3.15E-10  2.89E-10  2.93E-10  2.95E-10  1.92E-10  1.86E-10  1.84E-10  2.68E-10  1.86E-10  2.58E-10  2.55E-10  1.70E-10  2.46E-10  7.98E-11  1.74E-10  1.48E-10  8.71E-11  5.90E-11  7.98E-11  5.21E-11  1.45E-12
  6.45E-10  6.45E-10  6.45E-10  4.33E-10  6.50E-10  2.17E-10  2.17E-10  2.17E-10  4.41E-10  6.61E-10  6.72E-10  2.26E-10  7.11E-10  8.30E-10  8.52E-10  8.58E-10  5.80E-10  5.85E-10  5.91E-10  9.35E-10  0.00E+00  3.62E-10  7.28E-10  1.11E-09  0.00E+00  7.57E-10  4.01E-10  1.29E-09  9.00E-10  4.62E-10  1.40E-09  1.52E-09  3.39E-09  3.56E-09  1.19E-09  3.89E-09  3.95E-09  2.63E-09  3.96E-09  1.39E-09  1.45E-09  4.36E-09  4.47E-09  2.98E-09  4.53E-09  3.11E-09  4.58E-09  4.54E-09  2.91E-09  1.41E-09  4.02E-09  1.21E-09  0.00E+00  2.23E-09  3.47E-09  1.13E-09  3.02E-09  1.55E-09  2.01E-09  1.36E-09  1.90E-09  1.50E-09  4.34E-10  4.00E-10  6.63E-10  5.66E-10  5.36E-10  4.26E-10  2.79E-10  2.84E-10  2.63E-10  2.64E-10  1.78E-10  2.60E-10  2.53E-10  2.51E-10  2.44E-10  8.43E-11  1.57E-10  2.35E-10  7.83E-11  1.51E-10  0.00E+00  1.61E-10  1.33E-10  7.93E-11  8.01E-11  7.30E-11  4.79E-11  1.32E-12
  7.72E-10  7.71E-10  7.72E-10  6.23E-10  6.24E-10  4.69E-10  4.70E-10  4.70E-10  6.35E-10  7.94E-10  6.47E-10  4.91E-10  8.57E-10  1.00E-09  8.26E-10  8.31E-10  1.05E-09  8.51E-10  1.07E-09  1.13E-09  2.47E-10  5.28E-10  1.33E-09  1.08E-09  2.70E-10  1.38E-09  5.86E-10  1.57E-09  1.65E-09  6.76E-10  1.37E-09  1.48E-09  4.16E-09  4.37E-09  1.75E-09  3.83E-09  4.86E-09  3.88E-09  4.88E-09  3.10E-09  3.22E-09  4.31E-09  5.54E-09  5.53E-09  4.50E-09  4.71E-09  5.91E-09  4.72E-09  5.83E-09  3.47E-09  5.66E-09  3.21E-09  4.15E-09  0.00E+00  4.83E-09  2.73E-09  3.45E-09  2.77E-09  3.01E-09  2.44E-09  2.28E-09  2.25E-09  1.17E-09  1.08E-09  1.19E-09  6.77E-10  6.43E-10  6.37E-10  3.33E-10  4.25E-10  3.89E-10  3.92E-10  3.96E-10  3.09E-10  2.98E-10  2.97E-10  3.59E-10  1.49E-10  3.45E-10  3.45E-10  1.38E-10  3.33E-10  6.48E-11  2.38E-10  2.00E-10  1.42E-10  9.66E-11  1.09E-10  8.53E-11  1.97E-12
  7.62E-10  7.62E-10  7.62E-10  4.39E-10  6.60E-10  3.30E-10  3.31E-10  3.31E-10  4.47E-10  7.83E-10  6.83E-10  3.45E-10  8.43E-10  9.86E-10  8.69E-10  8.74E-10  7.38E-10  5.97E-10  7.53E-10  1.11E-09  1.73E-10  3.70E-10  9.29E-10  1.13E-09  1.89E-10  9.67E-10  4.10E-10  1.53E-09  1.15E-09  4.73E-10  1.44E-09  1.55E-09  4.06E-09  4.26E-09  1.22E-09  4.00E-09  4.74E-09  2.70E-09  4.75E-09  2.15E-09  2.23E-09  4.49E-09  5.38E-09  3.84E-09  4.68E-09  3.24E-09  5.65E-09  4.82E-09  3.92E-09  2.31E-09  5.21E-09  2.05E-09  3.96E-09  3.02E-09  0.00E+00  1.82E-09  3.36E-09  1.75E-09  2.66E-09  1.54E-09  2.15E-09  1.99E-09  7.38E-10  6.80E-10  7.51E-10  6.42E-10  6.08E-10  5.65E-10  3.16E-10  3.75E-10  3.44E-10  3.47E-10  2.49E-10  2.91E-10  2.82E-10  2.79E-10  3.17E-10  9.41E-11  2.21E-10  3.07E-10  8.73E-11  2.12E-10  4.17E-11  2.10E-10  1.80E-10  8.87E-11  9.10E-11  9.48E-11  5.31E-11  1.74E-12
  7.70E-10  7.69E-10  7.70E-10  5.18E-10  5.18E-10  7.79E-10  7.80E-10  7.80E-10  5.28E-10  7.92E-10  5.37E-10  8.15E-10  8.54E-10  1.00E-09  6.85E-10  6.90E-10  1.05E-09  7.06E-10  1.07E-09  1.13E-09  4.10E-10  8.76E-10  1.32E-09  8.97E-10  4.49E-10  1.38E-09  9.72E-10  1.56E-09  1.64E-09  1.12E-09  1.14E-09  1.23E-09  4.14E-09  4.35E-09  2.90E-09  3.17E-09  4.83E-09  3.22E-09  4.85E-09  5.13E-09  5.33E-09  3.57E-09  5.50E-09  5.49E-09  3.73E-09  3.89E-09  5.85E-09  3.89E-09  5.76E-09  5.69E-09  5.56E-09  5.22E-09  3.37E-09  4.43E-09  4.70E-09  0.00E+00  2.82E-09  2.24E-09  2.92E-09  1.98E-09  1.84E-09  2.18E-09  1.90E-09  1.75E-09  9.62E-10  5.48E-10  5.19E-10  6.23E-10  2.71E-10  4.14E-10  3.77E-10  3.82E-10  3.86E-10  2.49E-10  2.42E-10  2.39E-10  3.49E-10  2.42E-10  3.38E-10  3.34E-10  2.21E-10  3.22E-10  1.05E-10  2.29E-10  1.96E-10  1.16E-10  7.87E-11  1.05E-10  6.93E-11  1.91E-12
  5.25E-10  5.24E-10  5.26E-10  3.54E-10  5.32E-10  1.78E-10  1.78E-10  1.78E-10  3.61E-10  5.42E-10  5.52E-10  1.86E-10  5.86E-10  6.89E-10  7.09E-10  7.13E-10  4.82E-10  4.87E-10  4.92E-10  7.80E-10  0.00E+00  3.03E-10  6.09E-10  9.30E-10  0.00E+00  6.34E-10  3.36E-10  1.08E-09  7.56E-10  3.89E-10  1.18E-09  1.28E-09  2.88E-09  3.03E-09  1.01E-09  3.31E-09  3.37E-09  2.24E-09  3.38E-09  1.19E-09  1.24E-09  3.74E-09  3.85E-09  2.56E-09  3.91E-09  2.75E-09  4.18E-09  4.18E-09  2.79E-09  1.39E-09  4.14E-09  1.35E-09  3.99E-09  2.41E-09  3.84E-09  1.22E-09  0.00E+00  1.84E-09  2.42E-09  1.64E-09  2.30E-09  1.82E-09  5.28E-10  4.86E-10  8.04E-10  6.84E-10  6.48E-10  5.17E-10  3.39E-10  3.44E-10  3.14E-10  3.19E-10  2.14E-10  3.13E-10  3.02E-10  3.01E-10  2.92E-10  1.01E-10  1.87E-10  2.80E-10  9.32E-11  1.80E-10  0.00E+00  1.90E-10  1.65E-10  9.49E-11  9.81E-11  8.61E-11  5.60E-11  1.59E-12
  6.52E-10  6.52E-10  6.55E-10  6.63E-10  6.64E-10  3.32E-10  3.33E-10  3.33E-10  6.77E-10  6.78E-10  6.91E-10  3.50E-10  7.37E-10  8.71E-10  8.96E-10  9.02E-10  9.15E-10  9.24E-10  9.34E-10  9.88E-10  0.00E+00  5.77E-10  1.16E-09  1.18E-09  0.00E+00  1.21E-09  6.42E-10  1.37E-09  1.44E-09  7.43E-10  1.50E-09  1.63E-09  3.68E-09  3.86E-09  1.93E-09  4.23E-09  4.30E-09  4.29E-09  4.31E-09  2.28E-09  2.37E-09  4.77E-09  4.91E-09  4.91E-09  5.00E-09  5.30E-09  5.41E-09  5.43E-09  5.47E-09  2.74E-09  5.50E-09  2.75E-09  5.49E-09  5.40E-09  5.46E-09  2.71E-09  5.21E-09  0.00E+00  4.02E-09  4.05E-09  3.85E-09  3.12E-09  1.36E-09  1.25E-09  2.08E-09  1.17E-09  1.12E-09  8.85E-10  5.80E-10  5.93E-10  5.40E-10  5.48E-10  5.51E-10  5.37E-10  5.18E-10  5.15E-10  5.00E-10  2.59E-10  4.82E-10  4.80E-10  2.40E-10  4.64E-10  0.00E+00  3.29E-10  2.79E-10  2.44E-10  1.70E-10  1.51E-10  1.48E-10  2.69E-12
  4.14E-10  4.14E-10  4.16E-10  2.41E-10  3.62E-10  1.81E-10  1.82E-10  1.82E-10  2.47E-10  4.32E-10  3.78E-10  1.91E-10  4.70E-10  5.57E-10  4.92E-10  4.95E-10  4.18E-10  3.38E-10  4.27E-10  6.33E-10  9.88E-11  2.12E-10  5.32E-10  6.50E-10  1.08E-10  5.54E-10  2.35E-10  8.82E-10  6.63E-10  2.73E-10  8.28E-10  8.99E-10  2.36E-09  2.48E-09  7.08E-10  2.32E-09  2.75E-09  1.57E-09  2.76E-09  1.25E-09  1.30E-09  2.62E-09  3.15E-09  2.25E-09  2.75E-09  1.94E-09  3.47E-09  2.99E-09  2.51E-09  1.51E-09  3.54E-09  1.52E-09  3.05E-09  2.53E-09  3.55E-09  1.52E-09  3.00E-09  1.79E-09  0.00E+00  1.59E-09  2.33E-09  2.30E-09  8.65E-10  7.99E-10  8.80E-10  7.47E-10  7.07E-10  6.55E-10  3.68E-10  4.39E-10  4.00E-10  4.05E-10  2.91E-10  3.40E-10  3.29E-10  3.28E-10  3.70E-10  1.10E-10  2.56E-10  3.55E-10  1.01E-10  2.46E-10  4.80E-11  2.43E-10  2.06E-10  1.04E-10  1.05E-10  1.11E-10  6.25E-11  1.97E-12
  3.31E-10  3.31E-10  3.32E-10  3.37E-10  3.37E-10  1.69E-10  1.69E-10  1.69E-10  3.45E-10  3.45E-10  3.52E-10  1.78E-10  3.76E-10  4.45E-10  4.58E-10  4.61E-10  4.68E-10  4.72E-10  4.77E-10  5.05E-10  0.00E+00  2.96E-10  5.94E-10  6.05E-10  0.00E+00  6.19E-10  3.29E-10  7.04E-10  7.40E-10  3.81E-10  7.71E-10  8.37E-10  1.88E-09  1.98E-09  9.89E-10  2.16E-09  2.20E-09  2.19E-09  2.20E-09  1.17E-09  1.21E-09  2.44E-09  2.51E-09  2.51E-09  2.56E-09  2.71E-09  2.77E-09  2.79E-09  2.81E-09  1.41E-09  2.83E-09  1.42E-09  2.84E-09  2.82E-09  2.83E-09  1.41E-09  2.78E-09  2.47E-09  2.19E-09  0.00E+00  2.16E-09  1.81E-09  7.94E-10  7.32E-10  1.21E-09  6.86E-10  6.48E-10  5.16E-10  3.39E-10  3.45E-10  3.15E-10  3.17E-10  3.21E-10  3.12E-10  3.03E-10  3.01E-10  2.91E-10  1.51E-10  2.81E-10  2.80E-10  1.40E-10  2.71E-10  0.00E+00  1.92E-10  1.62E-10  1.43E-10  9.58E-11  8.72E-11  8.59E-11  1.55E-12
  5.56E-10  5.56E-10  5.59E-10  3.78E-10  5.67E-10  1.89E-10  1.90E-10  1.90E-10  3.87E-10  5.80E-10  5.92E-10  2.00E-10  6.32E-10  7.50E-10  7.72E-10  7.77E-10  5.26E-10  5.31E-10  5.37E-10  8.52E-10  0.00E+00  3.33E-10  6.69E-10  1.02E-09  0.00E+00  6.97E-10  3.70E-10  1.19E-09  8.33E-10  4.28E-10  1.30E-09  1.41E-09  3.17E-09  3.33E-09  1.11E-09  3.65E-09  3.70E-09  2.47E-09  3.72E-09  1.31E-09  1.36E-09  4.11E-09  4.23E-09  2.82E-09  4.31E-09  3.05E-09  4.67E-09  4.69E-09  3.16E-09  1.58E-09  4.77E-09  1.60E-09  4.80E-09  3.19E-09  4.80E-09  1.60E-09  4.75E-09  2.94E-09  3.91E-09  2.65E-09  0.00E+00  3.26E-09  9.57E-10  8.84E-10  1.47E-09  1.24E-09  1.17E-09  9.32E-10  6.11E-10  6.22E-10  5.69E-10  5.75E-10  3.87E-10  5.66E-10  5.48E-10  5.42E-10  5.26E-10  1.83E-10  3.40E-10  5.07E-10  1.69E-10  3.27E-10  0.00E+00  3.45E-10  2.93E-10  1.72E-10  1.74E-10  1.56E-10  1.02E-10  2.79E-12
  8.53E-10  8.53E-10  8.59E-10  4.98E-10  7.49E-10  3.75E-10  3.76E-10  3.76E-10  5.11E-10  8.94E-10  7.84E-10  3.97E-10  9.78E-10  1.16E-09  1.03E-09  1.03E-09  8.75E-10  7.07E-10  8.94E-10  1.32E-09  2.07E-10  4.44E-10  1.12E-09  1.36E-09  2.27E-10  1.16E-09  4.94E-10  1.85E-09  1.39E-09  5.72E-10  1.74E-09  1.89E-09  4.92E-09  5.16E-09  1.48E-09  4.83E-09  5.73E-09  3.27E-09  5.75E-09  2.61E-09  2.71E-09  5.44E-09  6.53E-09  4.66E-09  5.70E-09  4.03E-09  7.20E-09  6.20E-09  5.22E-09  3.14E-09  7.37E-09  3.18E-09  6.36E-09  5.32E-09  7.44E-09  3.19E-09  6.38E-09  4.19E-09  7.14E-09  4.10E-09  6.01E-09  0.00E+00  2.35E-09  2.19E-09  2.44E-09  2.06E-09  1.95E-09  1.80E-09  1.01E-09  1.20E-09  1.10E-09  1.11E-09  8.00E-10  9.37E-10  9.08E-10  8.98E-10  1.02E-09  3.03E-10  7.05E-10  9.80E-10  2.79E-10  6.75E-10  1.32E-10  6.70E-10  5.68E-10  2.86E-10  2.93E-10  3.09E-10  1.74E-10  5.30E-12
  4.32E-10  4.32E-10  4.35E-10  2.95E-10  2.95E-10  4.44E-10  4.45E-10  4.45E-10  3.03E-10  4.54E-10  3.10E-10  4.71E-10  4.97E-10  5.93E-10  4.07E-10  4.10E-10  6.24E-10  4.21E-10  6.37E-10  6.75E-10  2.46E-10  5.28E-10  7.97E-10  5.41E-10  2.71E-10  8.30E-10  5.88E-10  9.45E-10  9.94E-10  6.81E-10  6.90E-10  7.49E-10  2.50E-09  2.62E-09  1.75E-09  1.91E-09  2.91E-09  1.93E-09  2.91E-09  3.08E-09  3.20E-09  2.14E-09  3.31E-09  3.30E-09  2.24E-09  2.37E-09  3.64E-09  2.44E-09  3.69E-09  3.71E-09  3.72E-09  3.74E-09  2.50E-09  3.77E-09  3.76E-09  3.77E-09  2.51E-09  2.50E-09  3.70E-09  2.47E-09  2.45E-09  3.37E-09  0.00E+00  2.89E-09  1.65E-09  9.27E-10  8.77E-10  1.04E-09  4.54E-10  6.95E-10  6.35E-10  6.41E-10  6.48E-10  4.21E-10  4.07E-10  4.04E-10  5.89E-10  4.07E-10  5.69E-10  5.64E-10  3.76E-10  5.46E-10  1.78E-10  3.86E-10  3.30E-10  1.92E-10  1.32E-10  1.79E-10  1.18E-10  3.01E-12
  8.69E-10  8.70E-10  8.77E-10  5.94E-10  5.95E-10  8.95E-10  8.98E-10  8.98E-10  6.10E-10  9.15E-10  6.24E-10  9.50E-10  1.00E-09  1.20E-09  8.23E-10  8.28E-10  1.26E-09  8.50E-10  1.29E-09  1.36E-09  4.98E-10  1.07E-09  1.61E-09  1.09E-09  5.47E-10  1.68E-09  1.19E-09  1.91E-09  2.01E-09  1.38E-09  1.40E-09  1.51E-09  5.04E-09  5.28E-09  3.52E-09  3.84E-09  5.85E-09  3.89E-09  5.87E-09  6.20E-09  6.43E-09  4.31E-09  6.65E-09  6.64E-09  4.51E-09  4.77E-09  7.31E-09  4.90E-09  7.42E-09  7.44E-09  7.48E-09  7.52E-09  5.02E-09  7.57E-09  7.55E-09  7.56E-09  5.05E-09  5.03E-09  7.49E-09  5.00E-09  4.97E-09  7.12E-09  6.46E-09  0.00E+00  3.56E-09  2.01E-09  1.90E-09  2.26E-09  9.84E-10  1.51E-09  1.38E-09  1.39E-09  1.40E-09  9.11E-10  8.82E-10  8.75E-10  1.28E-09  8.82E-10  1.23E-09  1.22E-09  8.15E-10  1.18E-09  3.86E-10  8.37E-10  7.13E-10  4.19E-10  2.87E-10  3.88E-10  2.53E-10  6.46E-12
  7.06E-10  7.06E-10  7.12E-10  7.25E-10  7.26E-10  3.64E-10  3.65E-10  3.65E-10  7.45E-10  7.45E-10  7.63E-10  3.87E-10  8.19E-10  9.79E-10  1.01E-09  1.02E-09  1.03E-09  1.04E-09  1.05E-09  1.12E-09  0.00E+00  6.56E-10  1.32E-09  1.34E-09  0.00E+00  1.37E-09  7.30E-10  1.56E-09  1.64E-09  8.45E-10  1.71E-09  1.86E-09  4.09E-09  4.28E-09  2.14E-09  4.66E-09  4.74E-09  4.73E-09  4.75E-09  2.51E-09  2.60E-09  5.22E-09  5.37E-09  5.36E-09  5.46E-09  5.77E-09  5.89E-09  5.91E-09  5.97E-09  2.99E-09  6.01E-09  3.02E-09  6.05E-09  6.08E-09  6.07E-09  3.04E-09  6.09E-09  6.07E-09  6.04E-09  6.05E-09  6.03E-09  5.94E-09  2.91E-09  2.83E-09  0.00E+00  2.91E-09  2.75E-09  2.17E-09  1.42E-09  1.44E-09  1.32E-09  1.33E-09  1.34E-09  1.31E-09  1.27E-09  1.26E-09  1.22E-09  6.33E-10  1.18E-09  1.17E-09  5.85E-10  1.13E-09  0.00E+00  8.03E-10  6.82E-10  6.02E-10  4.13E-10  3.73E-10  3.67E-10  6.04E-12
  6.07E-10  6.08E-10  6.15E-10  4.18E-10  6.29E-10  2.10E-10  2.11E-10  2.11E-10  4.31E-10  6.47E-10  6.63E-10  2.24E-10  7.14E-10  8.58E-10  8.84E-10  8.90E-10  6.02E-10  6.09E-10  6.15E-10  9.79E-10  0.00E+00  3.83E-10  7.70E-10  1.18E-09  0.00E+00  8.02E-10  4.26E-10  1.37E-09  9.58E-10  4.92E-10  1.50E-09  1.62E-09  3.45E-09  3.61E-09  1.20E-09  3.91E-09  3.96E-09  2.64E-09  3.97E-09  1.39E-09  1.44E-09  4.34E-09  4.45E-09  2.96E-09  4.52E-09  3.16E-09  4.83E-09  4.85E-09  3.26E-09  1.63E-09  4.91E-09  1.64E-09  4.94E-09  3.30E-09  4.95E-09  1.65E-09  4.95E-09  3.28E-09  4.89E-09  3.26E-09  4.88E-09  4.82E-09  1.60E-09  1.59E-09  3.14E-09  0.00E+00  3.82E-09  3.02E-09  1.94E-09  1.97E-09  1.80E-09  1.82E-09  1.22E-09  1.78E-09  1.73E-09  1.71E-09  1.66E-09  5.76E-10  1.07E-09  1.59E-09  5.31E-10  1.03E-09  0.00E+00  1.09E-09  9.30E-10  5.46E-10  5.67E-10  5.12E-10  3.35E-10  7.49E-12
  7.81E-10  7.83E-10  7.92E-10  5.39E-10  8.10E-10  2.71E-10  2.72E-10  2.72E-10  5.55E-10  8.33E-10  8.54E-10  2.89E-10  9.21E-10  1.11E-09  1.14E-09  1.15E-09  7.77E-10  7.85E-10  7.94E-10  1.26E-09  0.00E+00  4.94E-10  9.93E-10  1.52E-09  0.00E+00  1.03E-09  5.49E-10  1.76E-09  1.23E-09  6.34E-10  1.93E-09  2.09E-09  4.43E-09  4.63E-09  1.54E-09  5.01E-09  5.08E-09  3.38E-09  5.09E-09  1.78E-09  1.84E-09  5.55E-09  5.69E-09  3.79E-09  5.78E-09  4.05E-09  6.18E-09  6.20E-09  4.16E-09  2.09E-09  6.28E-09  2.10E-09  6.31E-09  4.22E-09  6.32E-09  2.11E-09  6.32E-09  4.19E-09  6.24E-09  4.17E-09  6.23E-09  6.15E-09  2.04E-09  2.03E-09  4.01E-09  5.30E-09  0.00E+00  4.07E-09  2.60E-09  2.65E-09  2.41E-09  2.44E-09  1.65E-09  2.39E-09  2.32E-09  2.30E-09  2.23E-09  7.73E-10  1.44E-09  2.14E-09  7.13E-10  1.38E-09  0.00E+00  1.46E-09  1.25E-09  7.31E-10  7.61E-10  6.87E-10  4.50E-10  9.94E-12
  5.84E-10  5.85E-10  5.92E-10  3.46E-10  5.20E-10  2.61E-10  2.62E-10  2.62E-10  3.57E-10  6.25E-10  5.49E-10  2.79E-10  6.92E-10  8.31E-10  7.34E-10  7.39E-10  6.25E-10  5.06E-10  6.39E-10  9.48E-10  1.48E-10  3.18E-10  7.99E-10  9.76E-10  1.63E-10  8.32E-10  3.53E-10  1.32E-09  9.91E-10  4.07E-10  1.24E-09  1.34E-09  3.26E-09  3.40E-09  9.72E-10  3.15E-09  3.72E-09  2.12E-09  3.73E-09  1.68E-09  1.73E-09  3.48E-09  4.16E-09  2.97E-09  3.62E-09  2.52E-09  4.49E-09  3.86E-09  3.24E-09  1.95E-09  4.56E-09  1.96E-09  3.93E-09  3.28E-09  4.59E-09  1.97E-09  3.93E-09  2.60E-09  4.52E-09  2.58E-09  3.86E-09  4.44E-09  1.89E-09  1.88E-09  2.47E-09  3.59E-09  3.57E-09  0.00E+00  1.99E-09  2.38E-09  2.16E-09  2.19E-09  1.57E-09  1.84E-09  1.78E-09  1.76E-09  1.99E-09  5.93E-10  1.37E-09  1.91E-09  5.44E-10  1.31E-09  2.56E-10  1.30E-09  1.10E-09  5.54E-10  5.76E-10  6.07E-10  3.41E-10  8.41E-12
  2.50E-10  2.51E-10  2.54E-10  1.74E-10  2.61E-10  8.73E-11  8.76E-11  8.76E-11  1.79E-10  2.69E-10  2.76E-10  9.36E-11  2.99E-10  3.59E-10  3.70E-10  3.73E-10  2.52E-10  2.55E-10  2.57E-10  4.09E-10  0.00E+00  1.59E-10  3.21E-10  4.89E-10  0.00E+00  3.34E-10  1.77E-10  5.66E-10  3.96E-10  2.03E-10  6.17E-10  6.65E-10  1.34E-09  1.40E-09  4.66E-10  1.50E-09  1.52E-09  1.01E-09  1.52E-09  5.31E-10  5.47E-10  1.65E-09  1.68E-09  1.12E-09  1.71E-09  1.19E-09  1.81E-09  1.81E-09  1.22E-09  6.10E-10  1.83E-09  6.13E-10  1.84E-09  1.23E-09  1.84E-09  6.13E-10  1.84E-09  1.21E-09  1.80E-09  1.20E-09  1.80E-09  1.77E-09  5.84E-10  5.80E-10  1.14E-09  1.62E-09  1.62E-09  1.59E-09  0.00E+00  1.43E-09  1.31E-09  1.33E-09  8.94E-10  1.30E-09  1.25E-09  1.24E-09  1.20E-09  4.18E-10  7.68E-10  1.14E-09  3.80E-10  7.33E-10  0.00E+00  7.55E-10  6.39E-10  3.75E-10  3.87E-10  3.50E-10  2.30E-10  4.41E-12
  7.14E-10  7.16E-10  7.26E-10  4.25E-10  6.38E-10  3.20E-10  3.21E-10  3.21E-10  4.39E-10  7.68E-10  6.76E-10  3.43E-10  8.52E-10  1.02E-09  9.05E-10  9.11E-10  7.70E-10  6.23E-10  7.87E-10  1.17E-09  1.82E-10  3.90E-10  9.80E-10  1.20E-09  2.00E-10  1.02E-09  4.32E-10  1.62E-09  1.21E-09  4.97E-10  1.51E-09  1.63E-09  3.84E-09  4.00E-09  1.14E-09  3.68E-09  4.35E-09  2.48E-09  4.36E-09  1.95E-09  2.01E-09  4.04E-09  4.82E-09  3.44E-09  4.19E-09  2.92E-09  5.18E-09  4.45E-09  3.73E-09  2.25E-09  5.25E-09  2.26E-09  4.52E-09  3.76E-09  5.27E-09  2.26E-09  4.51E-09  2.98E-09  5.17E-09  2.96E-09  4.42E-09  5.07E-09  2.15E-09  2.14E-09  2.80E-09  3.99E-09  3.98E-09  4.58E-09  3.40E-09  0.00E+00  3.68E-09  3.73E-09  2.69E-09  3.13E-09  3.02E-09  2.99E-09  3.37E-09  1.01E-09  2.31E-09  3.21E-09  9.16E-10  2.21E-09  4.30E-10  2.13E-09  1.80E-09  9.06E-10  9.38E-10  9.88E-10  5.55E-10  1.25E-11
  3.57E-10  3.57E-10  3.63E-10  2.12E-10  3.19E-10  1.60E-10  1.61E-10  1.61E-10  2.19E-10  3.84E-10  3.38E-10  1.72E-10  4.26E-10  5.12E-10  4.52E-10  4.55E-10  3.85E-10  3.11E-10  3.93E-10  5.83E-10  9.11E-11  1.95E-10  4.90E-10  5.98E-10  9.97E-11  5.09E-10  2.16E-10  8.06E-10  6.04E-10  2.48E-10  7.52E-10  8.11E-10  1.90E-09  1.97E-09  5.65E-10  1.82E-09  2.15E-09  1.22E-09  2.15E-09  9.63E-10  9.92E-10  1.99E-09  2.38E-09  1.70E-09  2.06E-09  1.43E-09  2.55E-09  2.19E-09  1.84E-09  1.10E-09  2.58E-09  1.11E-09  2.22E-09  1.85E-09  2.59E-09  1.11E-09  2.22E-09  1.46E-09  2.54E-09  1.45E-09  2.17E-09  2.49E-09  1.06E-09  1.05E-09  1.37E-09  1.95E-09  1.94E-09  2.23E-09  1.83E-09  2.18E-09  0.00E+00  1.97E-09  1.43E-09  1.67E-09  1.63E-09  1.61E-09  1.82E-09  5.43E-10  1.25E-09  1.73E-09  4.93E-10  1.19E-09  2.31E-10  1.14E-09  9.59E-10  4.81E-10  5.00E-10  5.27E-10  2.96E-10  6.47E-12
  2.47E-10  2.47E-10  2.51E-10  1.47E-10  2.21E-10  1.11E-10  1.11E-10  1.11E-10  1.52E-10  2.66E-10  2.34E-10  1.19E-10  2.95E-10  3.54E-10  3.13E-10  3.15E-10  2.67E-10  2.16E-10  2.72E-10  4.04E-10  6.30E-11  1.35E-10  3.39E-10  4.14E-10  6.90E-11  3.53E-10  1.49E-10  5.58E-10  4.18E-10  1.72E-10  5.21E-10  5.62E-10  1.32E-09  1.37E-09  3.91E-10  1.26E-09  1.49E-09  8.49E-10  1.49E-09  6.68E-10  6.88E-10  1.38E-09  1.65E-09  1.18E-09  1.43E-09  9.95E-10  1.77E-09  1.52E-09  1.27E-09  7.66E-10  1.79E-09  7.70E-10  1.54E-09  1.28E-09  1.80E-09  7.70E-10  1.54E-09  1.01E-09  1.76E-09  1.01E-09  1.51E-09  1.73E-09  7.33E-10  7.28E-10  9.53E-10  1.35E-09  1.35E-09  1.55E-09  1.26E-09  1.50E-09  1.35E-09  0.00E+00  9.75E-10  1.15E-09  1.12E-09  1.11E-09  1.24E-09  3.72E-10  8.56E-10  1.19E-09  3.39E-10  8.15E-10  1.59E-10  7.78E-10  6.60E-10  3.30E-10  3.41E-10  3.61E-10  2.02E-10  4.46E-12
  4.59E-10  4.60E-10  4.66E-10  3.82E-10  3.83E-10  2.88E-10  2.89E-10  2.89E-10  3.95E-10  4.94E-10  4.06E-10  3.09E-10  5.48E-10  6.58E-10  5.43E-10  5.47E-10  6.93E-10  5.61E-10  7.08E-10  7.50E-10  1.64E-10  3.51E-10  8.82E-10  7.18E-10  1.80E-10  9.17E-10  3.89E-10  1.04E-09  1.09E-09  4.46E-10  9.04E-10  9.75E-10  2.45E-09  2.55E-09  1.02E-09  2.19E-09  2.77E-09  2.21E-09  2.78E-09  1.74E-09  1.79E-09  2.40E-09  3.07E-09  3.06E-09  2.49E-09  2.59E-09  3.29E-09  2.64E-09  3.32E-09  2.00E-09  3.33E-09  2.01E-09  2.68E-09  3.35E-09  3.35E-09  2.01E-09  2.67E-09  2.64E-09  3.28E-09  2.63E-09  2.62E-09  3.22E-09  1.91E-09  1.90E-09  2.49E-09  2.35E-09  2.34E-09  2.88E-09  2.16E-09  2.76E-09  2.50E-09  2.51E-09  0.00E+00  1.99E-09  1.92E-09  1.90E-09  2.30E-09  9.62E-10  2.21E-09  2.19E-09  8.75E-10  2.11E-09  4.10E-10  1.44E-09  1.22E-09  8.57E-10  5.91E-10  6.66E-10  5.24E-10  8.26E-12
  3.93E-10  3.94E-10  4.00E-10  2.73E-10  4.10E-10  1.37E-10  1.38E-10  1.38E-10  2.82E-10  4.23E-10  4.34E-10  1.47E-10  4.69E-10  5.64E-10  5.81E-10  5.85E-10  3.96E-10  4.00E-10  4.04E-10  6.43E-10  0.00E+00  2.50E-10  5.03E-10  7.68E-10  0.00E+00  5.24E-10  2.77E-10  8.88E-10  6.20E-10  3.18E-10  9.67E-10  1.04E-09  2.09E-09  2.17E-09  7.24E-10  2.33E-09  2.36E-09  1.57E-09  2.37E-09  8.24E-10  8.49E-10  2.56E-09  2.61E-09  1.74E-09  2.65E-09  1.84E-09  2.80E-09  2.81E-09  1.88E-09  9.44E-10  2.84E-09  9.49E-10  2.85E-09  1.90E-09  2.85E-09  9.50E-10  2.84E-09  1.88E-09  2.79E-09  1.86E-09  2.78E-09  2.74E-09  9.03E-10  8.97E-10  1.76E-09  2.50E-09  2.49E-09  2.45E-09  2.37E-09  2.41E-09  2.16E-09  2.19E-09  1.48E-09  0.00E+00  2.10E-09  2.09E-09  2.02E-09  7.01E-10  1.29E-09  1.93E-09  6.41E-10  1.23E-09  0.00E+00  1.25E-09  1.06E-09  6.21E-10  6.45E-10  5.83E-10  3.81E-10  7.16E-12
  5.00E-10  5.01E-10  5.08E-10  3.47E-10  5.22E-10  1.74E-10  1.75E-10  1.75E-10  3.59E-10  5.38E-10  5.53E-10  1.87E-10  5.97E-10  7.18E-10  7.39E-10  7.45E-10  5.04E-10  5.09E-10  5.15E-10  8.17E-10  0.00E+00  3.18E-10  6.40E-10  9.77E-10  0.00E+00  6.66E-10  3.53E-10  1.13E-09  7.89E-10  4.05E-10  1.23E-09  1.32E-09  2.65E-09  2.75E-09  9.18E-10  2.95E-09  2.99E-09  1.99E-09  3.00E-09  1.04E-09  1.07E-09  3.24E-09  3.31E-09  2.20E-09  3.35E-09  2.33E-09  3.55E-09  3.56E-09  2.39E-09  1.20E-09  3.59E-09  1.20E-09  3.60E-09  2.40E-09  3.61E-09  1.20E-09  3.60E-09  2.37E-09  3.53E-09  2.36E-09  3.52E-09  3.47E-09  1.14E-09  1.13E-09  2.23E-09  3.16E-09  3.15E-09  3.09E-09  3.05E-09  3.06E-09  2.84E-09  2.89E-09  1.95E-09  2.81E-09  0.00E+00  2.70E-09  2.63E-09  8.99E-10  1.69E-09  2.52E-09  8.36E-10  1.61E-09  0.00E+00  1.63E-09  1.38E-09  8.09E-10  8.35E-10  7.55E-10  4.95E-10  9.22E-12
  7.85E-10  7.87E-10  7.99E-10  5.45E-10  8.20E-10  2.74E-10  2.75E-10  2.75E-10  5.64E-10  8.46E-10  8.69E-10  2.94E-10  9.39E-10  1.13E-09  1.16E-09  1.17E-09  7.92E-10  8.00E-10  8.09E-10  1.28E-09  0.00E+00  5.00E-10  1.01E-09  1.54E-09  0.00E+00  1.05E-09  5.54E-10  1.77E-09  1.24E-09  6.36E-10  1.93E-09  2.08E-09  4.16E-09  4.32E-09  1.44E-09  4.64E-09  4.70E-09  3.13E-09  4.71E-09  1.64E-09  1.69E-09  5.08E-09  5.20E-09  3.46E-09  5.26E-09  3.66E-09  5.57E-09  5.59E-09  3.75E-09  1.88E-09  5.64E-09  1.89E-09  5.66E-09  3.77E-09  5.66E-09  1.89E-09  5.65E-09  3.73E-09  5.55E-09  3.70E-09  5.53E-09  5.44E-09  1.79E-09  1.78E-09  3.50E-09  4.96E-09  4.94E-09  4.85E-09  4.79E-09  4.80E-09  4.51E-09  4.58E-09  3.09E-09  4.46E-09  4.28E-09  0.00E+00  4.16E-09  1.43E-09  2.67E-09  3.98E-09  1.32E-09  2.55E-09  0.00E+00  2.59E-09  2.18E-09  1.28E-09  1.32E-09  1.20E-09  7.83E-10  1.45E-11
  4.93E-10  4.94E-10  5.02E-10  2.93E-10  4.41E-10  2.21E-10  2.22E-10  2.22E-10  3.03E-10  5.31E-10  4.67E-10  2.38E-10  5.90E-10  7.09E-10  6.25E-10  6.30E-10  5.33E-10  4.31E-10  5.44E-10  8.07E-10  1.26E-10  2.69E-10  6.77E-10  8.26E-10  1.38E-10  7.04E-10  2.98E-10  1.11E-09  8.34E-10  3.42E-10  1.04E-09  1.12E-09  2.60E-09  2.70E-09  7.73E-10  2.48E-09  2.94E-09  1.67E-09  2.94E-09  1.32E-09  1.36E-09  2.72E-09  3.25E-09  2.32E-09  2.82E-09  1.96E-09  3.48E-09  2.99E-09  2.51E-09  1.51E-09  3.52E-09  1.52E-09  3.03E-09  2.52E-09  3.54E-09  1.52E-09  3.02E-09  1.99E-09  3.47E-09  1.98E-09  2.96E-09  3.40E-09  1.44E-09  1.43E-09  1.87E-09  2.65E-09  2.64E-09  3.02E-09  2.56E-09  2.99E-09  2.92E-09  2.95E-09  2.12E-09  2.48E-09  2.38E-09  2.35E-09  0.00E+00  7.95E-10  1.84E-09  2.57E-09  7.32E-10  1.76E-09  3.44E-10  1.66E-09  1.40E-09  7.01E-10  7.25E-10  7.66E-10  4.31E-10  9.25E-12
  6.11E-10  6.12E-10  6.21E-10  6.36E-10  6.37E-10  6.39E-10  6.42E-10  6.42E-10  6.57E-10  6.58E-10  6.75E-10  6.86E-10  7.30E-10  8.77E-10  9.04E-10  9.10E-10  9.23E-10  9.33E-10  9.43E-10  9.99E-10  0.00E+00  1.17E-09  1.17E-09  1.19E-09  0.00E+00  1.22E-09  1.29E-09  1.38E-09  1.45E-09  1.48E-09  1.50E-09  1.62E-09  3.24E-09  3.36E-09  3.37E-09  3.61E-09  3.65E-09  3.65E-09  3.66E-09  3.83E-09  3.94E-09  3.95E-09  4.04E-09  4.04E-09  4.10E-09  4.27E-09  4.34E-09  4.35E-09  4.37E-09  4.38E-09  4.39E-09  4.40E-09  4.41E-09  4.41E-09  4.41E-09  4.41E-09  4.40E-09  4.35E-09  4.32E-09  4.32E-09  4.31E-09  4.24E-09  4.19E-09  4.16E-09  4.09E-09  3.87E-09  3.85E-09  3.78E-09  3.72E-09  3.74E-09  3.48E-09  3.53E-09  3.57E-09  3.44E-09  3.30E-09  3.29E-09  3.21E-09  0.00E+00  3.09E-09  3.07E-09  3.07E-09  2.95E-09  0.00E+00  2.00E-09  1.69E-09  1.48E-09  1.02E-09  9.23E-10  9.08E-10  1.13E-11
  4.57E-10  4.58E-10  4.65E-10  3.81E-10  3.82E-10  2.87E-10  2.88E-10  2.89E-10  3.94E-10  4.93E-10  4.05E-10  3.09E-10  5.47E-10  6.57E-10  5.42E-10  5.46E-10  6.92E-10  5.60E-10  7.07E-10  7.48E-10  1.63E-10  3.49E-10  8.78E-10  7.15E-10  1.79E-10  9.14E-10  3.87E-10  1.03E-09  1.08E-09  4.44E-10  8.98E-10  9.67E-10  2.40E-09  2.50E-09  9.99E-10  2.14E-09  2.71E-09  2.16E-09  2.71E-09  1.70E-09  1.75E-09  2.34E-09  2.99E-09  2.99E-09  2.42E-09  2.53E-09  3.20E-09  2.57E-09  3.23E-09  1.94E-09  3.25E-09  1.95E-09  2.60E-09  3.25E-09  3.26E-09  1.95E-09  2.60E-09  2.57E-09  3.19E-09  2.55E-09  2.54E-09  3.13E-09  1.86E-09  1.84E-09  2.41E-09  2.28E-09  2.27E-09  2.77E-09  2.19E-09  2.74E-09  2.73E-09  2.74E-09  2.74E-09  2.18E-09  2.14E-09  2.12E-09  2.54E-09  1.07E-09  0.00E+00  2.42E-09  9.68E-10  2.35E-09  4.58E-10  1.58E-09  1.33E-09  9.34E-10  6.43E-10  7.26E-10  5.72E-10  8.69E-12
  9.14E-10  9.16E-10  9.30E-10  5.44E-10  8.19E-10  4.10E-10  4.12E-10  4.12E-10  5.63E-10  9.85E-10  8.68E-10  4.41E-10  1.09E-09  1.31E-09  1.16E-09  1.17E-09  9.88E-10  7.99E-10  1.01E-09  1.50E-09  2.33E-10  4.99E-10  1.25E-09  1.53E-09  2.55E-10  1.30E-09  5.53E-10  2.06E-09  1.54E-09  6.34E-10  1.92E-09  2.07E-09  4.80E-09  4.99E-09  1.43E-09  4.58E-09  5.41E-09  3.09E-09  5.42E-09  2.43E-09  2.50E-09  5.02E-09  5.98E-09  4.27E-09  5.19E-09  3.61E-09  6.40E-09  5.51E-09  4.61E-09  2.77E-09  6.49E-09  2.79E-09  5.58E-09  4.65E-09  6.51E-09  2.79E-09  5.56E-09  3.67E-09  6.38E-09  3.65E-09  5.45E-09  6.25E-09  2.65E-09  2.63E-09  3.45E-09  4.88E-09  4.85E-09  5.54E-09  4.69E-09  5.47E-09  5.46E-09  5.47E-09  3.91E-09  4.67E-09  4.60E-09  4.56E-09  5.11E-09  1.53E-09  3.48E-09  0.00E+00  1.38E-09  3.38E-09  6.58E-10  3.18E-09  2.68E-09  1.34E-09  1.38E-09  1.46E-09  8.19E-10  1.74E-11
  3.05E-10  3.05E-10  3.10E-10  3.18E-10  3.18E-10  3.19E-10  3.20E-10  3.21E-10  3.28E-10  3.28E-10  3.37E-10  3.43E-10  3.65E-10  4.38E-10  4.51E-10  4.54E-10  4.61E-10  4.66E-10  4.71E-10  4.99E-10  0.00E+00  5.82E-10  5.85E-10  5.96E-10  0.00E+00  6.09E-10  6.45E-10  6.88E-10  7.20E-10  7.39E-10  7.48E-10  8.06E-10  1.60E-09  1.66E-09  1.66E-09  1.78E-09  1.80E-09  1.80E-09  1.81E-09  1.89E-09  1.94E-09  1.95E-09  1.99E-09  1.99E-09  2.02E-09  2.10E-09  2.13E-09  2.14E-09  2.15E-09  2.16E-09  2.16E-09  2.17E-09  2.17E-09  2.17E-09  2.17E-09  2.17E-09  2.16E-09  2.14E-09  2.12E-09  2.13E-09  2.12E-09  2.08E-09  2.06E-09  2.04E-09  2.01E-09  1.89E-09  1.88E-09  1.85E-09  1.82E-09  1.82E-09  1.82E-09  1.82E-09  1.82E-09  1.82E-09  1.79E-09  1.78E-09  1.71E-09  1.79E-09  1.63E-09  1.61E-09  0.00E+00  1.58E-09  0.00E+00  1.06E-09  8.93E-10  7.83E-10  5.39E-10  4.87E-10  4.78E-10  5.81E-12
  9.13E-10  9.16E-10  9.30E-10  7.62E-10  7.64E-10  5.74E-10  5.76E-10  5.77E-10  7.88E-10  9.85E-10  8.09E-10  6.17E-10  1.09E-09  1.31E-09  1.08E-09  1.09E-09  1.38E-09  1.12E-09  1.41E-09  1.50E-09  3.26E-10  6.98E-10  1.75E-09  1.43E-09  3.57E-10  1.82E-09  7.73E-10  2.06E-09  2.16E-09  8.86E-10  1.79E-09  1.93E-09  4.78E-09  4.96E-09  1.99E-09  4.25E-09  5.38E-09  4.30E-09  5.39E-09  3.38E-09  3.48E-09  4.65E-09  5.94E-09  5.93E-09  4.81E-09  5.01E-09  6.36E-09  5.10E-09  6.41E-09  3.86E-09  6.44E-09  3.87E-09  5.17E-09  6.46E-09  6.46E-09  3.88E-09  5.15E-09  5.10E-09  6.33E-09  5.07E-09  5.05E-09  6.21E-09  3.68E-09  3.65E-09  4.79E-09  4.51E-09  4.49E-09  5.49E-09  4.32E-09  5.40E-09  5.41E-09  5.41E-09  5.41E-09  4.33E-09  4.32E-09  4.31E-09  5.29E-09  2.16E-09  5.07E-09  5.02E-09  2.00E-09  0.00E+00  9.46E-10  3.25E-09  2.74E-09  1.92E-09  1.32E-09  1.50E-09  1.18E-09  1.76E-11
  4.56E-10  4.57E-10  4.64E-10  0.00E+00  0.00E+00  4.78E-10  4.80E-10  4.80E-10  0.00E+00  4.92E-10  0.00E+00  5.14E-10  5.46E-10  6.56E-10  0.00E+00  0.00E+00  6.91E-10  0.00E+00  7.06E-10  7.47E-10  8.15E-10  0.00E+00  8.76E-10  0.00E+00  8.92E-10  9.11E-10  0.00E+00  1.03E-09  1.08E-09  0.00E+00  0.00E+00  0.00E+00  2.38E-09  2.47E-09  0.00E+00  0.00E+00  2.68E-09  0.00E+00  2.68E-09  2.80E-09  2.88E-09  0.00E+00  2.95E-09  2.95E-09  0.00E+00  0.00E+00  3.16E-09  0.00E+00  3.19E-09  3.20E-09  3.20E-09  3.21E-09  0.00E+00  3.21E-09  3.21E-09  3.21E-09  0.00E+00  0.00E+00  3.15E-09  0.00E+00  0.00E+00  3.09E-09  3.05E-09  3.03E-09  0.00E+00  0.00E+00  0.00E+00  2.73E-09  0.00E+00  2.67E-09  2.68E-09  2.68E-09  2.68E-09  0.00E+00  0.00E+00  0.00E+00  2.67E-09  0.00E+00  2.60E-09  2.58E-09  0.00E+00  2.45E-09  0.00E+00  1.66E-09  1.39E-09  0.00E+00  0.00E+00  7.58E-10  0.00E+00  8.90E-12
  4.48E-10  4.50E-10  4.57E-10  2.68E-10  4.03E-10  2.02E-10  2.03E-10  2.03E-10  2.77E-10  4.85E-10  4.27E-10  2.17E-10  5.39E-10  6.47E-10  5.71E-10  5.75E-10  4.86E-10  3.93E-10  4.96E-10  7.34E-10  1.14E-10  2.44E-10  6.13E-10  7.48E-10  1.25E-10  6.37E-10  2.69E-10  1.00E-09  7.49E-10  3.07E-10  9.32E-10  1.00E-09  2.24E-09  2.32E-09  6.63E-10  2.12E-09  2.50E-09  1.43E-09  2.51E-09  1.12E-09  1.15E-09  2.31E-09  2.75E-09  1.96E-09  2.38E-09  1.65E-09  2.93E-09  2.52E-09  2.11E-09  1.27E-09  2.96E-09  1.27E-09  2.55E-09  2.12E-09  2.97E-09  1.27E-09  2.54E-09  1.68E-09  2.91E-09  1.67E-09  2.49E-09  2.86E-09  1.21E-09  1.20E-09  1.57E-09  2.21E-09  2.20E-09  2.49E-09  2.04E-09  2.38E-09  2.37E-09  2.37E-09  1.69E-09  2.03E-09  2.02E-09  2.02E-09  2.36E-09  6.74E-10  1.68E-09  2.35E-09  6.72E-10  1.68E-09  3.36E-10  0.00E+00  1.76E-09  8.66E-10  8.76E-10  9.22E-10  5.18E-10  9.87E-12
  8.85E-10  8.88E-10  9.03E-10  5.30E-10  7.96E-10  3.99E-10  4.01E-10  4.01E-10  5.48E-10  9.60E-10  8.45E-10  4.30E-10  1.07E-09  1.28E-09  1.13E-09  1.13E-09  9.59E-10  7.75E-10  9.79E-10  1.45E-09  2.25E-10  4.80E-10  1.21E-09  1.47E-09  2.46E-10  1.25E-09  5.29E-10  1.97E-09  1.47E-09  6.02E-10  1.83E-09  1.96E-09  4.31E-09  4.46E-09  1.28E-09  4.07E-09  4.80E-09  2.74E-09  4.81E-09  2.15E-09  2.20E-09  4.42E-09  5.26E-09  3.75E-09  4.56E-09  3.15E-09  5.59E-09  4.81E-09  4.03E-09  2.42E-09  5.66E-09  2.43E-09  4.86E-09  4.05E-09  5.68E-09  2.43E-09  4.85E-09  3.20E-09  5.57E-09  3.18E-09  4.75E-09  5.46E-09  2.31E-09  2.30E-09  3.01E-09  4.22E-09  4.19E-09  4.75E-09  3.86E-09  4.51E-09  4.47E-09  4.47E-09  3.20E-09  3.83E-09  3.81E-09  3.81E-09  4.43E-09  1.27E-09  3.16E-09  4.42E-09  1.26E-09  3.15E-09  6.28E-10  4.41E-09  0.00E+00  1.95E-09  1.93E-09  2.03E-09  1.14E-09  2.06E-11
  7.00E-10  7.02E-10  7.14E-10  7.33E-10  7.35E-10  3.69E-10  3.70E-10  3.70E-10  7.59E-10  7.59E-10  7.80E-10  3.97E-10  8.44E-10  1.01E-09  1.04E-09  1.05E-09  1.06E-09  1.07E-09  1.08E-09  1.14E-09  0.00E+00  6.62E-10  1.33E-09  1.35E-09  0.00E+00  1.38E-09  7.29E-10  1.55E-09  1.62E-09  8.28E-10  1.67E-09  1.79E-09  3.34E-09  3.45E-09  1.73E-09  3.67E-09  3.71E-09  3.71E-09  3.72E-09  1.93E-09  1.98E-09  3.98E-09  4.05E-09  4.05E-09  4.10E-09  4.25E-09  4.31E-09  4.32E-09  4.34E-09  2.17E-09  4.35E-09  2.18E-09  4.37E-09  4.37E-09  4.37E-09  2.18E-09  4.36E-09  4.32E-09  4.29E-09  4.29E-09  4.27E-09  4.20E-09  2.08E-09  2.06E-09  4.05E-09  3.80E-09  3.77E-09  3.66E-09  3.45E-09  3.46E-09  3.42E-09  3.43E-09  3.43E-09  3.42E-09  3.41E-09  3.40E-09  3.39E-09  1.70E-09  3.38E-09  3.38E-09  1.69E-09  3.36E-09  0.00E+00  3.30E-09  3.34E-09  0.00E+00  1.96E-09  1.76E-09  1.72E-09  1.70E-11
  2.78E-10  2.79E-10  2.84E-10  1.95E-10  2.93E-10  9.80E-11  9.84E-11  9.84E-11  2.02E-10  3.03E-10  3.11E-10  1.05E-10  3.36E-10  4.01E-10  4.12E-10  4.15E-10  2.81E-10  2.83E-10  2.86E-10  4.53E-10  0.00E+00  1.74E-10  3.49E-10  5.32E-10  0.00E+00  3.62E-10  1.90E-10  6.05E-10  4.20E-10  2.15E-10  6.52E-10  6.96E-10  1.25E-09  1.29E-09  4.29E-10  1.36E-09  1.38E-09  9.16E-10  1.38E-09  4.76E-10  4.87E-10  1.47E-09  1.49E-09  9.94E-10  1.51E-09  1.04E-09  1.58E-09  1.58E-09  1.06E-09  5.31E-10  1.60E-09  5.34E-10  1.60E-09  1.07E-09  1.60E-09  5.34E-10  1.60E-09  1.06E-09  1.58E-09  1.05E-09  1.57E-09  1.55E-09  5.11E-10  5.08E-10  9.99E-10  1.41E-09  1.40E-09  1.35E-09  1.27E-09  1.28E-09  1.26E-09  1.26E-09  8.42E-10  1.26E-09  1.25E-09  1.25E-09  1.24E-09  4.17E-10  8.26E-10  1.24E-09  4.12E-10  8.21E-10  0.00E+00  1.17E-09  1.15E-09  7.61E-10  0.00E+00  9.35E-10  6.11E-10  7.58E-12
  2.61E-10  2.62E-10  2.67E-10  1.57E-10  2.36E-10  1.18E-10  1.19E-10  1.19E-10  1.63E-10  2.85E-10  2.51E-10  1.27E-10  3.16E-10  3.77E-10  3.32E-10  3.34E-10  2.82E-10  2.28E-10  2.88E-10  4.24E-10  6.56E-11  1.39E-10  3.50E-10  4.27E-10  7.12E-11  3.63E-10  1.53E-10  5.65E-10  4.21E-10  1.72E-10  5.21E-10  5.56E-10  1.15E-09  1.19E-09  3.39E-10  1.08E-09  1.27E-09  7.23E-10  1.27E-09  5.63E-10  5.77E-10  1.16E-09  1.37E-09  9.80E-10  1.19E-09  8.20E-10  1.45E-09  1.25E-09  1.05E-09  6.28E-10  1.47E-09  6.31E-10  1.26E-09  1.05E-09  1.47E-09  6.31E-10  1.26E-09  8.34E-10  1.45E-09  8.29E-10  1.24E-09  1.43E-09  6.05E-10  6.01E-10  7.89E-10  1.11E-09  1.11E-09  1.25E-09  1.01E-09  1.18E-09  1.16E-09  1.16E-09  8.33E-10  9.95E-10  9.90E-10  9.89E-10  1.15E-09  3.30E-10  8.16E-10  1.14E-09  3.26E-10  8.10E-10  1.62E-10  1.08E-09  1.06E-09  5.95E-10  9.07E-10  0.00E+00  5.48E-10  7.33E-12
  3.28E-10  3.29E-10  3.35E-10  3.44E-10  3.45E-10  1.73E-10  1.74E-10  1.74E-10  3.57E-10  3.57E-10  3.67E-10  1.86E-10  3.96E-10  4.72E-10  4.85E-10  4.88E-10  4.95E-10  5.00E-10  5.05E-10  5.32E-10  0.00E+00  3.06E-10  6.14E-10  6.24E-10  0.00E+00  6.36E-10  3.34E-10  7.08E-10  7.37E-10  3.77E-10  7.62E-10  8.12E-10  1.44E-09  1.48E-09  7.41E-10  1.57E-09  1.58E-09  1.58E-09  1.59E-09  8.21E-10  8.40E-10  1.68E-09  1.71E-09  1.71E-09  1.73E-09  1.79E-09  1.81E-09  1.82E-09  1.83E-09  9.15E-10  1.83E-09  9.19E-10  1.84E-09  1.84E-09  1.84E-09  9.20E-10  1.84E-09  1.82E-09  1.81E-09  1.81E-09  1.81E-09  1.78E-09  8.82E-10  8.76E-10  1.72E-09  1.62E-09  1.61E-09  1.56E-09  1.47E-09  1.47E-09  1.45E-09  1.46E-09  1.46E-09  1.45E-09  1.44E-09  1.44E-09  1.44E-09  7.22E-10  1.43E-09  1.43E-09  7.13E-10  1.42E-09  0.00E+00  1.35E-09  1.32E-09  1.30E-09  1.31E-09  1.26E-09  0.00E+00  9.23E-12
  1.08E-09  1.09E-09  1.14E-09  6.91E-10  1.04E-09  5.24E-10  5.29E-10  5.29E-10  7.42E-10  1.30E-09  1.17E-09  6.05E-10  1.58E-09  2.14E-09  1.93E-09  1.95E-09  1.66E-09  1.35E-09  1.72E-09  2.63E-09  4.31E-10  9.56E-10  2.41E-09  2.97E-09  4.96E-10  2.56E-09  1.12E-09  4.33E-09  3.33E-09  1.38E-09  4.23E-09  4.75E-09  1.71E-08  1.83E-08  5.23E-09  1.78E-08  2.12E-08  1.21E-08  2.13E-08  9.87E-09  1.04E-08  2.10E-08  2.55E-08  1.82E-08  2.24E-08  1.62E-08  2.92E-08  2.51E-08  2.12E-08  1.28E-08  2.99E-08  1.29E-08  2.58E-08  2.15E-08  3.02E-08  1.29E-08  2.57E-08  1.68E-08  2.90E-08  1.66E-08  2.46E-08  2.77E-08  1.16E-08  1.14E-08  1.46E-08  1.88E-08  1.85E-08  1.99E-08  1.46E-08  1.71E-08  1.65E-08  1.66E-08  1.19E-08  1.41E-08  1.39E-08  1.39E-08  1.60E-08  4.64E-09  1.12E-08  1.57E-08  4.48E-09  1.10E-08  2.19E-09  1.32E-08  1.22E-08  6.56E-09  8.10E-09  8.93E-09  5.06E-09  0.00E+00
T = 5000
  0.00E+00  8.04E-14  8.02E-14  4.25E-14  6.28E-14  3.09E-14  3.00E-14  3.00E-14  3.27E-14  5.71E-14  3.75E-14  1.59E-14  1.97E-14  3.86E-15  2.64E-15  2.50E-15  1.87E-15  1.37E-15  1.60E-15  1.49E-15  1.19E-16  1.57E-16  3.81E-16  4.12E-16  6.81E-17  2.98E-16  8.60E-17  2.11E-16  1.18E-16  4.07E-17  1.16E-16  7.86E-17  3.06E-18  2.49E-18  7.07E-19  1.42E-18  1.54E-18  8.83E-19  1.50E-18  4.90E-19  3.97E-19  7.71E-19  7.59E-19  5.47E-19  5.79E-19  2.53E-19  3.59E-19  2.90E-19  2.17E-19  1.23E-19  2.67E-19  1.02E-19  1.97E-19  1.40E-19  2.14E-19  8.61E-20  1.51E-19  7.99E-20  1.26E-19  7.30E-20  1.04E-19  1.03E-19  3.94E-20  3.73E-20  4.25E-20  3.11E-20  2.85E-20  1.46E-20  9.58E-21  1.12E-20  1.11E-20  1.11E-20  7.92E-21  9.47E-21  9.43E-21  9.42E-21  1.09E-20  3.14E-21  7.77E-21  1.09E-20  3.11E-21  7.73E-21  1.54E-21  1.02E-20  9.94E-21  5.54E-21  7.71E-21  8.80E-21  5.01E-21  1.41E-22
  1.03E-13  0.00E+00  8.41E-14  4.58E-14  6.80E-14  3.35E-14  3.28E-14  3.28E-14  3.68E-14  6.42E-14  4.33E-14  1.85E-14  2.36E-14  4.76E-15  3.24E-15  3.10E-15  2.31E-15  1.71E-15  1.97E-15  1.86E-15  1.48E-16  1.98E-16  4.78E-16  5.16E-16  8.57E-17  3.75E-16  1.09E-16  2.65E-16  1.48E-16  5.13E-17  1.46E-16  9.90E-17  3.89E-18  3.16E-18  9.01E-19  1.82E-18  1.96E-18  1.12E-18  1.92E-18  6.23E-19  5.06E-19  9.81E-19  9.67E-19  6.95E-19  7.36E-19  3.22E-19  4.55E-19  3.69E-19  2.74E-19  1.56E-19  3.38E-19  1.29E-19  2.47E-19  1.77E-19  2.70E-19  1.09E-19  1.89E-19  1.00E-19  1.58E-19  9.10E-20  1.30E-19  1.29E-19  4.96E-20  4.75E-20  5.50E-20  5.25E-20  4.95E-20  4.27E-20  9.70E-21  1.13E-20  1.12E-20  1.12E-20  8.02E-21  9.58E-21  9.54E-21  9.52E-21  1.11E-20  3.18E-21  7.86E-21  1.10E-20  3.14E-21  7.80E-21  1.55E-21  1.03E-20  9.95E-21  5.54E-21  7.64E-21  8.69E-21  4.94E-21  1.82E-22
  5.96E-13  4.88E-13  0.00E+00  1.19E-13  1.78E-13  8.90E-14  8.88E-14  8.88E-14  1.12E-13  1.96E-13  1.47E-13  6.64E-14  9.63E-14  2.30E-14  1.59E-14  1.52E-14  1.14E-14  8.44E-15  9.82E-15  9.37E-15  7.66E-16  1.02E-15  2.49E-15  2.70E-15  4.50E-16  1.99E-15  5.77E-16  1.43E-15  7.97E-16  2.79E-16  7.86E-16  5.34E-16  2.22E-17  1.80E-17  5.13E-18  1.03E-17  1.11E-17  6.38E-18  1.10E-17  3.54E-18  2.87E-18  5.56E-18  5.46E-18  3.93E-18  4.23E-18  1.82E-18  2.55E-18  2.09E-18  1.53E-18  8.79E-19  1.91E-18  7.26E-19  1.40E-18  9.94E-19  1.50E-18  6.06E-19  1.04E-18  5.51E-19  8.62E-19  4.98E-19  6.98E-19  6.83E-19  2.68E-19  2.52E-19  2.96E-19  3.07E-19  2.98E-19  3.01E-19  2.02E-19  2.38E-19  2.26E-19  2.27E-19  1.64E-19  1.93E-19  1.89E-19  1.88E-19  2.14E-19  6.29E-20  1.50E-19  2.09E-19  5.96E-20  1.47E-19  2.91E-20  1.68E-19  1.55E-19  8.03E-20  8.57E-20  8.48E-20  4.74E-20  1.10E-21
  1.44E-12  1.19E-12  5.19E-13  0.00E+00  2.15E-13  1.08E-13  1.08E-13  1.08E-13  2.15E-13  2.15E-13  2.10E-13  1.01E-13  1.53E-13  4.56E-14  3.75E-14  3.57E-14  3.26E-14  3.04E-14  2.85E-14  1.98E-14  0.00E+00  3.97E-15  7.75E-15  7.03E-15  0.00E+00  6.22E-15  2.29E-15  3.26E-15  2.56E-15  1.13E-15  2.11E-15  1.46E-15  5.46E-17  4.44E-17  2.20E-17  2.96E-17  2.74E-17  2.77E-17  2.71E-17  1.02E-17  8.24E-18  1.61E-17  1.35E-17  1.36E-17  1.22E-17  7.88E-18  6.37E-18  6.08E-18  5.34E-18  2.56E-18  4.74E-18  2.11E-18  4.07E-18  3.46E-18  3.72E-18  1.76E-18  3.01E-18  2.39E-18  2.11E-18  2.14E-18  2.02E-18  1.68E-18  7.64E-19  7.13E-19  1.26E-18  8.53E-19  8.25E-19  7.07E-19  5.39E-19  5.47E-19  5.12E-19  5.17E-19  5.20E-19  5.09E-19  4.97E-19  4.93E-19  4.82E-19  2.49E-19  4.74E-19  4.73E-19  2.37E-19  4.65E-19  0.00E+00  3.72E-19  3.40E-19  3.09E-19  2.45E-19  2.26E-19  2.24E-19  2.92E-21
  1.31E-12  1.09E-12  4.76E-13  1.32E-13  0.00E+00  6.12E-14  6.12E-14  6.12E-14  1.22E-13  1.83E-13  1.80E-13  5.80E-14  1.34E-13  4.10E-14  3.38E-14  3.24E-14  1.96E-14  1.82E-14  1.71E-14  1.79E-14  0.00E+00  2.42E-15  4.68E-15  6.39E-15  0.00E+00  3.76E-15  1.38E-15  2.95E-15  1.55E-15  6.83E-16  1.93E-15  1.34E-15  4.97E-17  4.06E-17  1.35E-17  2.72E-17  2.51E-17  1.69E-17  2.47E-17  6.27E-18  5.09E-18  1.48E-17  1.25E-17  8.43E-18  1.12E-17  4.87E-18  5.89E-18  5.52E-18  3.31E-18  1.56E-18  4.35E-18  1.28E-18  3.71E-18  2.09E-18  3.45E-18  1.07E-18  2.79E-18  1.45E-18  1.95E-18  1.32E-18  1.86E-18  1.56E-18  4.65E-19  4.41E-19  7.65E-19  7.72E-19  7.50E-19  6.39E-19  4.90E-19  4.94E-19  4.72E-19  4.75E-19  3.18E-19  4.70E-19  4.60E-19  4.59E-19  4.48E-19  1.53E-19  2.93E-19  4.37E-19  1.46E-19  2.84E-19  0.00E+00  3.43E-19  3.06E-19  1.90E-19  2.24E-19  2.10E-19  1.38E-19  2.69E-21
  1.09E-12  9.08E-13  3.99E-13  1.10E-13  1.03E-13  0.00E+00  1.41E-13  1.41E-13  9.42E-14  1.41E-13  9.29E-14  1.36E-13  1.06E-13  3.36E-14  1.84E-14  1.76E-14  2.41E-14  1.50E-14  2.10E-14  1.48E-14  2.93E-15  3.98E-15  5.83E-15  3.52E-15  1.75E-15  4.70E-15  2.30E-15  2.47E-15  1.94E-15  1.14E-15  1.07E-15  7.43E-16  4.19E-17  3.40E-17  2.25E-17  1.50E-17  2.11E-17  1.42E-17  2.09E-17  1.56E-17  1.27E-17  8.29E-18  1.05E-17  1.05E-17  6.24E-18  4.05E-18  4.92E-18  3.12E-18  4.12E-18  3.94E-18  3.64E-18  3.26E-18  2.09E-18  2.66E-18  2.87E-18  2.72E-18  1.55E-18  1.23E-18  1.62E-18  1.09E-18  1.04E-18  1.30E-18  1.17E-18  1.09E-18  6.46E-19  4.37E-19  4.21E-19  5.43E-19  2.75E-19  4.18E-19  3.89E-19  3.93E-19  3.96E-19  2.58E-19  2.52E-19  2.51E-19  3.71E-19  2.52E-19  3.65E-19  3.64E-19  2.42E-19  3.57E-19  1.17E-19  2.85E-19  2.58E-19  1.55E-19  1.22E-19  1.72E-19  1.14E-19  2.27E-21
  2.47E-12  2.07E-12  9.17E-13  2.54E-13  2.36E-13  3.25E-13  0.00E+00  2.93E-13  1.95E-13  2.93E-13  1.93E-13  2.84E-13  2.29E-13  7.48E-14  4.11E-14  3.94E-14  5.38E-14  3.35E-14  4.71E-14  3.33E-14  6.58E-15  9.04E-15  1.32E-14  7.96E-15  3.98E-15  1.06E-14  5.22E-15  5.58E-15  4.42E-15  2.59E-15  2.44E-15  1.70E-15  9.55E-17  7.79E-17  5.16E-17  3.49E-17  4.84E-17  3.26E-17  4.79E-17  3.61E-17  2.95E-17  1.91E-17  2.42E-17  2.43E-17  1.44E-17  9.42E-18  1.14E-17  7.14E-18  9.56E-18  9.03E-18  8.37E-18  7.47E-18  4.75E-18  6.09E-18  6.65E-18  6.22E-18  3.60E-18  2.81E-18  3.77E-18  2.54E-18  2.40E-18  3.01E-18  2.69E-18  2.55E-18  1.47E-18  9.89E-19  9.60E-19  1.24E-18  6.24E-19  9.45E-19  9.02E-19  9.09E-19  9.14E-19  5.99E-19  5.89E-19  5.85E-19  8.63E-19  5.89E-19  8.44E-19  8.41E-19  5.58E-19  8.19E-19  2.68E-19  6.56E-19  5.81E-19  3.63E-19  2.83E-19  4.00E-19  2.63E-19  5.26E-21
  1.25E-12  1.04E-12  4.63E-13  1.28E-13  1.19E-13  1.64E-13  1.48E-13  0.00E+00  9.78E-14  1.47E-13  9.69E-14  1.42E-13  1.15E-13  3.76E-14  2.08E-14  1.99E-14  2.71E-14  1.70E-14  2.38E-14  1.68E-14  3.33E-15  4.58E-15  6.65E-15  4.02E-15  2.01E-15  5.34E-15  2.63E-15  2.81E-15  2.23E-15  1.30E-15  1.23E-15  8.56E-16  4.81E-17  3.93E-17  2.61E-17  1.76E-17  2.45E-17  1.65E-17  2.41E-17  1.83E-17  1.49E-17  9.65E-18  1.22E-17  1.23E-17  7.21E-18  4.73E-18  5.74E-18  3.61E-18  4.84E-18  4.55E-18  4.23E-18  3.78E-18  2.40E-18  3.09E-18  3.35E-18  3.15E-18  1.82E-18  1.42E-18  1.90E-18  1.28E-18  1.21E-18  1.52E-18  1.35E-18  1.29E-18  7.40E-19  5.01E-19  4.85E-19  6.26E-19  3.14E-19  4.76E-19  4.55E-19  4.57E-19  4.60E-19  3.02E-19  2.97E-19  2.95E-19  4.35E-19  2.97E-19  4.25E-19  4.24E-19  2.83E-19  4.14E-19  1.36E-19  3.32E-19  2.93E-19  1.83E-19  1.43E-19  2.01E-19  1.33E-19  2.66E-21
  3.87E-12  3.32E-12  1.59E-12  6.76E-13  6.28E-13  2.89E-13  2.60E-13  2.58E-13  0.00E+00  2.87E-13  2.87E-13  1.43E-13  2.64E-13  1.09E-13  9.14E-14  8.79E-14  8.10E-14  7.61E-14  7.17E-14  5.17E-14  0.00E+00  1.10E-14  2.14E-14  1.95E-14  0.00E+00  1.73E-14  6.46E-15  9.35E-15  7.37E-15  3.27E-15  6.14E-15  4.32E-15  1.70E-16  1.38E-16  6.87E-17  9.27E-17  8.64E-17  8.73E-17  8.55E-17  3.21E-17  2.61E-17  5.12E-17  4.29E-17  4.32E-17  3.87E-17  2.50E-17  2.04E-17  1.94E-17  1.71E-17  8.15E-18  1.51E-17  6.75E-18  1.30E-17  1.10E-17  1.18E-17  5.61E-18  9.63E-18  7.64E-18  6.71E-18  6.80E-18  6.47E-18  5.37E-18  2.44E-18  2.26E-18  4.01E-18  2.71E-18  2.61E-18  2.24E-18  1.69E-18  1.71E-18  1.60E-18  1.62E-18  1.62E-18  1.59E-18  1.55E-18  1.54E-18  1.51E-18  7.73E-19  1.49E-18  1.49E-18  7.43E-19  1.46E-18  0.00E+00  1.16E-18  1.05E-18  9.41E-19  7.37E-19  6.84E-19  6.77E-19  9.84E-21
  3.10E-12  2.65E-12  1.28E-12  3.09E-13  4.31E-13  1.98E-13  1.78E-13  1.77E-13  1.31E-13  0.00E+00  1.96E-13  9.79E-14  2.11E-13  8.70E-14  6.26E-14  6.02E-14  4.62E-14  3.46E-14  4.09E-14  4.12E-14  3.61E-15  5.02E-15  1.22E-14  1.33E-14  2.21E-15  9.95E-15  2.96E-15  7.48E-15  4.23E-15  1.49E-15  4.21E-15  2.95E-15  1.36E-16  1.11E-16  3.16E-17  6.34E-17  6.93E-17  3.98E-17  6.83E-17  2.20E-17  1.79E-17  3.49E-17  3.44E-17  2.47E-17  2.65E-17  1.15E-17  1.63E-17  1.33E-17  9.76E-18  5.60E-18  1.21E-17  4.63E-18  8.90E-18  6.32E-18  9.46E-18  3.86E-18  6.61E-18  3.50E-18  5.38E-18  3.12E-18  4.43E-18  4.30E-18  1.67E-18  1.56E-18  1.83E-18  1.86E-18  1.79E-18  1.79E-18  1.16E-18  1.37E-18  1.28E-18  1.30E-18  9.30E-19  1.09E-18  1.06E-18  1.05E-18  1.21E-18  3.55E-19  8.52E-19  1.19E-18  3.39E-19  8.32E-19  1.65E-19  9.25E-19  8.40E-19  4.32E-19  5.08E-19  5.46E-19  3.09E-19  7.88E-21
  5.57E-12  4.88E-12  2.58E-12  7.77E-13  1.09E-12  3.33E-13  3.00E-13  2.98E-13  3.33E-13  4.96E-13  0.00E+00  9.77E-14  2.89E-13  1.52E-13  1.32E-13  1.27E-13  7.85E-14  7.42E-14  7.03E-14  7.78E-14  0.00E+00  1.16E-14  2.26E-14  3.11E-14  0.00E+00  1.86E-14  6.97E-15  1.53E-14  8.07E-15  3.59E-15  1.02E-14  7.13E-15  2.96E-16  2.41E-16  8.02E-17  1.63E-16  1.51E-16  1.01E-16  1.49E-16  3.76E-17  3.07E-17  8.92E-17  7.52E-17  5.06E-17  6.81E-17  2.96E-17  3.57E-17  3.41E-17  2.00E-17  9.56E-18  2.68E-17  7.92E-18  2.29E-17  1.30E-17  2.10E-17  6.61E-18  1.70E-17  8.99E-18  1.19E-17  8.08E-18  1.14E-17  9.46E-18  2.88E-18  2.70E-18  4.73E-18  4.79E-18  4.63E-18  3.94E-18  2.98E-18  3.02E-18  2.83E-18  2.86E-18  1.92E-18  2.83E-18  2.75E-18  2.74E-18  2.66E-18  9.18E-19  1.73E-18  2.59E-18  8.61E-19  1.70E-18  0.00E+00  2.01E-18  1.83E-18  1.11E-18  1.30E-18  1.19E-18  7.75E-19  1.80E-20
  1.08E-11  9.56E-12  5.32E-12  1.68E-12  1.57E-12  2.17E-12  1.97E-12  1.95E-12  7.31E-13  1.09E-12  4.29E-13  0.00E+00  4.90E-13  2.96E-13  1.71E-13  1.66E-13  2.33E-13  1.48E-13  2.09E-13  1.58E-13  3.39E-14  4.84E-14  7.09E-14  4.31E-14  2.15E-14  5.84E-14  2.95E-14  3.26E-14  2.59E-14  1.53E-14  1.45E-14  1.03E-14  6.49E-16  5.29E-16  3.50E-16  2.39E-16  3.35E-16  2.25E-16  3.30E-16  2.49E-16  2.04E-16  1.33E-16  1.68E-16  1.69E-16  9.99E-17  6.57E-17  7.99E-17  5.07E-17  6.75E-17  6.40E-17  5.87E-17  5.31E-17  3.39E-17  4.35E-17  4.70E-17  4.43E-17  2.55E-17  2.02E-17  2.66E-17  1.79E-17  1.71E-17  2.13E-17  1.91E-17  1.80E-17  1.05E-17  7.11E-18  6.81E-18  8.83E-18  4.41E-18  6.71E-18  6.26E-18  6.29E-18  6.33E-18  4.16E-18  4.10E-18  4.07E-18  6.01E-18  4.10E-18  5.90E-18  5.87E-18  3.91E-18  5.76E-18  1.89E-18  4.57E-18  4.06E-18  2.47E-18  1.89E-18  2.69E-18  1.77E-18  4.09E-20
  2.20E-11  2.02E-11  1.31E-11  4.24E-12  6.02E-12  2.83E-12  2.61E-12  2.59E-12  2.10E-12  3.67E-12  1.91E-12  7.31E-13  0.00E+00  6.25E-13  4.94E-13  4.84E-13  3.85E-13  2.97E-13  3.58E-13  4.04E-13  4.00E-14  5.96E-14  1.46E-13  1.62E-13  2.70E-14  1.23E-13  3.80E-14  1.00E-13  5.81E-14  2.08E-14  5.91E-14  4.23E-14  2.29E-15  1.89E-15  5.36E-16  1.09E-15  1.19E-15  6.83E-16  1.18E-15  3.83E-16  3.13E-16  6.08E-16  6.02E-16  4.34E-16  4.67E-16  2.04E-16  2.88E-16  2.37E-16  1.74E-16  9.96E-17  2.17E-16  8.25E-17  1.60E-16  1.13E-16  1.71E-16  6.90E-17  1.19E-16  6.28E-17  9.83E-17  5.69E-17  7.96E-17  7.77E-17  3.04E-17  2.85E-17  3.34E-17  3.38E-17  3.27E-17  3.25E-17  2.11E-17  2.50E-17  2.35E-17  2.36E-17  1.70E-17  2.00E-17  1.95E-17  1.94E-17  2.20E-17  6.50E-18  1.53E-17  2.14E-17  6.11E-18  1.50E-17  2.96E-18  1.65E-17  1.52E-17  7.89E-18  9.17E-18  9.77E-18  5.49E-18  1.59E-19
  2.48E-11  2.37E-11  1.89E-11  8.15E-12  1.19E-11  5.77E-12  5.54E-12  5.53E-12  5.74E-12  1.00E-11  6.56E-12  2.80E-12  3.54E-12  0.00E+00  6.47E-13  6.47E-13  5.39E-13  4.32E-13  5.39E-13  7.45E-13  9.74E-14  1.71E-13  4.21E-13  4.86E-13  8.10E-14  3.82E-13  1.30E-13  3.72E-13  2.28E-13  8.36E-14  2.41E-13  1.84E-13  1.29E-14  1.07E-14  3.05E-15  6.38E-15  6.87E-15  3.96E-15  6.80E-15  2.26E-15  1.86E-15  3.61E-15  3.60E-15  2.59E-15  2.78E-15  1.24E-15  1.76E-15  1.43E-15  1.07E-15  6.06E-16  1.33E-15  5.05E-16  9.78E-16  6.97E-16  1.06E-15  4.24E-16  7.41E-16  3.89E-16  6.12E-16  3.54E-16  5.01E-16  4.90E-16  1.90E-16  1.79E-16  2.09E-16  2.12E-16  2.05E-16  2.03E-16  1.32E-16  1.56E-16  1.47E-16  1.48E-16  1.07E-16  1.26E-16  1.23E-16  1.23E-16  1.40E-16  4.10E-17  9.71E-17  1.35E-16  3.86E-17  9.38E-17  1.84E-17  1.04E-16  9.37E-17  4.93E-17  5.68E-17  6.15E-17  3.45E-17  1.13E-18
  3.05E-11  2.92E-11  2.38E-11  1.22E-11  1.79E-11  5.80E-12  5.59E-12  5.58E-12  8.91E-12  1.33E-11  1.05E-11  3.02E-12  5.20E-12  1.17E-12  0.00E+00  9.63E-13  6.42E-13  6.42E-13  6.42E-13  9.60E-13  0.00E+00  2.75E-13  5.44E-13  7.86E-13  0.00E+00  5.01E-13  2.18E-13  5.43E-13  3.12E-13  1.43E-13  4.15E-13  3.21E-13  2.03E-14  1.68E-14  5.57E-15  1.17E-14  1.09E-14  7.34E-15  1.08E-14  2.76E-15  2.28E-15  6.70E-15  5.71E-15  3.82E-15  5.11E-15  2.28E-15  2.80E-15  2.67E-15  1.59E-15  7.54E-16  2.09E-15  6.30E-16  1.81E-15  1.04E-15  1.68E-15  5.29E-16  1.38E-15  7.31E-16  9.70E-16  6.53E-16  9.33E-16  7.80E-16  2.34E-16  2.21E-16  3.86E-16  3.94E-16  3.78E-16  3.27E-16  2.44E-16  2.48E-16  2.31E-16  2.33E-16  1.56E-16  2.30E-16  2.27E-16  2.26E-16  2.22E-16  7.57E-17  1.45E-16  2.16E-16  7.21E-17  1.41E-16  0.00E+00  1.68E-16  1.49E-16  9.04E-17  1.03E-16  9.73E-17  6.41E-17  1.82E-18
  6.25E-11  5.99E-11  4.89E-11  2.53E-11  3.70E-11  1.20E-11  1.16E-11  1.16E-11  1.85E-11  2.78E-11  2.19E-11  6.35E-12  1.11E-11  2.51E-12  2.08E-12  0.00E+00  1.33E-12  1.33E-12  1.33E-12  1.99E-12  0.00E+00  5.76E-13  1.14E-12  1.66E-12  0.00E+00  1.06E-12  4.61E-13  1.15E-12  6.65E-13  3.06E-13  8.83E-13  6.86E-13  4.42E-14  3.65E-14  1.21E-14  2.53E-14  2.35E-14  1.58E-14  2.33E-14  5.98E-15  4.92E-15  1.44E-14  1.23E-14  8.26E-15  1.11E-14  4.94E-15  6.04E-15  5.79E-15  3.43E-15  1.63E-15  4.57E-15  1.36E-15  3.95E-15  2.25E-15  3.63E-15  1.15E-15  2.96E-15  1.58E-15  2.11E-15  1.42E-15  2.01E-15  1.68E-15  5.11E-16  4.79E-16  8.44E-16  8.57E-16  8.27E-16  7.07E-16  5.35E-16  5.43E-16  5.07E-16  5.12E-16  3.44E-16  5.05E-16  4.94E-16  4.89E-16  4.76E-16  1.65E-16  3.10E-16  4.65E-16  1.55E-16  3.04E-16  0.00E+00  3.59E-16  3.26E-16  1.97E-16  2.28E-16  2.08E-16  1.37E-16  3.97E-18
  7.66E-11  7.35E-11  6.04E-11  3.79E-11  3.71E-11  2.71E-11  2.62E-11  2.61E-11  2.82E-11  3.52E-11  2.25E-11  1.47E-11  1.46E-11  3.44E-12  2.27E-12  2.17E-12  0.00E+00  1.99E-12  2.49E-12  2.49E-12  4.82E-13  8.91E-13  2.21E-12  1.71E-12  4.28E-13  2.06E-12  7.25E-13  1.53E-12  1.33E-12  4.90E-13  9.46E-13  7.41E-13  6.07E-14  5.01E-14  2.00E-14  2.79E-14  3.27E-14  2.64E-14  3.22E-14  1.49E-14  1.23E-14  1.60E-14  1.71E-14  1.72E-14  1.23E-14  8.22E-15  8.44E-15  6.41E-15  7.15E-15  4.08E-15  6.29E-15  3.41E-15  4.36E-15  4.69E-15  5.05E-15  2.86E-15  3.32E-15  2.64E-15  2.92E-15  2.36E-15  2.25E-15  2.35E-15  1.27E-15  1.20E-15  1.40E-15  9.50E-16  9.10E-16  9.85E-16  5.88E-16  7.46E-16  6.98E-16  7.00E-16  7.04E-16  5.55E-16  5.46E-16  5.43E-16  6.69E-16  2.73E-16  6.54E-16  6.54E-16  2.60E-16  6.38E-16  1.26E-16  5.04E-16  4.48E-16  3.26E-16  2.48E-16  2.93E-16  2.31E-16  5.56E-18
  6.34E-11  6.09E-11  5.03E-11  3.98E-11  3.89E-11  1.90E-11  1.83E-11  1.83E-11  2.99E-11  2.98E-11  2.40E-11  1.05E-11  1.28E-11  3.08E-12  2.54E-12  2.43E-12  2.23E-12  0.00E+00  2.10E-12  2.09E-12  0.00E+00  9.55E-13  1.90E-12  1.84E-12  0.00E+00  1.78E-12  7.87E-13  1.34E-12  1.17E-12  5.41E-13  1.04E-12  8.17E-13  5.47E-14  4.54E-14  2.26E-14  3.15E-14  2.93E-14  2.94E-14  2.89E-14  1.13E-14  9.28E-15  1.80E-14  1.54E-14  1.55E-14  1.39E-14  9.32E-15  7.57E-15  7.23E-15  6.47E-15  3.06E-15  5.74E-15  2.55E-15  4.93E-15  4.23E-15  4.57E-15  2.15E-15  3.75E-15  2.95E-15  2.66E-15  2.69E-15  2.53E-15  2.12E-15  9.61E-16  9.07E-16  1.59E-15  1.07E-15  1.04E-15  8.83E-16  6.70E-16  6.78E-16  6.41E-16  6.45E-16  6.48E-16  6.36E-16  6.24E-16  6.19E-16  6.04E-16  3.12E-16  5.87E-16  5.86E-16  2.92E-16  5.68E-16  0.00E+00  4.50E-16  4.09E-16  3.73E-16  2.87E-16  2.64E-16  2.60E-16  5.06E-18
  4.10E-11  3.94E-11  3.27E-11  2.08E-11  2.04E-11  1.49E-11  1.44E-11  1.44E-11  1.58E-11  1.97E-11  1.28E-11  8.45E-12  8.70E-12  2.14E-12  1.42E-12  1.36E-12  1.55E-12  1.17E-12  0.00E+00  1.38E-12  2.71E-13  5.11E-13  1.27E-12  9.89E-13  2.47E-13  1.19E-12  4.27E-13  9.08E-13  7.97E-13  2.96E-13  5.72E-13  4.51E-13  3.83E-14  3.17E-14  1.26E-14  1.77E-14  2.07E-14  1.67E-14  2.05E-14  9.46E-15  7.82E-15  1.02E-14  1.08E-14  1.09E-14  7.78E-15  5.25E-15  5.37E-15  4.07E-15  4.55E-15  2.60E-15  4.00E-15  2.17E-15  2.78E-15  2.98E-15  3.22E-15  1.82E-15  2.11E-15  1.68E-15  1.87E-15  1.51E-15  1.43E-15  1.50E-15  8.08E-16  7.64E-16  8.92E-16  6.06E-16  5.80E-16  6.28E-16  3.74E-16  4.75E-16  4.45E-16  4.48E-16  4.51E-16  3.55E-16  3.49E-16  3.47E-16  4.27E-16  1.75E-16  4.18E-16  4.17E-16  1.66E-16  4.08E-16  8.02E-17  3.22E-16  2.85E-16  2.08E-16  1.59E-16  1.87E-16  1.48E-16  3.59E-18
  7.50E-11  7.24E-11  6.16E-11  2.89E-11  4.25E-11  2.08E-11  2.02E-11  2.02E-11  2.28E-11  3.99E-11  2.87E-11  1.29E-11  2.03E-11  5.86E-12  4.16E-12  3.99E-12  3.04E-12  2.29E-12  2.69E-12  0.00E+00  3.98E-13  7.82E-13  1.95E-12  2.31E-12  3.85E-13  1.89E-12  7.01E-13  2.18E-12  1.40E-12  5.26E-13  1.53E-12  1.24E-12  1.09E-13  9.05E-14  2.58E-14  5.42E-14  5.88E-14  3.39E-14  5.81E-14  1.94E-14  1.60E-14  3.10E-14  3.10E-14  2.24E-14  2.41E-14  1.08E-14  1.54E-14  1.26E-14  9.37E-15  5.35E-15  1.17E-14  4.47E-15  8.65E-15  6.18E-15  9.33E-15  3.77E-15  6.54E-15  3.47E-15  5.43E-15  3.14E-15  4.41E-15  4.33E-15  1.69E-15  1.59E-15  1.86E-15  1.89E-15  1.83E-15  1.82E-15  1.18E-15  1.39E-15  1.31E-15  1.32E-15  9.48E-16  1.11E-15  1.09E-15  1.08E-15  1.23E-15  3.63E-16  8.53E-16  1.19E-15  3.39E-16  8.35E-16  1.65E-16  9.15E-16  8.35E-16  4.34E-16  5.00E-16  5.34E-16  3.00E-16  1.08E-17
  1.19E-10  1.16E-10  1.01E-10  0.00E+00  0.00E+00  8.33E-11  8.15E-11  8.14E-11  0.00E+00  7.13E-11  0.00E+00  5.75E-11  4.26E-11  1.61E-11  0.00E+00  0.00E+00  1.20E-11  0.00E+00  1.07E-11  7.96E-12  0.00E+00  0.00E+00  5.32E-12  0.00E+00  5.32E-12  5.31E-12  0.00E+00  4.91E-12  4.60E-12  0.00E+00  0.00E+00  0.00E+00  3.26E-13  2.74E-13  0.00E+00  0.00E+00  1.80E-13  0.00E+00  1.78E-13  1.39E-13  1.15E-13  0.00E+00  9.62E-14  9.69E-14  0.00E+00  0.00E+00  4.83E-14  0.00E+00  4.10E-14  3.90E-14  3.62E-14  3.26E-14  0.00E+00  2.70E-14  2.92E-14  2.76E-14  0.00E+00  0.00E+00  1.70E-14  0.00E+00  0.00E+00  1.37E-14  1.22E-14  1.17E-14  0.00E+00  0.00E+00  0.00E+00  5.70E-15  0.00E+00  4.29E-15  4.07E-15  4.10E-15  4.10E-15  0.00E+00  0.00E+00  0.00E+00  3.88E-15  0.00E+00  3.79E-15  3.77E-15  0.00E+00  3.68E-15  3.62E-15  2.90E-15  2.54E-15  0.00E+00  0.00E+00  1.67E-15  0.00E+00  3.53E-17
  9.12E-11  8.88E-11  7.88E-11  6.85E-11  6.77E-11  6.67E-11  6.55E-11  6.54E-11  5.85E-11  5.84E-11  5.21E-11  4.89E-11  3.83E-11  1.74E-11  1.51E-11  1.46E-11  1.36E-11  1.29E-11  1.22E-11  9.26E-12  0.00E+00  0.00E+00  4.76E-12  4.76E-12  0.00E+00  4.76E-12  4.75E-12  4.67E-12  4.51E-12  4.39E-12  4.33E-12  3.84E-12  4.01E-13  3.36E-13  3.34E-13  2.37E-13  2.22E-13  2.24E-13  2.19E-13  1.70E-13  1.42E-13  1.39E-13  1.19E-13  1.19E-13  1.08E-13  7.27E-14  5.98E-14  5.73E-14  5.09E-14  4.88E-14  4.55E-14  4.08E-14  3.95E-14  3.39E-14  3.64E-14  3.45E-14  2.98E-14  2.40E-14  2.13E-14  2.16E-14  2.04E-14  1.71E-14  1.55E-14  1.46E-14  1.29E-14  8.68E-15  8.39E-15  7.16E-15  5.37E-15  5.45E-15  5.09E-15  5.14E-15  5.17E-15  5.06E-15  4.94E-15  4.89E-15  4.78E-15  4.94E-15  4.68E-15  4.68E-15  4.68E-15  4.58E-15  0.00E+00  3.59E-15  3.24E-15  2.91E-15  2.23E-15  2.03E-15  2.01E-15  4.57E-17
  1.38E-10  1.35E-10  1.20E-10  8.33E-11  8.23E-11  6.08E-11  5.97E-11  5.96E-11  7.12E-11  8.90E-11  6.36E-11  4.47E-11  5.86E-11  2.70E-11  1.88E-11  1.81E-11  2.11E-11  1.61E-11  1.91E-11  1.45E-11  1.95E-12  2.98E-12  0.00E+00  5.84E-12  1.46E-12  7.31E-12  2.92E-12  7.18E-12  6.96E-12  2.71E-12  5.35E-12  4.77E-12  6.29E-13  5.27E-13  2.10E-13  2.99E-13  3.48E-13  2.80E-13  3.44E-13  1.62E-13  1.34E-13  1.74E-13  1.87E-13  1.88E-13  1.36E-13  9.21E-14  9.41E-14  7.19E-14  8.04E-14  4.58E-14  7.19E-14  3.85E-14  4.96E-14  5.31E-14  5.75E-14  3.24E-14  3.77E-14  3.00E-14  3.37E-14  2.72E-14  2.56E-14  2.68E-14  1.47E-14  1.38E-14  1.62E-14  1.09E-14  1.05E-14  1.12E-14  6.77E-15  8.54E-15  8.06E-15  8.11E-15  8.17E-15  6.39E-15  6.25E-15  6.21E-15  7.58E-15  3.13E-15  7.36E-15  7.33E-15  2.93E-15  7.17E-15  1.41E-15  5.59E-15  5.08E-15  3.70E-15  2.81E-15  3.23E-15  2.54E-15  7.21E-17
  1.22E-10  1.19E-10  1.06E-10  6.21E-11  9.20E-11  3.02E-11  2.97E-11  2.97E-11  5.34E-11  8.00E-11  7.19E-11  2.25E-11  5.38E-11  2.59E-11  2.26E-11  2.19E-11  1.37E-11  1.30E-11  1.24E-11  1.42E-11  0.00E+00  2.45E-12  4.80E-12  0.00E+00  0.00E+00  4.50E-12  2.25E-12  6.68E-12  4.35E-12  2.13E-12  6.31E-12  5.69E-12  6.25E-13  5.25E-13  1.74E-13  3.71E-13  3.50E-13  2.34E-13  3.45E-13  8.93E-14  7.47E-14  2.19E-13  1.88E-13  1.26E-13  1.69E-13  7.66E-14  9.47E-14  9.03E-14  5.39E-14  2.57E-14  7.14E-14  2.16E-14  6.22E-14  3.57E-14  5.73E-14  1.82E-14  4.74E-14  2.52E-14  3.36E-14  2.26E-14  3.24E-14  2.71E-14  8.15E-15  7.67E-15  1.35E-14  1.37E-14  1.31E-14  1.13E-14  8.43E-15  8.57E-15  7.93E-15  7.99E-15  5.37E-15  7.91E-15  7.78E-15  7.74E-15  7.61E-15  2.59E-15  4.98E-15  7.44E-15  2.47E-15  4.85E-15  0.00E+00  5.71E-15  5.06E-15  3.06E-15  3.45E-15  3.25E-15  2.14E-15  7.30E-17
  7.15E-11  6.97E-11  6.21E-11  0.00E+00  0.00E+00  5.30E-11  5.21E-11  5.20E-11  0.00E+00  4.68E-11  0.00E+00  3.95E-11  3.15E-11  1.51E-11  0.00E+00  0.00E+00  1.20E-11  0.00E+00  1.09E-11  8.32E-12  5.62E-12  0.00E+00  4.22E-12  0.00E+00  0.00E+00  3.95E-12  0.00E+00  3.91E-12  3.82E-12  0.00E+00  0.00E+00  0.00E+00  3.66E-13  3.07E-13  0.00E+00  0.00E+00  2.05E-13  0.00E+00  2.02E-13  1.57E-13  1.31E-13  0.00E+00  1.10E-13  1.11E-13  0.00E+00  0.00E+00  5.57E-14  0.00E+00  4.73E-14  4.51E-14  4.19E-14  3.79E-14  0.00E+00  3.15E-14  3.38E-14  3.20E-14  0.00E+00  0.00E+00  1.97E-14  0.00E+00  0.00E+00  1.59E-14  1.43E-14  1.35E-14  0.00E+00  0.00E+00  0.00E+00  6.65E-15  0.00E+00  5.01E-15  4.66E-15  4.70E-15  4.73E-15  0.00E+00  0.00E+00  0.00E+00  4.47E-15  0.00E+00  4.37E-15  4.35E-15  0.00E+00  4.27E-15  4.20E-15  3.34E-15  2.97E-15  0.00E+00  0.00E+00  1.90E-15  0.00E+00  4.28E-17
  7.43E-11  7.25E-11  6.49E-11  4.57E-11  4.52E-11  3.35E-11  3.29E-11  3.29E-11  3.96E-11  4.95E-11  3.58E-11  2.53E-11  3.41E-11  1.72E-11  1.22E-11  1.18E-11  1.39E-11  1.06E-11  1.26E-11  9.77E-12  1.33E-12  2.04E-12  4.99E-12  3.75E-12  9.34E-13  0.00E+00  1.73E-12  4.31E-12  4.24E-12  1.67E-12  3.31E-12  3.03E-12  4.39E-13  3.69E-13  1.47E-13  2.11E-13  2.46E-13  1.99E-13  2.43E-13  1.14E-13  9.53E-14  1.24E-13  1.33E-13  1.34E-13  9.58E-14  6.54E-14  6.73E-14  5.11E-14  5.74E-14  3.27E-14  5.08E-14  2.75E-14  3.50E-14  3.79E-14  4.10E-14  2.32E-14  2.70E-14  2.14E-14  2.40E-14  1.94E-14  1.84E-14  1.93E-14  1.04E-14  9.87E-15  1.14E-14  7.70E-15  7.44E-15  7.98E-15  4.75E-15  6.00E-15  5.70E-15  5.73E-15  5.77E-15  4.54E-15  4.46E-15  4.43E-15  5.43E-15  2.23E-15  5.30E-15  5.28E-15  2.11E-15  5.15E-15  1.01E-15  4.05E-15  3.55E-15  2.62E-15  1.98E-15  2.31E-15  1.82E-15  5.24E-17
  5.47E-11  5.34E-11  4.84E-11  4.31E-11  4.27E-11  4.22E-11  4.16E-11  4.15E-11  3.80E-11  3.80E-11  3.48E-11  3.31E-11  2.76E-11  1.57E-11  1.42E-11  1.38E-11  1.31E-11  1.26E-11  1.21E-11  9.71E-12  0.00E+00  5.25E-12  5.15E-12  4.83E-12  0.00E+00  4.46E-12  0.00E+00  3.69E-12  3.68E-12  3.66E-12  3.64E-12  3.47E-12  4.71E-13  3.98E-13  3.96E-13  2.84E-13  2.65E-13  2.67E-13  2.61E-13  2.07E-13  1.72E-13  1.68E-13  1.45E-13  1.46E-13  1.31E-13  8.92E-14  7.32E-14  6.95E-14  6.28E-14  5.93E-14  5.57E-14  4.99E-14  4.82E-14  4.13E-14  4.48E-14  4.21E-14  3.69E-14  2.93E-14  2.63E-14  2.66E-14  2.51E-14  2.12E-14  1.90E-14  1.80E-14  1.57E-14  1.06E-14  1.02E-14  8.68E-15  6.54E-15  6.59E-15  6.25E-15  6.30E-15  6.33E-15  6.20E-15  6.09E-15  6.05E-15  5.93E-15  6.09E-15  5.77E-15  5.75E-15  5.74E-15  5.59E-15  0.00E+00  4.38E-15  3.88E-15  3.57E-15  2.70E-15  2.50E-15  2.47E-15  5.90E-17
  1.41E-10  1.38E-10  1.26E-10  6.53E-11  9.71E-11  4.80E-11  4.74E-11  4.74E-11  5.85E-11  1.02E-10  8.13E-11  3.90E-11  7.82E-11  4.97E-11  3.92E-11  3.85E-11  3.07E-11  2.38E-11  2.88E-11  3.37E-11  3.55E-12  5.57E-12  1.37E-11  1.54E-11  2.57E-12  1.19E-11  3.94E-12  0.00E+00  8.08E-12  3.23E-12  9.69E-12  9.54E-12  1.83E-12  1.56E-12  4.44E-13  9.60E-13  1.05E-12  6.03E-13  1.03E-12  3.50E-13  2.93E-13  5.72E-13  5.74E-13  4.13E-13  4.46E-13  2.04E-13  2.94E-13  2.39E-13  1.79E-13  1.02E-13  2.23E-13  8.56E-14  1.65E-13  1.18E-13  1.80E-13  7.24E-14  1.27E-13  6.72E-14  1.06E-13  6.09E-14  8.65E-14  8.47E-14  3.27E-14  3.10E-14  3.58E-14  3.62E-14  3.51E-14  3.48E-14  2.23E-14  2.63E-14  2.50E-14  2.51E-14  1.80E-14  2.12E-14  2.08E-14  2.07E-14  2.36E-14  6.94E-15  1.64E-14  2.30E-14  6.55E-15  1.59E-14  3.13E-15  1.75E-14  1.55E-14  8.11E-15  9.15E-15  9.91E-15  5.58E-15  2.44E-16
  1.94E-10  1.91E-10  1.76E-10  1.28E-10  1.27E-10  9.43E-11  9.32E-11  9.31E-11  1.16E-10  1.45E-10  1.08E-10  7.82E-11  1.14E-10  7.75E-11  5.79E-11  5.69E-11  6.86E-11  5.35E-11  6.51E-11  5.58E-11  8.57E-12  1.38E-11  3.38E-11  2.55E-11  6.37E-12  2.97E-11  9.84E-12  2.02E-11  0.00E+00  7.08E-12  1.42E-11  1.41E-11  3.40E-12  2.88E-12  1.15E-12  1.65E-12  1.95E-12  1.57E-12  1.93E-12  9.07E-13  7.62E-13  9.95E-13  1.07E-12  1.08E-12  7.80E-13  5.31E-13  5.49E-13  4.20E-13  4.70E-13  2.70E-13  4.18E-13  2.27E-13  2.92E-13  3.13E-13  3.35E-13  1.91E-13  2.22E-13  1.78E-13  1.96E-13  1.59E-13  1.52E-13  1.59E-13  8.63E-14  8.09E-14  9.49E-14  6.42E-14  6.15E-14  6.59E-14  3.92E-14  4.98E-14  4.61E-14  4.66E-14  4.71E-14  3.66E-14  3.59E-14  3.58E-14  4.39E-14  1.80E-14  4.30E-14  4.30E-14  1.71E-14  4.19E-14  8.26E-15  3.27E-14  2.90E-14  2.09E-14  1.57E-14  1.82E-14  1.44E-14  4.68E-16
  1.34E-10  1.32E-10  1.22E-10  1.11E-10  1.11E-10  1.10E-10  1.08E-10  1.08E-10  1.01E-10  1.01E-10  9.51E-11  9.18E-11  8.12E-11  5.70E-11  5.35E-11  5.27E-11  5.10E-11  4.98E-11  4.86E-11  4.23E-11  0.00E+00  2.71E-11  2.66E-11  2.52E-11  0.00E+00  2.35E-11  1.96E-11  1.61E-11  1.41E-11  0.00E+00  1.32E-11  1.31E-11  2.74E-12  2.33E-12  2.32E-12  1.69E-12  1.59E-12  1.60E-12  1.57E-12  1.24E-12  1.04E-12  1.02E-12  8.77E-13  8.83E-13  7.92E-13  5.47E-13  4.51E-13  4.29E-13  3.85E-13  3.67E-13  3.42E-13  3.09E-13  2.96E-13  2.56E-13  2.76E-13  2.61E-13  2.28E-13  1.82E-13  1.62E-13  1.64E-13  1.56E-13  1.31E-13  1.17E-13  1.11E-13  9.65E-14  6.52E-14  6.27E-14  5.38E-14  3.96E-14  4.03E-14  3.80E-14  3.82E-14  3.84E-14  3.77E-14  3.70E-14  3.68E-14  3.62E-14  3.70E-14  3.54E-14  3.53E-14  3.51E-14  3.43E-14  0.00E+00  2.68E-14  2.33E-14  2.15E-14  1.61E-14  1.50E-14  1.48E-14  3.88E-16
  1.12E-10  1.10E-10  1.01E-10  6.20E-11  9.23E-11  3.05E-11  3.02E-11  3.01E-11  5.66E-11  8.48E-11  7.97E-11  2.57E-11  6.83E-11  4.87E-11  4.58E-11  4.52E-11  2.92E-11  2.85E-11  2.79E-11  3.66E-11  0.00E+00  7.94E-12  1.56E-11  2.22E-11  0.00E+00  1.38E-11  5.78E-12  1.43E-11  8.33E-12  3.89E-12  0.00E+00  1.13E-11  2.47E-12  2.09E-12  6.95E-13  1.51E-12  1.43E-12  9.52E-13  1.40E-12  3.69E-13  3.10E-13  9.06E-13  7.82E-13  5.25E-13  7.13E-13  3.24E-13  4.04E-13  3.86E-13  2.29E-13  1.10E-13  3.08E-13  9.25E-14  2.67E-13  1.54E-13  2.47E-13  7.81E-14  2.03E-13  1.09E-13  1.45E-13  9.79E-14  1.39E-13  1.17E-13  3.54E-14  3.31E-14  5.83E-14  5.89E-14  5.68E-14  4.83E-14  3.60E-14  3.65E-14  3.40E-14  3.44E-14  2.30E-14  3.38E-14  3.29E-14  3.26E-14  3.20E-14  1.10E-14  2.10E-14  3.13E-14  1.04E-14  2.04E-14  0.00E+00  2.38E-14  2.13E-14  1.27E-14  1.44E-14  1.32E-14  8.68E-15  3.50E-16
  1.94E-10  1.91E-10  1.78E-10  1.10E-10  1.64E-10  5.41E-11  5.36E-11  5.36E-11  1.01E-10  1.52E-10  1.44E-10  4.68E-11  1.27E-10  9.83E-11  9.40E-11  9.30E-11  6.06E-11  5.96E-11  5.86E-11  7.96E-11  0.00E+00  1.92E-11  3.78E-11  5.43E-11  0.00E+00  3.42E-11  1.47E-11  3.68E-11  2.15E-11  1.01E-11  2.93E-11  0.00E+00  6.71E-12  5.73E-12  1.90E-12  4.16E-12  3.91E-12  2.62E-12  3.89E-12  1.02E-12  8.61E-13  2.52E-12  2.18E-12  1.46E-12  1.99E-12  9.12E-13  1.12E-12  1.08E-12  6.44E-13  3.08E-13  8.64E-13  2.58E-13  7.53E-13  4.31E-13  6.94E-13  2.19E-13  5.72E-13  3.05E-13  4.10E-13  2.77E-13  3.90E-13  3.27E-13  9.94E-14  9.35E-14  1.64E-13  1.65E-13  1.59E-13  1.35E-13  1.01E-13  1.02E-13  9.55E-14  9.65E-14  6.46E-14  9.48E-14  9.26E-14  9.20E-14  8.96E-14  3.09E-14  5.79E-14  8.67E-14  2.89E-14  5.67E-14  0.00E+00  6.55E-14  5.92E-14  3.56E-14  4.01E-14  3.64E-14  2.39E-14  1.02E-15
  2.33E-10  2.31E-10  2.27E-10  1.28E-10  1.91E-10  9.54E-11  9.53E-11  9.53E-11  1.26E-10  2.21E-10  1.90E-10  9.49E-11  2.24E-10  2.41E-10  2.10E-10  2.10E-10  1.77E-10  1.42E-10  1.79E-10  2.58E-10  3.87E-11  8.06E-11  2.02E-10  2.45E-10  4.08E-11  2.07E-10  8.57E-11  3.12E-10  2.29E-10  9.31E-11  2.81E-10  2.94E-10  0.00E+00  2.99E-10  8.54E-11  2.40E-10  2.74E-10  1.57E-10  2.72E-10  1.03E-10  9.17E-11  1.81E-10  1.89E-10  1.36E-10  1.50E-10  7.31E-11  1.08E-10  8.79E-11  6.64E-11  3.80E-11  8.28E-11  3.21E-11  6.17E-11  4.47E-11  6.76E-11  2.73E-11  4.78E-11  2.53E-11  3.95E-11  2.28E-11  3.24E-11  3.15E-11  1.20E-11  1.14E-11  1.30E-11  1.27E-11  1.22E-11  1.19E-11  7.25E-12  8.58E-12  8.02E-12  8.12E-12  5.83E-12  6.86E-12  6.73E-12  6.65E-12  7.59E-12  2.24E-12  5.30E-12  7.34E-12  2.09E-12  5.10E-12  1.00E-12  5.36E-12  4.60E-12  2.39E-12  2.57E-12  2.75E-12  1.55E-12  1.32E-13
  4.84E-10  4.82E-10  4.73E-10  2.67E-10  4.00E-10  2.00E-10  1.99E-10  1.99E-10  2.65E-10  4.64E-10  3.98E-10  2.00E-10  4.73E-10  5.14E-10  4.48E-10  4.50E-10  3.78E-10  3.04E-10  3.82E-10  5.54E-10  8.36E-11  1.75E-10  4.38E-10  5.31E-10  8.86E-11  4.49E-10  1.87E-10  6.83E-10  5.03E-10  2.05E-10  6.19E-10  6.51E-10  7.78E-10  0.00E+00  2.08E-10  6.10E-10  7.01E-10  4.01E-10  6.98E-10  2.71E-10  2.45E-10  4.82E-10  5.08E-10  3.65E-10  4.06E-10  1.98E-10  2.93E-10  2.40E-10  1.81E-10  1.04E-10  2.26E-10  8.80E-11  1.70E-10  1.23E-10  1.85E-10  7.47E-11  1.31E-10  6.93E-11  1.08E-10  6.22E-11  8.85E-11  8.59E-11  3.28E-11  3.10E-11  3.56E-11  3.46E-11  3.30E-11  3.25E-11  1.97E-11  2.34E-11  2.17E-11  2.19E-11  1.57E-11  1.84E-11  1.80E-11  1.80E-11  2.05E-11  6.02E-12  1.43E-11  1.99E-11  5.68E-12  1.38E-11  2.70E-12  1.45E-11  1.25E-11  6.39E-12  6.85E-12  7.39E-12  4.15E-12  3.68E-13
  3.23E-10  3.21E-10  3.15E-10  3.11E-10  3.11E-10  3.11E-10  3.10E-10  3.10E-10  3.10E-10  3.10E-10  3.10E-10  3.11E-10  3.16E-10  3.43E-10  3.49E-10  3.50E-10  3.53E-10  3.55E-10  3.57E-10  3.70E-10  0.00E+00  4.08E-10  4.09E-10  4.14E-10  0.00E+00  4.20E-10  4.36E-10  4.56E-10  4.70E-10  4.79E-10  4.82E-10  5.07E-10  5.21E-10  4.88E-10  0.00E+00  4.76E-10  4.69E-10  4.70E-10  4.67E-10  4.24E-10  3.83E-10  3.77E-10  3.40E-10  3.42E-10  3.17E-10  2.32E-10  1.96E-10  1.88E-10  1.70E-10  1.62E-10  1.51E-10  1.38E-10  1.33E-10  1.15E-10  1.23E-10  1.17E-10  1.02E-10  8.12E-11  7.20E-11  7.29E-11  6.91E-11  5.75E-11  5.13E-11  4.83E-11  4.19E-11  2.71E-11  2.59E-11  2.17E-11  1.54E-11  1.57E-11  1.45E-11  1.46E-11  1.47E-11  1.45E-11  1.41E-11  1.40E-11  1.37E-11  1.41E-11  1.34E-11  1.33E-11  1.33E-11  1.30E-11  0.00E+00  9.71E-12  8.38E-12  7.51E-12  5.37E-12  4.91E-12  4.88E-12  2.47E-13
  1.74E-10  1.73E-10  1.71E-10  1.13E-10  1.69E-10  5.63E-11  5.63E-11  5.63E-11  1.13E-10  1.69E-10  1.70E-10  5.68E-11  1.75E-10  1.93E-10  1.97E-10  1.98E-10  1.33E-10  1.34E-10  1.35E-10  2.10E-10  0.00E+00  7.85E-11  1.58E-10  2.40E-10  0.00E+00  1.62E-10  8.48E-11  2.68E-10  1.85E-10  9.45E-11  2.86E-10  3.04E-10  4.21E-10  4.00E-10  1.33E-10  0.00E+00  3.52E-10  2.35E-10  3.52E-10  1.14E-10  1.07E-10  3.18E-10  2.94E-10  1.97E-10  2.77E-10  1.38E-10  1.76E-10  1.69E-10  1.02E-10  4.87E-11  1.37E-10  4.16E-11  1.20E-10  6.94E-11  1.11E-10  3.53E-11  9.22E-11  4.91E-11  6.51E-11  4.38E-11  6.23E-11  5.17E-11  1.55E-11  1.44E-11  2.51E-11  2.43E-11  2.32E-11  1.94E-11  1.37E-11  1.39E-11  1.28E-11  1.30E-11  8.73E-12  1.27E-11  1.24E-11  1.23E-11  1.21E-11  4.13E-12  7.88E-12  1.17E-11  3.89E-12  7.62E-12  0.00E+00  8.47E-12  7.42E-12  4.32E-12  4.69E-12  4.26E-12  2.81E-12  2.30E-13
  1.68E-10  1.67E-10  1.65E-10  9.37E-11  1.40E-10  7.02E-11  7.02E-11  7.02E-11  9.37E-11  1.64E-10  1.41E-10  7.10E-11  1.70E-10  1.88E-10  1.65E-10  1.65E-10  1.39E-10  1.12E-10  1.41E-10  2.06E-10  3.13E-11  6.59E-11  1.65E-10  2.01E-10  3.36E-11  1.71E-10  7.14E-11  2.63E-10  1.95E-10  7.97E-11  2.41E-10  2.57E-10  4.37E-10  4.18E-10  1.19E-10  3.17E-10  0.00E+00  2.06E-10  3.60E-10  1.52E-10  1.44E-10  2.86E-10  3.10E-10  2.22E-10  2.51E-10  1.26E-10  1.88E-10  1.54E-10  1.16E-10  6.69E-11  1.46E-10  5.66E-11  1.10E-10  7.90E-11  1.19E-10  4.81E-11  8.46E-11  4.45E-11  6.97E-11  4.03E-11  5.68E-11  5.53E-11  2.12E-11  2.00E-11  2.29E-11  2.20E-11  2.12E-11  2.05E-11  1.25E-11  1.48E-11  1.38E-11  1.39E-11  1.00E-11  1.17E-11  1.15E-11  1.14E-11  1.29E-11  3.82E-12  8.96E-12  1.24E-11  3.54E-12  8.57E-12  1.68E-12  8.96E-12  7.83E-12  4.02E-12  4.31E-12  4.57E-12  2.58E-12  2.47E-13
  2.11E-10  2.10E-10  2.07E-10  2.06E-10  2.06E-10  1.03E-10  1.03E-10  1.03E-10  2.06E-10  2.06E-10  2.07E-10  1.04E-10  2.13E-10  2.36E-10  2.41E-10  2.42E-10  2.44E-10  2.46E-10  2.48E-10  2.58E-10  0.00E+00  1.45E-10  2.90E-10  2.94E-10  0.00E+00  2.99E-10  1.57E-10  3.30E-10  3.42E-10  1.75E-10  3.53E-10  3.75E-10  5.44E-10  5.21E-10  2.60E-10  4.60E-10  4.50E-10  0.00E+00  4.50E-10  2.21E-10  2.10E-10  4.15E-10  3.85E-10  3.87E-10  3.63E-10  2.75E-10  2.33E-10  2.24E-10  2.03E-10  9.68E-11  1.81E-10  8.21E-11  1.59E-10  1.38E-10  1.48E-10  6.99E-11  1.22E-10  9.68E-11  8.67E-11  8.78E-11  8.24E-11  6.86E-11  3.08E-11  2.90E-11  5.01E-11  3.20E-11  3.08E-11  2.55E-11  1.82E-11  1.84E-11  1.72E-11  1.73E-11  1.74E-11  1.70E-11  1.66E-11  1.65E-11  1.60E-11  8.30E-12  1.55E-11  1.54E-11  7.70E-12  1.49E-11  0.00E+00  1.11E-11  9.81E-12  8.74E-12  6.27E-12  5.65E-12  5.58E-12  3.07E-13
  5.30E-10  5.28E-10  5.21E-10  2.95E-10  4.43E-10  2.21E-10  2.21E-10  2.21E-10  2.95E-10  5.17E-10  4.46E-10  2.24E-10  5.35E-10  5.94E-10  5.19E-10  5.22E-10  4.39E-10  3.54E-10  4.46E-10  6.49E-10  9.89E-11  2.08E-10  5.23E-10  6.36E-10  1.06E-10  5.39E-10  2.26E-10  8.31E-10  6.17E-10  2.52E-10  7.63E-10  8.12E-10  1.39E-09  1.34E-09  3.82E-10  1.01E-09  1.15E-09  6.61E-10  0.00E+00  4.85E-10  4.61E-10  9.14E-10  9.92E-10  7.11E-10  8.03E-10  4.06E-10  6.03E-10  4.94E-10  3.74E-10  2.15E-10  4.68E-10  1.81E-10  3.52E-10  2.53E-10  3.83E-10  1.55E-10  2.71E-10  1.43E-10  2.24E-10  1.29E-10  1.83E-10  1.78E-10  6.80E-11  6.42E-11  7.35E-11  7.06E-11  6.79E-11  6.54E-11  4.01E-11  4.75E-11  4.42E-11  4.46E-11  3.21E-11  3.76E-11  3.68E-11  3.64E-11  4.14E-11  1.23E-11  2.88E-11  4.00E-11  1.14E-11  2.77E-11  5.43E-12  2.89E-11  2.50E-11  1.29E-11  1.38E-11  1.47E-11  8.28E-12  7.94E-13
  5.57E-10  5.55E-10  5.49E-10  3.65E-10  3.65E-10  5.47E-10  5.47E-10  5.47E-10  3.66E-10  5.49E-10  3.69E-10  5.57E-10  5.73E-10  6.43E-10  4.38E-10  4.40E-10  6.67E-10  4.48E-10  6.78E-10  7.08E-10  2.53E-10  5.34E-10  8.05E-10  5.44E-10  2.72E-10  8.31E-10  5.82E-10  9.23E-10  9.61E-10  6.55E-10  6.62E-10  7.08E-10  1.82E-09  1.80E-09  1.20E-09  1.12E-09  1.63E-09  1.09E-09  1.63E-09  0.00E+00  1.46E-09  9.72E-10  1.40E-09  1.40E-09  8.96E-10  7.03E-10  9.02E-10  5.78E-10  7.88E-10  7.54E-10  7.07E-10  6.41E-10  4.12E-10  5.35E-10  5.76E-10  5.44E-10  3.18E-10  2.53E-10  3.36E-10  2.26E-10  2.14E-10  2.67E-10  2.40E-10  2.22E-10  1.29E-10  8.27E-11  7.92E-11  9.88E-11  4.65E-11  7.07E-11  6.51E-11  6.60E-11  6.64E-11  4.30E-11  4.20E-11  4.16E-11  6.12E-11  4.20E-11  5.97E-11  5.95E-11  3.96E-11  5.77E-11  1.89E-11  4.28E-11  3.73E-11  2.19E-11  1.57E-11  2.15E-11  1.41E-11  1.22E-12
  2.89E-10  2.88E-10  2.86E-10  1.90E-10  1.90E-10  2.85E-10  2.85E-10  2.85E-10  1.91E-10  2.87E-10  1.93E-10  2.91E-10  3.01E-10  3.40E-10  2.32E-10  2.33E-10  3.54E-10  2.38E-10  3.60E-10  3.76E-10  1.35E-10  2.86E-10  4.30E-10  2.91E-10  1.46E-10  4.45E-10  3.12E-10  4.96E-10  5.18E-10  3.54E-10  3.58E-10  3.83E-10  1.07E-09  1.08E-09  7.20E-10  7.03E-10  1.04E-09  6.95E-10  1.04E-09  9.53E-10  0.00E+00  5.88E-10  8.73E-10  8.74E-10  5.70E-10  4.66E-10  6.04E-10  3.87E-10  5.29E-10  5.07E-10  4.77E-10  4.32E-10  2.78E-10  3.62E-10  3.89E-10  3.68E-10  2.14E-10  1.71E-10  2.26E-10  1.53E-10  1.45E-10  1.79E-10  1.61E-10  1.51E-10  8.69E-11  5.55E-11  5.31E-11  6.61E-11  3.11E-11  4.73E-11  4.38E-11  4.43E-11  4.47E-11  2.89E-11  2.80E-11  2.79E-11  4.05E-11  2.80E-11  3.96E-11  3.94E-11  2.62E-11  3.85E-11  1.26E-11  2.84E-11  2.49E-11  1.46E-11  1.05E-11  1.42E-11  9.26E-12  8.37E-13
  3.87E-10  3.86E-10  3.83E-10  2.55E-10  3.82E-10  1.27E-10  1.27E-10  1.27E-10  2.56E-10  3.85E-10  3.88E-10  1.30E-10  4.04E-10  4.57E-10  4.68E-10  4.70E-10  3.17E-10  3.20E-10  3.22E-10  5.06E-10  0.00E+00  1.92E-10  3.86E-10  5.88E-10  0.00E+00  3.99E-10  2.10E-10  6.68E-10  4.65E-10  2.38E-10  7.22E-10  7.75E-10  1.45E-09  1.47E-09  4.90E-10  1.45E-09  1.43E-09  9.54E-10  1.42E-09  4.38E-10  4.06E-10  0.00E+00  1.20E-09  7.98E-10  1.17E-09  6.45E-10  8.37E-10  8.05E-10  4.90E-10  2.34E-10  6.61E-10  2.00E-10  5.79E-10  3.34E-10  5.39E-10  1.70E-10  4.45E-10  2.36E-10  3.16E-10  2.13E-10  2.99E-10  2.48E-10  7.46E-11  6.97E-11  1.21E-10  1.15E-10  1.10E-10  9.12E-11  6.47E-11  6.57E-11  6.10E-11  6.14E-11  4.13E-11  6.05E-11  5.88E-11  5.83E-11  5.65E-11  1.96E-11  3.65E-11  5.45E-11  1.82E-11  3.54E-11  0.00E+00  3.91E-11  3.45E-11  2.05E-11  2.19E-11  1.97E-11  1.29E-11  1.16E-12
  3.81E-10  3.80E-10  3.77E-10  2.15E-10  3.23E-10  1.62E-10  1.62E-10  1.62E-10  2.17E-10  3.80E-10  3.29E-10  1.66E-10  4.01E-10  4.57E-10  4.01E-10  4.03E-10  3.40E-10  2.74E-10  3.46E-10  5.07E-10  7.81E-11  1.66E-10  4.16E-10  5.08E-10  8.46E-11  4.31E-10  1.82E-10  6.76E-10  5.05E-10  2.07E-10  6.28E-10  6.75E-10  1.55E-09  1.59E-09  4.54E-10  1.39E-09  1.61E-09  9.21E-10  1.61E-09  6.59E-10  6.15E-10  1.22E-09  0.00E+00  9.50E-10  1.13E-09  6.58E-10  1.01E-09  8.34E-10  6.35E-10  3.66E-10  8.04E-10  3.13E-10  6.04E-10  4.37E-10  6.58E-10  2.67E-10  4.65E-10  2.46E-10  3.82E-10  2.21E-10  3.14E-10  3.02E-10  1.17E-10  1.09E-10  1.26E-10  1.20E-10  1.15E-10  1.11E-10  6.71E-11  7.95E-11  7.35E-11  7.42E-11  5.34E-11  6.25E-11  6.07E-11  6.02E-11  6.80E-11  2.02E-11  4.74E-11  6.58E-11  1.87E-11  4.58E-11  9.00E-12  4.74E-11  4.16E-11  2.11E-11  2.26E-11  2.35E-11  1.32E-11  1.43E-12
  5.98E-10  5.96E-10  5.92E-10  4.73E-10  4.73E-10  3.55E-10  3.55E-10  3.55E-10  4.77E-10  5.96E-10  4.82E-10  3.65E-10  6.29E-10  7.16E-10  5.86E-10  5.90E-10  7.46E-10  6.02E-10  7.59E-10  7.95E-10  1.71E-10  3.64E-10  9.14E-10  7.43E-10  1.86E-10  9.47E-10  3.99E-10  1.06E-09  1.11E-09  4.54E-10  9.18E-10  9.87E-10  2.43E-09  2.48E-09  9.94E-10  2.02E-09  2.51E-09  2.01E-09  2.51E-09  1.44E-09  1.34E-09  1.77E-09  2.07E-09  0.00E+00  1.65E-09  1.43E-09  1.57E-09  1.21E-09  1.38E-09  7.96E-10  1.25E-09  6.81E-10  8.78E-10  9.51E-10  1.02E-09  5.79E-10  6.77E-10  5.35E-10  5.93E-10  4.81E-10  4.54E-10  4.70E-10  2.54E-10  2.38E-10  2.73E-10  1.74E-10  1.67E-10  1.72E-10  9.74E-11  1.23E-10  1.14E-10  1.15E-10  1.16E-10  9.05E-11  8.78E-11  8.74E-11  1.06E-10  4.39E-11  1.03E-10  1.03E-10  4.10E-11  9.98E-11  1.97E-11  7.39E-11  6.47E-11  4.59E-11  3.28E-11  3.64E-11  2.89E-11  2.22E-12
  2.61E-10  2.61E-10  2.59E-10  1.73E-10  2.59E-10  8.65E-11  8.66E-11  8.66E-11  1.75E-10  2.62E-10  2.65E-10  8.91E-11  2.77E-10  3.17E-10  3.24E-10  3.26E-10  2.20E-10  2.22E-10  2.24E-10  3.52E-10  0.00E+00  1.35E-10  2.71E-10  4.13E-10  0.00E+00  2.81E-10  1.48E-10  4.72E-10  3.29E-10  1.69E-10  5.12E-10  5.52E-10  1.12E-09  1.15E-09  3.84E-10  1.19E-09  1.19E-09  7.94E-10  1.19E-09  3.88E-10  3.68E-10  1.09E-09  1.02E-09  6.85E-10  0.00E+00  5.93E-10  7.87E-10  7.60E-10  4.65E-10  2.23E-10  6.31E-10  1.91E-10  5.55E-10  3.21E-10  5.18E-10  1.63E-10  4.28E-10  2.26E-10  3.02E-10  2.03E-10  2.88E-10  2.40E-10  7.08E-11  6.67E-11  1.15E-10  1.09E-10  1.04E-10  8.68E-11  6.08E-11  6.18E-11  5.74E-11  5.78E-11  3.89E-11  5.71E-11  5.57E-11  5.52E-11  5.40E-11  1.86E-11  3.50E-11  5.22E-11  1.74E-11  3.37E-11  0.00E+00  3.75E-11  3.22E-11  1.91E-11  2.04E-11  1.86E-11  1.23E-11  1.13E-12
  5.24E-10  5.24E-10  5.22E-10  5.25E-10  5.25E-10  2.63E-10  2.63E-10  2.63E-10  5.32E-10  5.32E-10  5.40E-10  2.73E-10  5.69E-10  6.59E-10  6.77E-10  6.81E-10  6.89E-10  6.96E-10  7.03E-10  7.40E-10  0.00E+00  4.28E-10  8.60E-10  8.75E-10  0.00E+00  8.94E-10  4.73E-10  1.01E-09  1.06E-09  5.44E-10  1.10E-09  1.19E-09  2.59E-09  2.71E-09  1.35E-09  2.91E-09  2.95E-09  2.94E-09  2.95E-09  1.53E-09  1.54E-09  3.08E-09  3.05E-09  3.06E-09  3.00E-09  0.00E+00  2.45E-09  2.40E-09  2.26E-09  1.10E-09  2.08E-09  9.58E-10  1.86E-09  1.62E-09  1.74E-09  8.26E-10  1.45E-09  1.15E-09  1.02E-09  1.03E-09  9.76E-10  8.06E-10  3.60E-10  3.37E-10  5.77E-10  3.68E-10  3.52E-10  2.91E-10  2.04E-10  2.07E-10  1.91E-10  1.93E-10  1.95E-10  1.90E-10  1.83E-10  1.82E-10  1.78E-10  9.17E-11  1.73E-10  1.73E-10  8.64E-11  1.68E-10  0.00E+00  1.24E-10  1.08E-10  9.48E-11  6.76E-11  6.08E-11  6.02E-11  3.91E-12
  2.64E-10  2.64E-10  2.63E-10  1.52E-10  2.28E-10  1.14E-10  1.14E-10  1.14E-10  1.54E-10  2.70E-10  2.35E-10  1.19E-10  2.90E-10  3.38E-10  2.97E-10  2.99E-10  2.53E-10  2.04E-10  2.58E-10  3.80E-10  5.91E-11  1.26E-10  3.17E-10  3.87E-10  6.46E-11  3.30E-10  1.40E-10  5.23E-10  3.92E-10  1.61E-10  4.90E-10  5.30E-10  1.38E-09  1.45E-09  4.13E-10  1.35E-09  1.59E-09  9.08E-10  1.60E-09  7.16E-10  7.34E-10  1.47E-09  1.73E-09  1.24E-09  1.49E-09  9.08E-10  0.00E+00  1.22E-09  9.90E-10  5.82E-10  1.31E-09  5.23E-10  1.02E-09  7.47E-10  1.12E-09  4.55E-10  8.03E-10  4.27E-10  6.64E-10  3.84E-10  5.43E-10  5.23E-10  2.00E-10  1.88E-10  2.14E-10  2.03E-10  1.95E-10  1.88E-10  1.13E-10  1.34E-10  1.24E-10  1.25E-10  8.99E-11  1.05E-10  1.02E-10  1.02E-10  1.15E-10  3.40E-11  7.91E-11  1.11E-10  3.16E-11  7.70E-11  1.51E-11  7.90E-11  6.98E-11  3.53E-11  3.75E-11  3.93E-11  2.20E-11  2.55E-12
  2.93E-10  2.93E-10  2.93E-10  1.97E-10  2.95E-10  9.86E-11  9.88E-11  9.88E-11  2.00E-10  3.00E-10  3.05E-10  1.03E-10  3.23E-10  3.77E-10  3.87E-10  3.90E-10  2.63E-10  2.66E-10  2.68E-10  4.25E-10  0.00E+00  1.65E-10  3.31E-10  5.05E-10  0.00E+00  3.44E-10  1.82E-10  5.85E-10  4.10E-10  2.10E-10  6.39E-10  6.93E-10  1.55E-09  1.63E-09  5.43E-10  1.77E-09  1.80E-09  1.20E-09  1.80E-09  6.30E-10  6.47E-10  1.95E-09  1.97E-09  1.32E-09  1.98E-09  1.24E-09  1.67E-09  0.00E+00  1.07E-09  5.26E-10  1.53E-09  4.77E-10  1.40E-09  8.23E-10  1.32E-09  4.18E-10  1.11E-09  5.89E-10  7.84E-10  5.29E-10  7.50E-10  6.19E-10  1.84E-10  1.72E-10  2.96E-10  2.79E-10  2.68E-10  2.19E-10  1.55E-10  1.56E-10  1.46E-10  1.47E-10  9.90E-11  1.45E-10  1.41E-10  1.41E-10  1.37E-10  4.71E-11  8.85E-11  1.32E-10  4.38E-11  8.49E-11  0.00E+00  9.42E-11  8.13E-11  4.85E-11  5.17E-11  4.71E-11  3.08E-11  3.02E-12
  3.49E-10  3.49E-10  3.49E-10  2.81E-10  2.82E-10  2.12E-10  2.12E-10  2.12E-10  2.87E-10  3.58E-10  2.92E-10  2.21E-10  3.86E-10  4.52E-10  3.72E-10  3.74E-10  4.74E-10  3.83E-10  4.84E-10  5.11E-10  1.11E-10  2.38E-10  5.98E-10  4.87E-10  1.22E-10  6.23E-10  2.64E-10  7.06E-10  7.42E-10  3.05E-10  6.18E-10  6.70E-10  1.89E-09  1.99E-09  7.96E-10  1.74E-09  2.20E-09  1.76E-09  2.21E-09  1.40E-09  1.44E-09  1.93E-09  2.46E-09  2.46E-09  1.98E-09  1.95E-09  2.25E-09  1.75E-09  0.00E+00  1.22E-09  2.01E-09  1.15E-09  1.50E-09  1.67E-09  1.78E-09  1.02E-09  1.21E-09  9.66E-10  1.07E-09  8.69E-10  8.19E-10  8.46E-10  4.53E-10  4.25E-10  4.85E-10  3.03E-10  2.91E-10  3.03E-10  1.70E-10  2.16E-10  1.99E-10  2.01E-10  2.03E-10  1.58E-10  1.54E-10  1.52E-10  1.84E-10  7.70E-11  1.79E-10  1.79E-10  7.16E-11  1.73E-10  3.42E-11  1.28E-10  1.12E-10  7.90E-11  5.64E-11  6.24E-11  4.95E-11  4.14E-12
  3.52E-10  3.52E-10  3.52E-10  2.37E-10  2.37E-10  3.56E-10  3.57E-10  3.57E-10  2.41E-10  3.62E-10  2.46E-10  3.72E-10  3.91E-10  4.58E-10  3.14E-10  3.16E-10  4.80E-10  3.23E-10  4.90E-10  5.18E-10  1.88E-10  4.02E-10  6.07E-10  4.12E-10  2.06E-10  6.31E-10  4.47E-10  7.17E-10  7.53E-10  5.16E-10  5.23E-10  5.67E-10  1.93E-09  2.03E-09  1.35E-09  1.48E-09  2.25E-09  1.50E-09  2.26E-09  2.38E-09  2.46E-09  1.65E-09  2.52E-09  2.52E-09  1.70E-09  1.69E-09  2.39E-09  1.55E-09  2.17E-09  0.00E+00  2.09E-09  2.02E-09  1.32E-09  1.78E-09  1.89E-09  1.81E-09  1.07E-09  8.61E-10  1.15E-09  7.76E-10  7.32E-10  9.07E-10  8.10E-10  7.57E-10  4.33E-10  2.71E-10  2.60E-10  3.21E-10  1.50E-10  2.30E-10  2.14E-10  2.15E-10  2.17E-10  1.41E-10  1.38E-10  1.36E-10  1.99E-10  1.38E-10  1.93E-10  1.92E-10  1.28E-10  1.85E-10  6.05E-11  1.37E-10  1.19E-10  7.10E-11  5.04E-11  6.87E-11  4.51E-11  4.43E-12
  5.54E-10  5.53E-10  5.54E-10  3.20E-10  4.80E-10  2.40E-10  2.41E-10  2.41E-10  3.26E-10  5.71E-10  4.98E-10  2.52E-10  6.17E-10  7.25E-10  6.39E-10  6.43E-10  5.43E-10  4.39E-10  5.54E-10  8.20E-10  1.28E-10  2.73E-10  6.87E-10  8.40E-10  1.40E-10  7.16E-10  3.04E-10  1.14E-09  8.55E-10  3.52E-10  1.07E-09  1.16E-09  3.08E-09  3.24E-09  9.25E-10  3.04E-09  3.60E-09  2.05E-09  3.61E-09  1.63E-09  1.69E-09  3.40E-09  4.06E-09  2.90E-09  3.53E-09  2.38E-09  4.01E-09  3.37E-09  2.64E-09  1.53E-09  0.00E+00  1.44E-09  2.85E-09  2.17E-09  3.19E-09  1.32E-09  2.36E-09  1.26E-09  1.97E-09  1.14E-09  1.61E-09  1.56E-09  5.95E-10  5.57E-10  6.37E-10  5.99E-10  5.73E-10  5.49E-10  3.30E-10  3.92E-10  3.62E-10  3.64E-10  2.63E-10  3.09E-10  3.02E-10  2.98E-10  3.40E-10  1.01E-10  2.37E-10  3.29E-10  9.40E-11  2.29E-10  4.49E-11  2.37E-10  2.03E-10  1.03E-10  1.10E-10  1.16E-10  6.61E-11  7.60E-12
  7.25E-10  7.24E-10  7.26E-10  4.89E-10  4.90E-10  7.36E-10  7.38E-10  7.38E-10  4.99E-10  7.49E-10  5.09E-10  7.73E-10  8.12E-10  9.57E-10  6.56E-10  6.60E-10  1.00E-09  6.77E-10  1.03E-09  1.08E-09  3.95E-10  8.45E-10  1.27E-09  8.65E-10  4.33E-10  1.33E-09  9.40E-10  1.51E-09  1.59E-09  1.09E-09  1.10E-09  1.20E-09  4.11E-09  4.32E-09  2.88E-09  3.16E-09  4.82E-09  3.20E-09  4.83E-09  5.11E-09  5.31E-09  3.55E-09  5.48E-09  5.47E-09  3.71E-09  3.82E-09  5.66E-09  3.74E-09  5.40E-09  5.26E-09  5.04E-09  0.00E+00  3.11E-09  4.42E-09  4.58E-09  4.46E-09  2.70E-09  2.20E-09  2.94E-09  1.98E-09  1.87E-09  2.32E-09  2.07E-09  1.93E-09  1.11E-09  6.94E-10  6.65E-10  8.18E-10  3.84E-10  5.85E-10  5.43E-10  5.49E-10  5.52E-10  3.60E-10  3.50E-10  3.48E-10  5.08E-10  3.50E-10  4.93E-10  4.88E-10  3.25E-10  4.73E-10  1.54E-10  3.49E-10  3.03E-10  1.81E-10  1.28E-10  1.75E-10  1.14E-10  1.13E-11
  6.25E-10  6.25E-10  6.26E-10  4.22E-10  6.34E-10  2.12E-10  2.12E-10  2.12E-10  4.31E-10  6.47E-10  6.59E-10  2.22E-10  7.01E-10  8.27E-10  8.51E-10  8.57E-10  5.79E-10  5.85E-10  5.91E-10  9.38E-10  0.00E+00  3.66E-10  7.35E-10  1.12E-09  0.00E+00  7.66E-10  4.07E-10  1.31E-09  9.17E-10  4.71E-10  1.43E-09  1.56E-09  3.57E-09  3.75E-09  1.25E-09  4.11E-09  4.18E-09  2.78E-09  4.19E-09  1.48E-09  1.54E-09  4.63E-09  4.76E-09  3.17E-09  4.84E-09  3.34E-09  4.98E-09  4.94E-09  3.20E-09  1.57E-09  4.52E-09  1.40E-09  0.00E+00  2.62E-09  4.05E-09  1.32E-09  3.63E-09  1.98E-09  2.64E-09  1.78E-09  2.53E-09  2.09E-09  6.21E-10  5.82E-10  9.97E-10  9.39E-10  8.97E-10  7.39E-10  5.14E-10  5.22E-10  4.88E-10  4.90E-10  3.30E-10  4.84E-10  4.72E-10  4.69E-10  4.57E-10  1.57E-10  2.96E-10  4.42E-10  1.48E-10  2.86E-10  0.00E+00  3.18E-10  2.71E-10  1.63E-10  1.72E-10  1.58E-10  1.04E-10  1.02E-11
  7.46E-10  7.46E-10  7.49E-10  6.07E-10  6.08E-10  4.57E-10  4.58E-10  4.58E-10  6.21E-10  7.76E-10  6.33E-10  4.81E-10  8.44E-10  1.00E-09  8.23E-10  8.29E-10  1.05E-09  8.50E-10  1.07E-09  1.14E-09  2.48E-10  5.33E-10  1.34E-09  1.09E-09  2.73E-10  1.40E-09  5.93E-10  1.59E-09  1.67E-09  6.88E-10  1.39E-09  1.52E-09  4.36E-09  4.59E-09  1.84E-09  4.03E-09  5.12E-09  4.09E-09  5.14E-09  3.27E-09  3.40E-09  4.56E-09  5.87E-09  5.86E-09  4.78E-09  5.02E-09  6.33E-09  5.06E-09  6.28E-09  3.74E-09  6.15E-09  3.53E-09  4.61E-09  0.00E+00  5.46E-09  3.13E-09  4.00E-09  3.37E-09  3.77E-09  3.05E-09  2.88E-09  2.99E-09  1.60E-09  1.49E-09  1.71E-09  1.07E-09  1.02E-09  1.05E-09  5.86E-10  7.46E-10  6.91E-10  6.96E-10  7.01E-10  5.50E-10  5.33E-10  5.32E-10  6.46E-10  2.67E-10  6.24E-10  6.24E-10  2.49E-10  6.05E-10  1.18E-10  4.50E-10  3.87E-10  2.79E-10  1.98E-10  2.25E-10  1.77E-10  1.45E-11
  7.38E-10  7.38E-10  7.40E-10  4.28E-10  6.43E-10  3.22E-10  3.23E-10  3.23E-10  4.37E-10  7.65E-10  6.69E-10  3.39E-10  8.31E-10  9.82E-10  8.67E-10  8.72E-10  7.37E-10  5.96E-10  7.53E-10  1.12E-09  1.74E-10  3.73E-10  9.38E-10  1.15E-09  1.91E-10  9.77E-10  4.15E-10  1.56E-09  1.17E-09  4.81E-10  1.46E-09  1.59E-09  4.26E-09  4.48E-09  1.28E-09  4.22E-09  5.00E-09  2.85E-09  5.02E-09  2.28E-09  2.37E-09  4.76E-09  5.72E-09  4.08E-09  4.98E-09  3.47E-09  6.09E-09  5.20E-09  4.27E-09  2.53E-09  5.74E-09  2.31E-09  4.50E-09  3.51E-09  0.00E+00  2.12E-09  3.97E-09  2.18E-09  3.41E-09  1.97E-09  2.80E-09  2.70E-09  1.03E-09  9.65E-10  1.10E-09  1.04E-09  9.93E-10  9.55E-10  5.69E-10  6.75E-10  6.26E-10  6.31E-10  4.52E-10  5.31E-10  5.17E-10  5.13E-10  5.85E-10  1.72E-10  4.08E-10  5.66E-10  1.61E-10  3.93E-10  7.75E-11  4.07E-10  3.55E-10  1.78E-10  1.91E-10  2.01E-10  1.13E-10  1.31E-11
  7.44E-10  7.44E-10  7.47E-10  5.04E-10  5.05E-10  7.59E-10  7.61E-10  7.61E-10  5.16E-10  7.73E-10  5.26E-10  7.99E-10  8.41E-10  9.96E-10  6.83E-10  6.88E-10  1.05E-09  7.05E-10  1.07E-09  1.13E-09  4.12E-10  8.84E-10  1.33E-09  9.05E-10  4.53E-10  1.39E-09  9.84E-10  1.58E-09  1.66E-09  1.14E-09  1.16E-09  1.26E-09  4.34E-09  4.56E-09  3.05E-09  3.34E-09  5.09E-09  3.39E-09  5.11E-09  5.42E-09  5.64E-09  3.78E-09  5.83E-09  5.83E-09  3.96E-09  4.15E-09  6.28E-09  4.18E-09  6.22E-09  6.17E-09  6.06E-09  5.77E-09  3.76E-09  5.10E-09  5.34E-09  0.00E+00  3.28E-09  2.74E-09  3.68E-09  2.48E-09  2.35E-09  2.92E-09  2.60E-09  2.43E-09  1.39E-09  8.71E-10  8.32E-10  1.03E-09  4.80E-10  7.30E-10  6.74E-10  6.82E-10  6.87E-10  4.46E-10  4.35E-10  4.31E-10  6.31E-10  4.35E-10  6.14E-10  6.07E-10  4.03E-10  5.89E-10  1.92E-10  4.37E-10  3.80E-10  2.28E-10  1.61E-10  2.19E-10  1.44E-10  1.42E-11
  5.07E-10  5.07E-10  5.09E-10  3.44E-10  5.17E-10  1.73E-10  1.73E-10  1.73E-10  3.52E-10  5.29E-10  5.40E-10  1.82E-10  5.77E-10  6.85E-10  7.05E-10  7.10E-10  4.80E-10  4.85E-10  4.90E-10  7.79E-10  0.00E+00  3.05E-10  6.13E-10  9.37E-10  0.00E+00  6.39E-10  3.40E-10  1.09E-09  7.67E-10  3.95E-10  1.20E-09  1.30E-09  3.01E-09  3.16E-09  1.06E-09  3.48E-09  3.53E-09  2.35E-09  3.55E-09  1.25E-09  1.31E-09  3.94E-09  4.06E-09  2.70E-09  4.13E-09  2.91E-09  4.44E-09  4.45E-09  2.97E-09  1.48E-09  4.43E-09  1.45E-09  4.31E-09  2.66E-09  4.18E-09  1.35E-09  0.00E+00  2.16E-09  2.93E-09  1.97E-09  2.80E-09  2.33E-09  6.92E-10  6.48E-10  1.11E-09  1.04E-09  9.95E-10  8.23E-10  5.74E-10  5.82E-10  5.37E-10  5.44E-10  3.65E-10  5.36E-10  5.20E-10  5.19E-10  5.05E-10  1.73E-10  3.25E-10  4.86E-10  1.62E-10  3.15E-10  0.00E+00  3.48E-10  3.06E-10  1.79E-10  1.93E-10  1.73E-10  1.13E-10  1.12E-11
  6.28E-10  6.29E-10  6.33E-10  6.43E-10  6.44E-10  3.23E-10  3.23E-10  3.24E-10  6.59E-10  6.59E-10  6.74E-10  3.42E-10  7.22E-10  8.62E-10  8.88E-10  8.95E-10  9.08E-10  9.18E-10  9.28E-10  9.84E-10  0.00E+00  5.79E-10  1.16E-09  1.19E-09  0.00E+00  1.21E-09  6.46E-10  1.39E-09  1.46E-09  7.51E-10  1.52E-09  1.66E-09  3.81E-09  4.01E-09  2.01E-09  4.40E-09  4.48E-09  4.47E-09  4.49E-09  2.38E-09  2.48E-09  4.99E-09  5.15E-09  5.14E-09  5.25E-09  5.57E-09  5.70E-09  5.73E-09  5.77E-09  2.89E-09  5.80E-09  2.91E-09  5.81E-09  5.74E-09  5.78E-09  2.88E-09  5.57E-09  0.00E+00  4.54E-09  4.57E-09  4.39E-09  3.71E-09  1.66E-09  1.56E-09  2.67E-09  1.66E-09  1.60E-09  1.31E-09  9.17E-10  9.34E-10  8.63E-10  8.73E-10  8.77E-10  8.59E-10  8.32E-10  8.28E-10  8.07E-10  4.16E-10  7.81E-10  7.80E-10  3.90E-10  7.57E-10  0.00E+00  5.61E-10  4.86E-10  4.32E-10  3.13E-10  2.82E-10  2.77E-10  1.77E-11
  3.99E-10  3.99E-10  4.02E-10  2.33E-10  3.51E-10  1.76E-10  1.76E-10  1.76E-10  2.40E-10  4.20E-10  3.68E-10  1.87E-10  4.61E-10  5.51E-10  4.87E-10  4.90E-10  4.15E-10  3.35E-10  4.24E-10  6.29E-10  9.86E-11  2.12E-10  5.32E-10  6.51E-10  1.09E-10  5.55E-10  2.36E-10  8.88E-10  6.68E-10  2.75E-10  8.36E-10  9.09E-10  2.44E-09  2.56E-09  7.33E-10  2.41E-09  2.86E-09  1.63E-09  2.87E-09  1.30E-09  1.36E-09  2.73E-09  3.29E-09  2.34E-09  2.87E-09  2.03E-09  3.64E-09  3.14E-09  2.64E-09  1.59E-09  3.73E-09  1.60E-09  3.21E-09  2.67E-09  3.74E-09  1.60E-09  3.17E-09  1.93E-09  0.00E+00  1.76E-09  2.59E-09  2.65E-09  1.02E-09  9.56E-10  1.09E-09  1.02E-09  9.77E-10  9.39E-10  5.62E-10  6.68E-10  6.18E-10  6.24E-10  4.48E-10  5.26E-10  5.11E-10  5.09E-10  5.78E-10  1.70E-10  4.01E-10  5.57E-10  1.59E-10  3.88E-10  7.59E-11  4.00E-10  3.48E-10  1.77E-10  1.88E-10  2.01E-10  1.13E-10  1.25E-11
  3.18E-10  3.19E-10  3.21E-10  3.26E-10  3.27E-10  1.64E-10  1.64E-10  1.64E-10  3.35E-10  3.35E-10  3.43E-10  1.74E-10  3.68E-10  4.40E-10  4.53E-10  4.56E-10  4.63E-10  4.68E-10  4.74E-10  5.02E-10  0.00E+00  2.96E-10  5.95E-10  6.06E-10  0.00E+00  6.21E-10  3.30E-10  7.09E-10  7.46E-10  3.84E-10  7.78E-10  8.47E-10  1.95E-09  2.05E-09  1.02E-09  2.25E-09  2.28E-09  2.28E-09  2.29E-09  1.22E-09  1.27E-09  2.54E-09  2.62E-09  2.62E-09  2.67E-09  2.84E-09  2.91E-09  2.92E-09  2.95E-09  1.48E-09  2.97E-09  1.49E-09  2.99E-09  2.98E-09  2.99E-09  1.49E-09  2.94E-09  2.67E-09  2.43E-09  0.00E+00  2.40E-09  2.09E-09  9.39E-10  8.80E-10  1.51E-09  9.43E-10  8.99E-10  7.42E-10  5.19E-10  5.27E-10  4.88E-10  4.91E-10  4.95E-10  4.83E-10  4.71E-10  4.69E-10  4.56E-10  2.36E-10  4.41E-10  4.40E-10  2.20E-10  4.28E-10  0.00E+00  3.17E-10  2.73E-10  2.45E-10  1.72E-10  1.58E-10  1.56E-10  9.89E-12
  5.34E-10  5.35E-10  5.39E-10  3.65E-10  5.49E-10  1.83E-10  1.84E-10  1.84E-10  3.75E-10  5.63E-10  5.76E-10  1.95E-10  6.19E-10  7.41E-10  7.64E-10  7.69E-10  5.20E-10  5.26E-10  5.32E-10  8.46E-10  0.00E+00  3.32E-10  6.68E-10  1.02E-09  0.00E+00  6.97E-10  3.71E-10  1.19E-09  8.39E-10  4.32E-10  1.31E-09  1.43E-09  3.28E-09  3.45E-09  1.15E-09  3.78E-09  3.84E-09  2.56E-09  3.86E-09  1.36E-09  1.42E-09  4.28E-09  4.41E-09  2.94E-09  4.50E-09  3.19E-09  4.90E-09  4.92E-09  3.31E-09  1.66E-09  5.01E-09  1.68E-09  5.04E-09  3.36E-09  5.04E-09  1.68E-09  5.00E-09  3.14E-09  4.28E-09  2.89E-09  0.00E+00  3.70E-09  1.11E-09  1.04E-09  1.79E-09  1.68E-09  1.60E-09  1.32E-09  9.21E-10  9.35E-10  8.67E-10  8.75E-10  5.89E-10  8.62E-10  8.40E-10  8.32E-10  8.10E-10  2.80E-10  5.25E-10  7.85E-10  2.61E-10  5.08E-10  0.00E+00  5.62E-10  4.86E-10  2.90E-10  3.07E-10  2.80E-10  1.84E-10  1.75E-11
  8.18E-10  8.19E-10  8.27E-10  4.81E-10  7.23E-10  3.62E-10  3.64E-10  3.64E-10  4.95E-10  8.66E-10  7.61E-10  3.86E-10  9.55E-10  1.15E-09  1.01E-09  1.02E-09  8.63E-10  6.98E-10  8.83E-10  1.31E-09  2.06E-10  4.42E-10  1.11E-09  1.36E-09  2.27E-10  1.16E-09  4.94E-10  1.85E-09  1.40E-09  5.74E-10  1.75E-09  1.90E-09  5.05E-09  5.31E-09  1.52E-09  4.99E-09  5.91E-09  3.37E-09  5.93E-09  2.69E-09  2.80E-09  5.63E-09  6.77E-09  4.83E-09  5.91E-09  4.19E-09  7.51E-09  6.47E-09  5.45E-09  3.28E-09  7.69E-09  3.32E-09  6.65E-09  5.56E-09  7.77E-09  3.34E-09  6.68E-09  4.39E-09  7.51E-09  4.30E-09  6.33E-09  0.00E+00  2.59E-09  2.45E-09  2.83E-09  2.64E-09  2.53E-09  2.42E-09  1.45E-09  1.72E-09  1.60E-09  1.61E-09  1.16E-09  1.36E-09  1.32E-09  1.31E-09  1.49E-09  4.41E-10  1.04E-09  1.44E-09  4.11E-10  9.99E-10  1.96E-10  1.04E-09  9.00E-10  4.60E-10  4.93E-10  5.26E-10  2.97E-10  3.14E-11
  4.14E-10  4.14E-10  4.18E-10  2.84E-10  2.85E-10  4.28E-10  4.30E-10  4.30E-10  2.93E-10  4.39E-10  3.00E-10  4.57E-10  4.85E-10  5.83E-10  4.01E-10  4.04E-10  6.15E-10  4.14E-10  6.28E-10  6.67E-10  2.44E-10  5.25E-10  7.92E-10  5.38E-10  2.69E-10  8.26E-10  5.86E-10  9.44E-10  9.94E-10  6.82E-10  6.91E-10  7.52E-10  2.56E-09  2.69E-09  1.79E-09  1.96E-09  2.99E-09  1.99E-09  3.00E-09  3.17E-09  3.30E-09  2.21E-09  3.42E-09  3.41E-09  2.32E-09  2.46E-09  3.78E-09  2.53E-09  3.84E-09  3.86E-09  3.87E-09  3.90E-09  2.60E-09  3.93E-09  3.92E-09  3.92E-09  2.62E-09  2.61E-09  3.87E-09  2.58E-09  2.56E-09  3.57E-09  0.00E+00  3.15E-09  1.85E-09  1.15E-09  1.10E-09  1.36E-09  6.33E-10  9.65E-10  8.93E-10  9.00E-10  9.08E-10  5.92E-10  5.75E-10  5.72E-10  8.37E-10  5.75E-10  8.12E-10  8.07E-10  5.38E-10  7.84E-10  2.56E-10  5.82E-10  5.06E-10  3.00E-10  2.16E-10  2.95E-10  1.94E-10  1.73E-11
  8.32E-10  8.33E-10  8.42E-10  5.72E-10  5.74E-10  8.62E-10  8.65E-10  8.65E-10  5.89E-10  8.84E-10  6.04E-10  9.20E-10  9.77E-10  1.18E-09  8.09E-10  8.15E-10  1.24E-09  8.36E-10  1.27E-09  1.35E-09  4.93E-10  1.06E-09  1.60E-09  1.09E-09  5.43E-10  1.67E-09  1.18E-09  1.91E-09  2.01E-09  1.38E-09  1.40E-09  1.52E-09  5.15E-09  5.40E-09  3.61E-09  3.94E-09  6.00E-09  4.00E-09  6.02E-09  6.37E-09  6.63E-09  4.44E-09  6.86E-09  6.85E-09  4.66E-09  4.94E-09  7.59E-09  5.08E-09  7.70E-09  7.73E-09  7.77E-09  7.82E-09  5.22E-09  7.87E-09  7.86E-09  7.87E-09  5.26E-09  5.24E-09  7.80E-09  5.21E-09  5.18E-09  7.46E-09  6.88E-09  0.00E+00  3.93E-09  2.46E-09  2.35E-09  2.90E-09  1.35E-09  2.06E-09  1.90E-09  1.92E-09  1.94E-09  1.26E-09  1.23E-09  1.22E-09  1.78E-09  1.23E-09  1.73E-09  1.72E-09  1.15E-09  1.67E-09  5.47E-10  1.24E-09  1.08E-09  6.43E-10  4.61E-10  6.30E-10  4.13E-10  3.65E-11
  6.74E-10  6.75E-10  6.83E-10  6.97E-10  6.98E-10  3.50E-10  3.51E-10  3.51E-10  7.18E-10  7.18E-10  7.37E-10  3.74E-10  7.95E-10  9.59E-10  9.89E-10  9.96E-10  1.01E-09  1.02E-09  1.03E-09  1.10E-09  0.00E+00  6.48E-10  1.30E-09  1.33E-09  0.00E+00  1.36E-09  7.24E-10  1.55E-09  1.64E-09  8.42E-10  1.71E-09  1.85E-09  4.16E-09  4.36E-09  2.18E-09  4.76E-09  4.84E-09  4.83E-09  4.85E-09  2.57E-09  2.66E-09  5.36E-09  5.51E-09  5.51E-09  5.61E-09  5.95E-09  6.08E-09  6.11E-09  6.17E-09  3.10E-09  6.22E-09  3.13E-09  6.27E-09  6.30E-09  6.29E-09  3.15E-09  6.32E-09  6.30E-09  6.28E-09  6.28E-09  6.26E-09  6.17E-09  3.02E-09  2.95E-09  0.00E+00  3.41E-09  3.26E-09  2.67E-09  1.87E-09  1.89E-09  1.76E-09  1.77E-09  1.78E-09  1.74E-09  1.70E-09  1.69E-09  1.64E-09  8.48E-10  1.60E-09  1.59E-09  7.94E-10  1.54E-09  0.00E+00  1.15E-09  9.95E-10  8.93E-10  6.42E-10  5.86E-10  5.77E-10  3.28E-11
  5.75E-10  5.76E-10  5.84E-10  3.99E-10  5.99E-10  2.00E-10  2.01E-10  2.01E-10  4.12E-10  6.18E-10  6.35E-10  2.15E-10  6.87E-10  8.32E-10  8.58E-10  8.64E-10  5.85E-10  5.92E-10  5.98E-10  9.53E-10  0.00E+00  3.75E-10  7.54E-10  1.15E-09  0.00E+00  7.86E-10  4.18E-10  1.34E-09  9.42E-10  4.85E-10  1.47E-09  1.60E-09  3.46E-09  3.62E-09  1.21E-09  3.93E-09  3.99E-09  2.66E-09  4.00E-09  1.40E-09  1.46E-09  4.39E-09  4.50E-09  3.00E-09  4.58E-09  3.22E-09  4.93E-09  4.95E-09  3.33E-09  1.67E-09  5.03E-09  1.68E-09  5.06E-09  3.39E-09  5.07E-09  1.69E-09  5.08E-09  3.37E-09  5.04E-09  3.36E-09  5.03E-09  4.97E-09  1.64E-09  1.64E-09  3.24E-09  0.00E+00  4.03E-09  3.32E-09  2.29E-09  2.32E-09  2.15E-09  2.17E-09  1.46E-09  2.13E-09  2.08E-09  2.06E-09  2.01E-09  6.94E-10  1.30E-09  1.94E-09  6.47E-10  1.26E-09  0.00E+00  1.40E-09  1.23E-09  7.33E-10  7.98E-10  7.29E-10  4.78E-10  3.64E-11
  7.40E-10  7.42E-10  7.52E-10  5.13E-10  7.72E-10  2.58E-10  2.59E-10  2.59E-10  5.31E-10  7.96E-10  8.18E-10  2.77E-10  8.86E-10  1.07E-09  1.11E-09  1.11E-09  7.54E-10  7.62E-10  7.71E-10  1.23E-09  0.00E+00  4.82E-10  9.70E-10  1.48E-09  0.00E+00  1.01E-09  5.38E-10  1.73E-09  1.21E-09  6.24E-10  1.89E-09  2.05E-09  4.44E-09  4.64E-09  1.55E-09  5.03E-09  5.11E-09  3.40E-09  5.12E-09  1.80E-09  1.86E-09  5.61E-09  5.76E-09  3.84E-09  5.85E-09  4.11E-09  6.29E-09  6.32E-09  4.25E-09  2.13E-09  6.42E-09  2.15E-09  6.46E-09  4.32E-09  6.48E-09  2.16E-09  6.49E-09  4.31E-09  6.43E-09  4.29E-09  6.42E-09  6.34E-09  2.10E-09  2.09E-09  4.13E-09  5.51E-09  0.00E+00  4.43E-09  3.05E-09  3.09E-09  2.86E-09  2.89E-09  1.94E-09  2.84E-09  2.76E-09  2.75E-09  2.67E-09  9.21E-10  1.73E-09  2.59E-09  8.60E-10  1.67E-09  0.00E+00  1.87E-09  1.63E-09  9.71E-10  1.06E-09  9.70E-10  6.36E-10  4.79E-11
  5.51E-10  5.53E-10  5.61E-10  3.28E-10  4.94E-10  2.48E-10  2.49E-10  2.49E-10  3.40E-10  5.95E-10  5.24E-10  2.66E-10  6.63E-10  8.02E-10  7.09E-10  7.14E-10  6.05E-10  4.89E-10  6.18E-10  9.19E-10  1.44E-10  3.09E-10  7.77E-10  9.50E-10  1.58E-10  8.10E-10  3.44E-10  1.29E-09  9.69E-10  3.98E-10  1.21E-09  1.31E-09  3.25E-09  3.39E-09  9.69E-10  3.14E-09  3.72E-09  2.12E-09  3.73E-09  1.68E-09  1.74E-09  3.49E-09  4.18E-09  2.98E-09  3.64E-09  2.55E-09  4.55E-09  3.92E-09  3.29E-09  1.98E-09  4.64E-09  2.00E-09  4.00E-09  3.34E-09  4.68E-09  2.01E-09  4.01E-09  2.66E-09  4.63E-09  2.65E-09  3.96E-09  4.56E-09  1.94E-09  1.93E-09  2.54E-09  3.67E-09  3.65E-09  0.00E+00  2.23E-09  2.65E-09  2.45E-09  2.47E-09  1.78E-09  2.08E-09  2.03E-09  2.01E-09  2.28E-09  6.76E-10  1.58E-09  2.20E-09  6.29E-10  1.53E-09  2.99E-10  1.59E-09  1.38E-09  7.07E-10  7.72E-10  8.23E-10  4.63E-10  3.89E-11
  2.35E-10  2.35E-10  2.39E-10  1.64E-10  2.46E-10  8.23E-11  8.26E-11  8.26E-11  1.70E-10  2.54E-10  2.62E-10  8.87E-11  2.84E-10  3.43E-10  3.54E-10  3.57E-10  2.41E-10  2.44E-10  2.47E-10  3.93E-10  0.00E+00  1.54E-10  3.09E-10  4.72E-10  0.00E+00  3.22E-10  1.71E-10  5.47E-10  3.83E-10  1.97E-10  5.97E-10  6.45E-10  1.32E-09  1.38E-09  4.59E-10  1.48E-09  1.50E-09  1.00E-09  1.51E-09  5.26E-10  5.43E-10  1.64E-09  1.67E-09  1.12E-09  1.70E-09  1.19E-09  1.81E-09  1.82E-09  1.22E-09  6.13E-10  1.85E-09  6.18E-10  1.86E-09  1.24E-09  1.86E-09  6.20E-10  1.86E-09  1.23E-09  1.84E-09  1.23E-09  1.83E-09  1.81E-09  5.96E-10  5.93E-10  1.17E-09  1.66E-09  1.66E-09  1.63E-09  0.00E+00  1.46E-09  1.36E-09  1.38E-09  9.27E-10  1.36E-09  1.32E-09  1.30E-09  1.27E-09  4.39E-10  8.17E-10  1.22E-09  4.05E-10  7.85E-10  0.00E+00  8.57E-10  7.44E-10  4.44E-10  4.83E-10  4.43E-10  2.91E-10  1.89E-11
  6.70E-10  6.72E-10  6.83E-10  4.00E-10  6.02E-10  3.02E-10  3.03E-10  3.03E-10  4.15E-10  7.26E-10  6.40E-10  3.25E-10  8.10E-10  9.80E-10  8.66E-10  8.73E-10  7.38E-10  5.97E-10  7.55E-10  1.12E-09  1.75E-10  3.76E-10  9.45E-10  1.15E-09  1.92E-10  9.84E-10  4.18E-10  1.56E-09  1.17E-09  4.81E-10  1.46E-09  1.58E-09  3.78E-09  3.94E-09  1.13E-09  3.64E-09  4.30E-09  2.45E-09  4.31E-09  1.94E-09  2.00E-09  4.01E-09  4.80E-09  3.42E-09  4.17E-09  2.92E-09  5.20E-09  4.47E-09  3.75E-09  2.26E-09  5.29E-09  2.28E-09  4.56E-09  3.81E-09  5.32E-09  2.28E-09  4.57E-09  3.03E-09  5.26E-09  3.01E-09  4.50E-09  5.18E-09  2.20E-09  2.18E-09  2.87E-09  4.09E-09  4.07E-09  4.67E-09  3.51E-09  0.00E+00  3.85E-09  3.89E-09  2.80E-09  3.28E-09  3.18E-09  3.15E-09  3.57E-09  1.06E-09  2.47E-09  3.43E-09  9.79E-10  2.38E-09  4.65E-10  2.43E-09  2.10E-09  1.08E-09  1.18E-09  1.26E-09  7.07E-10  5.38E-11
  3.34E-10  3.35E-10  3.41E-10  2.00E-10  3.00E-10  1.51E-10  1.51E-10  1.51E-10  2.07E-10  3.62E-10  3.19E-10  1.62E-10  4.04E-10  4.89E-10  4.32E-10  4.35E-10  3.68E-10  2.98E-10  3.77E-10  5.59E-10  8.74E-11  1.87E-10  4.71E-10  5.75E-10  9.60E-11  4.90E-10  2.08E-10  7.78E-10  5.83E-10  2.39E-10  7.27E-10  7.85E-10  1.86E-09  1.94E-09  5.55E-10  1.79E-09  2.12E-09  1.21E-09  2.12E-09  9.52E-10  9.83E-10  1.97E-09  2.36E-09  1.68E-09  2.05E-09  1.43E-09  2.55E-09  2.19E-09  1.84E-09  1.11E-09  2.59E-09  1.12E-09  2.24E-09  1.87E-09  2.61E-09  1.12E-09  2.24E-09  1.48E-09  2.58E-09  1.48E-09  2.21E-09  2.54E-09  1.08E-09  1.07E-09  1.41E-09  2.00E-09  1.99E-09  2.28E-09  1.86E-09  2.20E-09  0.00E+00  2.03E-09  1.46E-09  1.72E-09  1.68E-09  1.67E-09  1.89E-09  5.61E-10  1.31E-09  1.82E-09  5.18E-10  1.26E-09  2.46E-10  1.28E-09  1.10E-09  5.64E-10  6.19E-10  6.60E-10  3.72E-10  2.75E-11
  2.31E-10  2.32E-10  2.36E-10  1.38E-10  2.08E-10  1.04E-10  1.05E-10  1.05E-10  1.43E-10  2.51E-10  2.21E-10  1.12E-10  2.80E-10  3.39E-10  2.99E-10  3.01E-10  2.55E-10  2.06E-10  2.61E-10  3.87E-10  6.06E-11  1.30E-10  3.26E-10  3.98E-10  6.64E-11  3.40E-10  1.44E-10  5.39E-10  4.04E-10  1.66E-10  5.04E-10  5.44E-10  1.29E-09  1.35E-09  3.85E-10  1.24E-09  1.47E-09  8.38E-10  1.47E-09  6.61E-10  6.82E-10  1.37E-09  1.64E-09  1.17E-09  1.42E-09  9.94E-10  1.77E-09  1.52E-09  1.28E-09  7.69E-10  1.80E-09  7.75E-10  1.55E-09  1.30E-09  1.81E-09  7.77E-10  1.55E-09  1.03E-09  1.79E-09  1.02E-09  1.53E-09  1.76E-09  7.48E-10  7.43E-10  9.75E-10  1.39E-09  1.38E-09  1.58E-09  1.28E-09  1.52E-09  1.39E-09  0.00E+00  1.00E-09  1.19E-09  1.16E-09  1.15E-09  1.30E-09  3.85E-10  9.00E-10  1.25E-09  3.57E-10  8.64E-10  1.69E-10  8.75E-10  7.61E-10  3.88E-10  4.22E-10  4.52E-10  2.54E-10  1.90E-11
  4.30E-10  4.31E-10  4.38E-10  3.60E-10  3.61E-10  2.71E-10  2.72E-10  2.73E-10  3.73E-10  4.66E-10  3.84E-10  2.93E-10  5.20E-10  6.29E-10  5.19E-10  5.23E-10  6.63E-10  5.37E-10  6.78E-10  7.19E-10  1.58E-10  3.38E-10  8.48E-10  6.91E-10  1.73E-10  8.83E-10  3.75E-10  1.00E-09  1.05E-09  4.32E-10  8.74E-10  9.43E-10  2.40E-09  2.50E-09  1.00E-09  2.16E-09  2.73E-09  2.18E-09  2.74E-09  1.72E-09  1.78E-09  2.38E-09  3.04E-09  3.04E-09  2.47E-09  2.59E-09  3.29E-09  2.65E-09  3.33E-09  2.00E-09  3.35E-09  2.02E-09  2.69E-09  3.38E-09  3.37E-09  2.03E-09  2.70E-09  2.68E-09  3.34E-09  2.67E-09  2.66E-09  3.28E-09  1.95E-09  1.94E-09  2.54E-09  2.41E-09  2.40E-09  2.94E-09  2.20E-09  2.80E-09  2.58E-09  2.59E-09  0.00E+00  2.05E-09  2.00E-09  1.98E-09  2.40E-09  9.99E-10  2.33E-09  2.31E-09  9.22E-10  2.24E-09  4.37E-10  1.62E-09  1.41E-09  1.01E-09  7.34E-10  8.37E-10  6.59E-10  3.52E-11
  3.68E-10  3.69E-10  3.75E-10  2.57E-10  3.86E-10  1.29E-10  1.30E-10  1.30E-10  2.66E-10  3.99E-10  4.11E-10  1.39E-10  4.45E-10  5.39E-10  5.56E-10  5.60E-10  3.79E-10  3.83E-10  3.87E-10  6.16E-10  0.00E+00  2.41E-10  4.84E-10  7.39E-10  0.00E+00  5.04E-10  2.67E-10  8.57E-10  5.99E-10  3.08E-10  9.34E-10  1.01E-09  2.05E-09  2.13E-09  7.12E-10  2.30E-09  2.33E-09  1.55E-09  2.33E-09  8.15E-10  8.40E-10  2.53E-09  2.59E-09  1.73E-09  2.63E-09  1.84E-09  2.80E-09  2.81E-09  1.89E-09  9.48E-10  2.85E-09  9.55E-10  2.87E-09  1.92E-09  2.87E-09  9.58E-10  2.87E-09  1.90E-09  2.84E-09  1.89E-09  2.83E-09  2.79E-09  9.22E-10  9.16E-10  1.80E-09  2.56E-09  2.55E-09  2.50E-09  2.40E-09  2.43E-09  2.22E-09  2.25E-09  1.51E-09  0.00E+00  2.17E-09  2.16E-09  2.10E-09  7.24E-10  1.35E-09  2.02E-09  6.72E-10  1.30E-09  0.00E+00  1.41E-09  1.23E-09  7.29E-10  7.96E-10  7.29E-10  4.78E-10  3.04E-11
  4.68E-10  4.69E-10  4.77E-10  3.26E-10  4.91E-10  1.64E-10  1.65E-10  1.65E-10  3.38E-10  5.07E-10  5.22E-10  1.77E-10  5.66E-10  6.85E-10  7.06E-10  7.11E-10  4.81E-10  4.87E-10  4.92E-10  7.83E-10  0.00E+00  3.06E-10  6.15E-10  9.39E-10  0.00E+00  6.40E-10  3.39E-10  1.09E-09  7.61E-10  3.91E-10  1.19E-09  1.28E-09  2.60E-09  2.70E-09  9.02E-10  2.91E-09  2.95E-09  1.96E-09  2.95E-09  1.03E-09  1.06E-09  3.20E-09  3.28E-09  2.18E-09  3.33E-09  2.32E-09  3.55E-09  3.56E-09  2.39E-09  1.20E-09  3.61E-09  1.21E-09  3.63E-09  2.42E-09  3.63E-09  1.21E-09  3.63E-09  2.41E-09  3.59E-09  2.39E-09  3.58E-09  3.53E-09  1.17E-09  1.16E-09  2.28E-09  3.24E-09  3.22E-09  3.16E-09  3.08E-09  3.09E-09  2.90E-09  2.94E-09  1.98E-09  2.87E-09  0.00E+00  2.77E-09  2.72E-09  9.25E-10  1.76E-09  2.62E-09  8.71E-10  1.68E-09  0.00E+00  1.82E-09  1.58E-09  9.43E-10  1.03E-09  9.41E-10  6.18E-10  3.89E-11
  7.35E-10  7.37E-10  7.50E-10  5.13E-10  7.71E-10  2.58E-10  2.59E-10  2.59E-10  5.32E-10  7.98E-10  8.21E-10  2.78E-10  8.90E-10  1.08E-09  1.11E-09  1.12E-09  7.57E-10  7.65E-10  7.73E-10  1.23E-09  0.00E+00  4.81E-10  9.67E-10  1.48E-09  0.00E+00  1.01E-09  5.34E-10  1.71E-09  1.20E-09  6.14E-10  1.86E-09  2.01E-09  4.08E-09  4.25E-09  1.42E-09  4.57E-09  4.63E-09  3.08E-09  4.64E-09  1.62E-09  1.67E-09  5.03E-09  5.15E-09  3.43E-09  5.22E-09  3.65E-09  5.57E-09  5.59E-09  3.75E-09  1.88E-09  5.66E-09  1.90E-09  5.69E-09  3.80E-09  5.70E-09  1.90E-09  5.70E-09  3.78E-09  5.64E-09  3.76E-09  5.62E-09  5.54E-09  1.83E-09  1.82E-09  3.58E-09  5.08E-09  5.06E-09  4.96E-09  4.84E-09  4.86E-09  4.59E-09  4.65E-09  3.13E-09  4.55E-09  4.39E-09  0.00E+00  4.29E-09  1.46E-09  2.77E-09  4.14E-09  1.38E-09  2.67E-09  0.00E+00  2.88E-09  2.50E-09  1.49E-09  1.62E-09  1.49E-09  9.76E-10  6.13E-11
  4.61E-10  4.62E-10  4.70E-10  2.76E-10  4.15E-10  2.08E-10  2.09E-10  2.09E-10  2.86E-10  5.01E-10  4.41E-10  2.25E-10  5.59E-10  6.76E-10  5.97E-10  6.01E-10  5.09E-10  4.11E-10  5.20E-10  7.72E-10  1.21E-10  2.58E-10  6.50E-10  7.93E-10  1.33E-10  6.77E-10  2.87E-10  1.07E-09  8.04E-10  3.30E-10  1.00E-09  1.08E-09  2.55E-09  2.65E-09  7.58E-10  2.44E-09  2.89E-09  1.65E-09  2.90E-09  1.30E-09  1.34E-09  2.69E-09  3.21E-09  2.29E-09  2.79E-09  1.95E-09  3.47E-09  2.99E-09  2.51E-09  1.51E-09  3.53E-09  1.52E-09  3.04E-09  2.54E-09  3.56E-09  1.53E-09  3.05E-09  2.02E-09  3.52E-09  2.01E-09  3.00E-09  3.46E-09  1.47E-09  1.46E-09  1.91E-09  2.71E-09  2.70E-09  3.09E-09  2.59E-09  3.03E-09  2.95E-09  2.98E-09  2.14E-09  2.51E-09  2.43E-09  2.40E-09  0.00E+00  8.10E-10  1.90E-09  2.65E-09  7.56E-10  1.83E-09  3.60E-10  1.84E-09  1.59E-09  8.13E-10  8.86E-10  9.49E-10  5.34E-10  3.88E-11
  5.71E-10  5.73E-10  5.83E-10  5.98E-10  6.00E-10  6.02E-10  6.04E-10  6.04E-10  6.20E-10  6.20E-10  6.38E-10  6.49E-10  6.92E-10  8.37E-10  8.63E-10  8.69E-10  8.83E-10  8.92E-10  9.02E-10  9.57E-10  0.00E+00  1.12E-09  1.13E-09  1.15E-09  0.00E+00  1.17E-09  1.24E-09  1.33E-09  1.40E-09  1.43E-09  1.45E-09  1.56E-09  3.17E-09  3.30E-09  3.31E-09  3.55E-09  3.60E-09  3.60E-09  3.61E-09  3.78E-09  3.90E-09  3.91E-09  4.01E-09  4.00E-09  4.07E-09  4.26E-09  4.33E-09  4.35E-09  4.38E-09  4.39E-09  4.41E-09  4.43E-09  4.43E-09  4.44E-09  4.44E-09  4.44E-09  4.44E-09  4.41E-09  4.39E-09  4.39E-09  4.38E-09  4.32E-09  4.27E-09  4.25E-09  4.18E-09  3.96E-09  3.94E-09  3.86E-09  3.76E-09  3.78E-09  3.54E-09  3.59E-09  3.62E-09  3.51E-09  3.39E-09  3.39E-09  3.32E-09  0.00E+00  3.22E-09  3.20E-09  3.20E-09  3.09E-09  0.00E+00  2.23E-09  1.93E-09  1.73E-09  1.25E-09  1.15E-09  1.13E-09  4.76E-11
  4.27E-10  4.29E-10  4.36E-10  3.58E-10  3.59E-10  2.70E-10  2.71E-10  2.71E-10  3.71E-10  4.64E-10  3.82E-10  2.91E-10  5.18E-10  6.26E-10  5.17E-10  5.20E-10  6.60E-10  5.34E-10  6.75E-10  7.16E-10  1.57E-10  3.35E-10  8.43E-10  6.86E-10  1.72E-10  8.77E-10  3.72E-10  9.93E-10  1.04E-09  4.27E-10  8.65E-10  9.33E-10  2.35E-09  2.45E-09  9.79E-10  2.10E-09  2.66E-09  2.13E-09  2.67E-09  1.68E-09  1.73E-09  2.31E-09  2.96E-09  2.96E-09  2.40E-09  2.51E-09  3.20E-09  2.57E-09  3.23E-09  1.95E-09  3.25E-09  1.96E-09  2.62E-09  3.28E-09  3.27E-09  1.97E-09  2.62E-09  2.60E-09  3.24E-09  2.59E-09  2.58E-09  3.18E-09  1.89E-09  1.88E-09  2.47E-09  2.33E-09  2.32E-09  2.84E-09  2.22E-09  2.78E-09  2.76E-09  2.76E-09  2.77E-09  2.20E-09  2.16E-09  2.14E-09  2.59E-09  1.08E-09  0.00E+00  2.49E-09  9.95E-10  2.43E-09  4.75E-10  1.74E-09  1.50E-09  1.08E-09  7.81E-10  8.95E-10  7.07E-10  3.63E-11
  8.54E-10  8.57E-10  8.72E-10  5.11E-10  7.69E-10  3.86E-10  3.87E-10  3.87E-10  5.30E-10  9.28E-10  8.18E-10  4.16E-10  1.04E-09  1.25E-09  1.11E-09  1.11E-09  9.43E-10  7.63E-10  9.64E-10  1.43E-09  2.24E-10  4.79E-10  1.20E-09  1.47E-09  2.45E-10  1.25E-09  5.31E-10  1.99E-09  1.49E-09  6.11E-10  1.85E-09  2.00E-09  4.70E-09  4.89E-09  1.40E-09  4.50E-09  5.32E-09  3.04E-09  5.33E-09  2.39E-09  2.47E-09  4.95E-09  5.92E-09  4.22E-09  5.14E-09  3.59E-09  6.39E-09  5.50E-09  4.62E-09  2.78E-09  6.50E-09  2.80E-09  5.60E-09  4.68E-09  6.54E-09  2.81E-09  5.61E-09  3.72E-09  6.47E-09  3.70E-09  5.53E-09  6.36E-09  2.70E-09  2.68E-09  3.52E-09  4.99E-09  4.97E-09  5.67E-09  4.75E-09  5.55E-09  5.51E-09  5.52E-09  3.95E-09  4.72E-09  4.65E-09  4.61E-09  5.20E-09  1.55E-09  3.57E-09  0.00E+00  1.42E-09  3.48E-09  6.82E-10  3.49E-09  3.02E-09  1.54E-09  1.67E-09  1.79E-09  1.01E-09  7.26E-11
  2.85E-10  2.86E-10  2.91E-10  2.98E-10  2.99E-10  3.00E-10  3.01E-10  3.01E-10  3.09E-10  3.09E-10  3.18E-10  3.24E-10  3.45E-10  4.17E-10  4.30E-10  4.33E-10  4.40E-10  4.45E-10  4.50E-10  4.77E-10  0.00E+00  5.59E-10  5.62E-10  5.72E-10  0.00E+00  5.85E-10  6.20E-10  6.62E-10  6.94E-10  7.12E-10  7.21E-10  7.77E-10  1.56E-09  1.63E-09  1.63E-09  1.75E-09  1.77E-09  1.77E-09  1.78E-09  1.86E-09  1.92E-09  1.93E-09  1.97E-09  1.97E-09  2.00E-09  2.09E-09  2.13E-09  2.14E-09  2.15E-09  2.16E-09  2.17E-09  2.17E-09  2.18E-09  2.18E-09  2.18E-09  2.18E-09  2.18E-09  2.17E-09  2.15E-09  2.16E-09  2.15E-09  2.12E-09  2.10E-09  2.08E-09  2.05E-09  1.94E-09  1.93E-09  1.89E-09  1.85E-09  1.85E-09  1.84E-09  1.84E-09  1.84E-09  1.83E-09  1.81E-09  1.80E-09  1.74E-09  1.81E-09  1.67E-09  1.66E-09  0.00E+00  1.63E-09  0.00E+00  1.17E-09  1.01E-09  9.01E-10  6.54E-10  5.98E-10  5.89E-10  2.42E-11
  8.53E-10  8.56E-10  8.71E-10  7.15E-10  7.17E-10  5.39E-10  5.42E-10  5.42E-10  7.41E-10  9.27E-10  7.63E-10  5.82E-10  1.03E-09  1.25E-09  1.03E-09  1.04E-09  1.32E-09  1.07E-09  1.35E-09  1.43E-09  3.12E-10  6.69E-10  1.68E-09  1.37E-09  3.43E-10  1.75E-09  7.42E-10  1.98E-09  2.08E-09  8.52E-10  1.73E-09  1.86E-09  4.67E-09  4.86E-09  1.94E-09  4.17E-09  5.29E-09  4.22E-09  5.30E-09  3.33E-09  3.43E-09  4.59E-09  5.87E-09  5.87E-09  4.76E-09  4.99E-09  6.34E-09  5.09E-09  6.41E-09  3.86E-09  6.45E-09  3.88E-09  5.18E-09  6.49E-09  6.49E-09  3.90E-09  5.19E-09  5.16E-09  6.41E-09  5.13E-09  5.12E-09  6.31E-09  3.75E-09  3.72E-09  4.89E-09  4.62E-09  4.59E-09  5.61E-09  4.38E-09  5.48E-09  5.47E-09  5.47E-09  5.47E-09  4.37E-09  4.36E-09  4.35E-09  5.34E-09  2.18E-09  5.15E-09  5.11E-09  2.04E-09  0.00E+00  9.73E-10  3.56E-09  3.08E-09  2.20E-09  1.60E-09  1.83E-09  1.44E-09  7.31E-11
  4.26E-10  4.27E-10  4.35E-10  0.00E+00  0.00E+00  4.49E-10  4.51E-10  4.51E-10  0.00E+00  4.63E-10  0.00E+00  4.84E-10  5.17E-10  6.25E-10  0.00E+00  0.00E+00  6.58E-10  0.00E+00  6.73E-10  7.13E-10  7.80E-10  0.00E+00  8.39E-10  0.00E+00  8.55E-10  8.74E-10  0.00E+00  9.88E-10  1.04E-09  0.00E+00  0.00E+00  0.00E+00  2.32E-09  2.42E-09  0.00E+00  0.00E+00  2.63E-09  0.00E+00  2.63E-09  2.76E-09  2.84E-09  0.00E+00  2.92E-09  2.92E-09  0.00E+00  0.00E+00  3.15E-09  0.00E+00  3.18E-09  3.19E-09  3.20E-09  3.22E-09  0.00E+00  3.23E-09  3.22E-09  3.23E-09  0.00E+00  0.00E+00  3.19E-09  0.00E+00  0.00E+00  3.14E-09  3.10E-09  3.09E-09  0.00E+00  0.00E+00  0.00E+00  2.79E-09  0.00E+00  2.71E-09  2.71E-09  2.71E-09  2.71E-09  0.00E+00  0.00E+00  0.00E+00  2.69E-09  0.00E+00  2.62E-09  2.61E-09  0.00E+00  2.50E-09  0.00E+00  1.80E-09  1.56E-09  0.00E+00  0.00E+00  9.25E-10  0.00E+00  3.68E-11
  4.16E-10  4.18E-10  4.25E-10  2.50E-10  3.76E-10  1.88E-10  1.89E-10  1.89E-10  2.59E-10  4.54E-10  4.00E-10  2.04E-10  5.07E-10  6.11E-10  5.40E-10  5.43E-10  4.60E-10  3.72E-10  4.69E-10  6.96E-10  1.08E-10  2.32E-10  5.83E-10  7.11E-10  1.19E-10  6.06E-10  2.56E-10  9.56E-10  7.15E-10  2.93E-10  8.89E-10  9.56E-10  2.17E-09  2.25E-09  6.43E-10  2.06E-09  2.44E-09  1.39E-09  2.44E-09  1.09E-09  1.12E-09  2.26E-09  2.69E-09  1.92E-09  2.34E-09  1.63E-09  2.89E-09  2.49E-09  2.09E-09  1.26E-09  2.94E-09  1.27E-09  2.53E-09  2.12E-09  2.96E-09  1.27E-09  2.54E-09  1.68E-09  2.93E-09  1.67E-09  2.50E-09  2.88E-09  1.22E-09  1.22E-09  1.60E-09  2.26E-09  2.24E-09  2.54E-09  2.08E-09  2.43E-09  2.41E-09  2.41E-09  1.72E-09  2.06E-09  2.06E-09  2.06E-09  2.40E-09  6.86E-10  1.71E-09  2.39E-09  6.83E-10  1.70E-09  3.41E-10  0.00E+00  1.85E-09  9.32E-10  1.00E-09  1.07E-09  6.01E-10  3.88E-11
  8.19E-10  8.22E-10  8.37E-10  4.92E-10  7.40E-10  3.71E-10  3.73E-10  3.73E-10  5.11E-10  8.94E-10  7.88E-10  4.01E-10  9.98E-10  1.20E-09  1.06E-09  1.07E-09  9.04E-10  7.31E-10  9.23E-10  1.37E-09  2.13E-10  4.54E-10  1.14E-09  1.39E-09  2.32E-10  1.19E-09  5.01E-10  1.87E-09  1.40E-09  5.72E-10  1.74E-09  1.86E-09  4.15E-09  4.31E-09  1.23E-09  3.94E-09  4.65E-09  2.66E-09  4.66E-09  2.08E-09  2.14E-09  4.30E-09  5.12E-09  3.66E-09  4.45E-09  3.09E-09  5.50E-09  4.73E-09  3.97E-09  2.39E-09  5.59E-09  2.41E-09  4.82E-09  4.02E-09  5.63E-09  2.41E-09  4.83E-09  3.20E-09  5.57E-09  3.19E-09  4.76E-09  5.49E-09  2.33E-09  2.31E-09  3.04E-09  4.29E-09  4.27E-09  4.84E-09  3.93E-09  4.60E-09  4.55E-09  4.56E-09  3.26E-09  3.90E-09  3.89E-09  3.88E-09  4.51E-09  1.30E-09  3.21E-09  4.50E-09  1.28E-09  3.20E-09  6.39E-10  4.44E-09  0.00E+00  2.04E-09  2.14E-09  2.28E-09  1.29E-09  7.91E-11
  6.45E-10  6.48E-10  6.60E-10  6.79E-10  6.81E-10  3.42E-10  3.43E-10  3.43E-10  7.05E-10  7.05E-10  7.26E-10  3.69E-10  7.87E-10  9.47E-10  9.76E-10  9.82E-10  9.96E-10  1.01E-09  1.02E-09  1.08E-09  0.00E+00  6.25E-10  1.26E-09  1.28E-09  0.00E+00  1.30E-09  6.88E-10  1.46E-09  1.53E-09  7.84E-10  1.58E-09  1.70E-09  3.20E-09  3.32E-09  1.66E-09  3.54E-09  3.58E-09  3.58E-09  3.59E-09  1.87E-09  1.92E-09  3.86E-09  3.94E-09  3.93E-09  3.99E-09  4.16E-09  4.22E-09  4.24E-09  4.26E-09  2.14E-09  4.29E-09  2.15E-09  4.31E-09  4.32E-09  4.32E-09  2.16E-09  4.32E-09  4.30E-09  4.28E-09  4.28E-09  4.27E-09  4.22E-09  2.09E-09  2.08E-09  4.09E-09  3.85E-09  3.83E-09  3.72E-09  3.52E-09  3.53E-09  3.49E-09  3.49E-09  3.50E-09  3.48E-09  3.47E-09  3.47E-09  3.45E-09  1.74E-09  3.44E-09  3.44E-09  1.72E-09  3.43E-09  0.00E+00  3.34E-09  3.35E-09  0.00E+00  2.13E-09  1.94E-09  1.91E-09  6.40E-11
  2.55E-10  2.56E-10  2.61E-10  1.79E-10  2.69E-10  9.01E-11  9.05E-11  9.05E-11  1.86E-10  2.79E-10  2.87E-10  9.73E-11  3.11E-10  3.73E-10  3.84E-10  3.86E-10  2.61E-10  2.64E-10  2.66E-10  4.22E-10  0.00E+00  1.62E-10  3.26E-10  4.97E-10  0.00E+00  3.38E-10  1.78E-10  5.66E-10  3.94E-10  2.01E-10  6.11E-10  6.53E-10  1.18E-09  1.22E-09  4.08E-10  1.30E-09  1.31E-09  8.75E-10  1.32E-09  4.56E-10  4.68E-10  1.41E-09  1.44E-09  9.57E-10  1.45E-09  1.01E-09  1.53E-09  1.54E-09  1.03E-09  5.18E-10  1.56E-09  5.21E-10  1.57E-09  1.05E-09  1.57E-09  5.23E-10  1.57E-09  1.04E-09  1.56E-09  1.04E-09  1.56E-09  1.54E-09  5.09E-10  5.06E-10  9.98E-10  1.42E-09  1.41E-09  1.37E-09  1.29E-09  1.30E-09  1.28E-09  1.28E-09  8.55E-10  1.28E-09  1.27E-09  1.27E-09  1.26E-09  4.24E-10  8.39E-10  1.26E-09  4.19E-10  8.34E-10  0.00E+00  1.19E-09  1.17E-09  7.70E-10  0.00E+00  9.65E-10  6.32E-10  2.71E-11
  2.39E-10  2.40E-10  2.45E-10  1.44E-10  2.17E-10  1.09E-10  1.09E-10  1.09E-10  1.50E-10  2.62E-10  2.31E-10  1.17E-10  2.92E-10  3.49E-10  3.08E-10  3.10E-10  2.62E-10  2.12E-10  2.67E-10  3.94E-10  6.11E-11  1.30E-10  3.26E-10  3.98E-10  6.63E-11  3.38E-10  1.42E-10  5.28E-10  3.93E-10  1.61E-10  4.87E-10  5.20E-10  1.09E-09  1.13E-09  3.22E-10  1.02E-09  1.21E-09  6.89E-10  1.21E-09  5.38E-10  5.52E-10  1.11E-09  1.32E-09  9.40E-10  1.14E-09  7.92E-10  1.41E-09  1.21E-09  1.01E-09  6.10E-10  1.43E-09  6.15E-10  1.23E-09  1.03E-09  1.44E-09  6.17E-10  1.24E-09  8.21E-10  1.43E-09  8.18E-10  1.22E-09  1.41E-09  6.01E-10  5.98E-10  7.87E-10  1.12E-09  1.11E-09  1.26E-09  1.02E-09  1.19E-09  1.18E-09  1.18E-09  8.44E-10  1.01E-09  1.00E-09  1.00E-09  1.17E-09  3.35E-10  8.28E-10  1.16E-09  3.31E-10  8.23E-10  1.64E-10  1.10E-09  1.07E-09  6.04E-10  9.06E-10  0.00E+00  5.54E-10  2.58E-11
  2.99E-10  3.00E-10  3.07E-10  3.16E-10  3.17E-10  1.59E-10  1.60E-10  1.60E-10  3.28E-10  3.28E-10  3.38E-10  1.72E-10  3.66E-10  4.37E-10  4.50E-10  4.53E-10  4.59E-10  4.64E-10  4.68E-10  4.94E-10  0.00E+00  2.85E-10  5.72E-10  5.81E-10  0.00E+00  5.93E-10  3.12E-10  6.61E-10  6.89E-10  3.52E-10  7.12E-10  7.60E-10  1.36E-09  1.41E-09  7.04E-10  1.49E-09  1.51E-09  1.51E-09  1.51E-09  7.84E-10  8.04E-10  1.61E-09  1.64E-09  1.64E-09  1.66E-09  1.73E-09  1.76E-09  1.76E-09  1.77E-09  8.88E-10  1.78E-09  8.95E-10  1.79E-09  1.80E-09  1.79E-09  8.98E-10  1.80E-09  1.79E-09  1.79E-09  1.79E-09  1.78E-09  1.76E-09  8.75E-10  8.71E-10  1.72E-09  1.63E-09  1.62E-09  1.58E-09  1.49E-09  1.49E-09  1.47E-09  1.48E-09  1.48E-09  1.47E-09  1.47E-09  1.46E-09  1.46E-09  7.33E-10  1.45E-09  1.45E-09  7.24E-10  1.44E-09  0.00E+00  1.37E-09  1.34E-09  1.32E-09  1.31E-09  1.26E-09  0.00E+00  3.24E-11
  9.84E-10  9.93E-10  1.04E-09  6.29E-10  9.49E-10  4.78E-10  4.82E-10  4.82E-10  6.76E-10  1.18E-09  1.07E-09  5.52E-10  1.44E-09  1.96E-09  1.76E-09  1.78E-09  1.52E-09  1.24E-09  1.57E-09  2.41E-09  3.94E-10  8.75E-10  2.21E-09  2.72E-09  4.54E-10  2.34E-09  1.02E-09  3.96E-09  3.04E-09  1.27E-09  3.87E-09  4.35E-09  1.56E-08  1.67E-08  4.78E-09  1.62E-08  1.93E-08  1.10E-08  1.94E-08  9.01E-09  9.51E-09  1.92E-08  2.33E-08  1.66E-08  2.04E-08  1.48E-08  2.66E-08  2.29E-08  1.93E-08  1.16E-08  2.73E-08  1.17E-08  2.35E-08  1.96E-08  2.75E-08  1.18E-08  2.34E-08  1.53E-08  2.64E-08  1.51E-08  2.24E-08  2.52E-08  1.05E-08  1.04E-08  1.33E-08  1.71E-08  1.68E-08  1.81E-08  1.32E-08  1.56E-08  1.50E-08  1.51E-08  1.08E-08  1.28E-08  1.27E-08  1.26E-08  1.45E-08  4.22E-09  1.02E-08  1.43E-08  4.07E-09  1.00E-08  1.99E-09  1.20E-08  1.11E-08  5.97E-09  7.37E-09  8.13E-09  4.60E-09  0.00E+00
T = 6000
  0.00E+00  1.64E-13  1.64E-13  8.95E-14  1.33E-13  6.59E-14  6.48E-14  6.47E-14  7.55E-14  1.32E-13  9.42E-14  4.19E-14  6.15E-14  1.78E-14  1.28E-14  1.23E-14  9.41E-15  7.06E-15  8.34E-15  8.52E-15  7.70E-16  1.11E-15  2.71E-15  3.00E-15  4.97E-16  2.24E-15  6.91E-16  1.83E-15  1.07E-15  3.83E-16  1.10E-15  8.08E-16  6.23E-17  5.27E-17  1.50E-17  3.26E-17  3.58E-17  2.05E-17  3.52E-17  1.21E-17  1.02E-17  1.99E-17  2.03E-17  1.46E-17  1.58E-17  7.49E-18  1.10E-17  9.02E-18  6.88E-18  3.94E-18  8.67E-18  3.39E-18  6.56E-18  4.81E-18  7.23E-18  2.94E-18  5.26E-18  2.90E-18  4.65E-18  2.69E-18  3.85E-18  3.89E-18  1.52E-18  1.45E-18  1.68E-18  1.34E-18  1.24E-18  7.63E-19  5.37E-19  6.28E-19  6.20E-19  6.21E-19  4.44E-19  5.31E-19  5.29E-19  5.28E-19  6.13E-19  1.76E-19  4.36E-19  6.09E-19  1.74E-19  4.33E-19  8.63E-20  5.72E-19  5.56E-19  3.10E-19  4.30E-19  4.90E-19  2.79E-19  1.84E-20
  2.02E-13  0.00E+00  1.71E-13  9.53E-14  1.42E-13  7.05E-14  6.95E-14  6.95E-14  8.29E-14  1.45E-13  1.05E-13  4.72E-14  7.10E-14  2.11E-14  1.52E-14  1.46E-14  1.12E-14  8.42E-15  9.90E-15  1.02E-14  9.21E-16  1.34E-15  3.27E-15  3.61E-15  6.00E-16  2.70E-15  8.37E-16  2.21E-15  1.29E-15  4.62E-16  1.33E-15  9.78E-16  7.61E-17  6.43E-17  1.83E-17  4.00E-17  4.38E-17  2.51E-17  4.31E-17  1.48E-17  1.25E-17  2.44E-17  2.48E-17  1.78E-17  1.93E-17  9.15E-18  1.35E-17  1.10E-17  8.37E-18  4.81E-18  1.06E-17  4.13E-18  7.95E-18  5.86E-18  8.79E-18  3.58E-18  6.38E-18  3.52E-18  5.63E-18  3.24E-18  4.66E-18  4.74E-18  1.86E-18  1.79E-18  2.11E-18  2.11E-18  2.01E-18  1.79E-18  5.44E-19  6.37E-19  6.28E-19  6.29E-19  4.50E-19  5.37E-19  5.35E-19  5.34E-19  6.20E-19  1.78E-19  4.40E-19  6.16E-19  1.76E-19  4.37E-19  8.71E-20  5.75E-19  5.57E-19  3.10E-19  4.26E-19  4.84E-19  2.76E-19  2.29E-20
  9.78E-13  8.32E-13  0.00E+00  2.40E-13  3.60E-13  1.80E-13  1.80E-13  1.80E-13  2.32E-13  4.06E-13  3.20E-13  1.50E-13  2.51E-13  8.64E-14  6.29E-14  6.07E-14  4.67E-14  3.52E-14  4.16E-14  4.34E-14  4.02E-15  5.88E-15  1.44E-14  1.59E-14  2.65E-15  1.20E-14  3.74E-15  9.99E-15  5.87E-15  2.11E-15  6.03E-15  4.45E-15  3.63E-16  3.08E-16  8.76E-17  1.90E-16  2.08E-16  1.20E-16  2.06E-16  7.04E-17  5.95E-17  1.16E-16  1.18E-16  8.47E-17  9.30E-17  4.36E-17  6.37E-17  5.27E-17  3.96E-17  2.29E-17  5.04E-17  1.96E-17  3.81E-17  2.78E-17  4.15E-17  1.69E-17  2.99E-17  1.65E-17  2.63E-17  1.52E-17  2.15E-17  2.17E-17  8.64E-18  8.21E-18  9.85E-18  1.08E-17  1.05E-17  1.09E-17  7.52E-18  8.85E-18  8.45E-18  8.49E-18  6.10E-18  7.20E-18  7.07E-18  7.04E-18  8.06E-18  2.36E-18  5.64E-18  7.88E-18  2.25E-18  5.54E-18  1.10E-18  6.47E-18  5.99E-18  3.12E-18  3.41E-18  3.42E-18  1.92E-18  1.16E-19
  1.98E-12  1.70E-12  8.68E-13  0.00E+00  4.30E-13  2.15E-13  2.15E-13  2.15E-13  4.30E-13  4.30E-13  4.24E-13  2.07E-13  3.45E-13  1.44E-13  1.25E-13  1.20E-13  1.12E-13  1.06E-13  1.01E-13  7.68E-14  0.00E+00  1.90E-14  3.73E-14  3.45E-14  0.00E+00  3.14E-14  1.24E-14  1.90E-14  1.57E-14  7.11E-15  1.35E-14  1.01E-14  7.41E-16  6.28E-16  3.12E-16  4.54E-16  4.27E-16  4.31E-16  4.23E-16  1.68E-16  1.42E-16  2.79E-16  2.42E-16  2.44E-16  2.23E-16  1.56E-16  1.32E-16  1.27E-16  1.14E-16  5.51E-17  1.04E-16  4.71E-17  9.15E-17  8.02E-17  8.51E-17  4.06E-17  7.17E-17  5.93E-17  5.35E-17  5.42E-17  5.17E-17  4.44E-17  2.05E-17  1.94E-17  3.49E-17  2.52E-17  2.45E-17  2.15E-17  1.70E-17  1.72E-17  1.63E-17  1.64E-17  1.65E-17  1.62E-17  1.59E-17  1.58E-17  1.54E-17  7.94E-18  1.52E-17  1.52E-17  7.60E-18  1.50E-17  0.00E+00  1.23E-17  1.13E-17  1.04E-17  8.47E-18  7.86E-18  7.79E-18  2.54E-19
  1.78E-12  1.53E-12  7.83E-13  2.59E-13  0.00E+00  1.22E-13  1.22E-13  1.22E-13  2.44E-13  3.66E-13  3.62E-13  1.18E-13  3.00E-13  1.28E-13  1.11E-13  1.07E-13  6.64E-14  6.29E-14  5.99E-14  6.85E-14  0.00E+00  1.14E-14  2.22E-14  3.09E-14  0.00E+00  1.87E-14  7.34E-15  1.69E-14  9.39E-15  4.24E-15  1.21E-14  9.11E-15  6.66E-16  5.66E-16  1.88E-16  4.11E-16  3.85E-16  2.59E-16  3.80E-16  1.02E-16  8.61E-17  2.52E-16  2.20E-16  1.48E-16  2.01E-16  9.51E-17  1.20E-16  1.14E-16  6.95E-17  3.31E-17  9.37E-17  2.83E-17  8.24E-17  4.79E-17  7.75E-17  2.44E-17  6.53E-17  3.55E-17  4.87E-17  3.28E-17  4.69E-17  4.05E-17  1.23E-17  1.18E-17  2.09E-17  2.25E-17  2.20E-17  1.92E-17  1.53E-17  1.54E-17  1.48E-17  1.48E-17  9.94E-18  1.47E-17  1.44E-17  1.44E-17  1.41E-17  4.82E-18  9.25E-18  1.38E-17  4.60E-18  9.01E-18  0.00E+00  1.12E-17  1.01E-17  6.33E-18  7.62E-18  7.19E-18  4.75E-18  2.31E-19
  1.46E-12  1.26E-12  6.45E-13  2.13E-13  2.01E-13  0.00E+00  2.82E-13  2.82E-13  1.88E-13  2.82E-13  1.86E-13  2.75E-13  2.36E-13  1.03E-13  5.94E-14  5.73E-14  8.05E-14  5.09E-14  7.25E-14  5.55E-14  1.24E-14  1.84E-14  2.71E-14  1.68E-14  8.34E-15  2.30E-14  1.20E-14  1.39E-14  1.15E-14  6.94E-15  6.62E-15  4.96E-15  5.50E-16  4.65E-16  3.08E-16  2.23E-16  3.18E-16  2.13E-16  3.15E-16  2.50E-16  2.11E-16  1.38E-16  1.81E-16  1.82E-16  1.10E-16  7.77E-17  9.83E-17  6.30E-17  8.52E-17  8.21E-17  7.71E-17  7.04E-17  4.54E-17  5.98E-17  6.34E-17  6.07E-17  3.57E-17  2.95E-17  3.98E-17  2.68E-17  2.57E-17  3.32E-17  3.05E-17  2.88E-17  1.73E-17  1.25E-17  1.21E-17  1.60E-17  8.42E-18  1.28E-17  1.20E-17  1.21E-17  1.22E-17  7.98E-18  7.82E-18  7.78E-18  1.15E-17  7.82E-18  1.14E-17  1.13E-17  7.55E-18  1.11E-17  3.67E-18  9.15E-18  8.37E-18  5.09E-18  4.12E-18  5.82E-18  3.85E-18  1.91E-19
  3.25E-12  2.80E-12  1.45E-12  4.78E-13  4.51E-13  6.33E-13  0.00E+00  5.82E-13  3.88E-13  5.82E-13  3.86E-13  5.73E-13  5.00E-13  2.25E-13  1.30E-13  1.26E-13  1.76E-13  1.11E-13  1.59E-13  1.22E-13  2.73E-14  4.09E-14  6.01E-14  3.71E-14  1.85E-14  5.08E-14  2.67E-14  3.08E-14  2.56E-14  1.54E-14  1.48E-14  1.11E-14  1.23E-15  1.04E-15  6.92E-16  5.06E-16  7.13E-16  4.79E-16  7.06E-16  5.63E-16  4.78E-16  3.12E-16  4.08E-16  4.10E-16  2.48E-16  1.76E-16  2.22E-16  1.41E-16  1.93E-16  1.84E-16  1.73E-16  1.58E-16  1.01E-16  1.34E-16  1.44E-16  1.36E-16  8.08E-17  6.61E-17  9.03E-17  6.08E-17  5.80E-17  7.50E-17  6.84E-17  6.54E-17  3.87E-17  2.78E-17  2.71E-17  3.57E-17  1.87E-17  2.83E-17  2.72E-17  2.74E-17  2.75E-17  1.81E-17  1.78E-17  1.77E-17  2.62E-17  1.78E-17  2.57E-17  2.56E-17  1.70E-17  2.50E-17  8.21E-18  2.06E-17  1.85E-17  1.16E-17  9.30E-18  1.32E-17  8.71E-18  4.33E-19
  1.64E-12  1.41E-12  7.29E-13  2.41E-13  2.27E-13  3.19E-13  2.94E-13  0.00E+00  1.95E-13  2.92E-13  1.94E-13  2.87E-13  2.51E-13  1.13E-13  6.55E-14  6.33E-14  8.84E-14  5.62E-14  8.02E-14  6.15E-14  1.38E-14  2.07E-14  3.02E-14  1.87E-14  9.35E-15  2.55E-14  1.34E-14  1.55E-14  1.29E-14  7.76E-15  7.42E-15  5.58E-15  6.18E-16  5.25E-16  3.49E-16  2.55E-16  3.60E-16  2.42E-16  3.56E-16  2.84E-16  2.41E-16  1.57E-16  2.05E-16  2.07E-16  1.24E-16  8.85E-17  1.12E-16  7.11E-17  9.74E-17  9.27E-17  8.73E-17  7.97E-17  5.10E-17  6.76E-17  7.23E-17  6.87E-17  4.07E-17  3.33E-17  4.56E-17  3.07E-17  2.92E-17  3.78E-17  3.43E-17  3.30E-17  1.95E-17  1.40E-17  1.36E-17  1.80E-17  9.42E-18  1.43E-17  1.37E-17  1.38E-17  1.38E-17  9.09E-18  8.96E-18  8.91E-18  1.32E-17  8.96E-18  1.29E-17  1.29E-17  8.59E-18  1.26E-17  4.14E-18  1.04E-17  9.33E-18  5.85E-18  4.69E-18  6.64E-18  4.39E-18  2.18E-19
  4.69E-12  4.11E-12  2.22E-12  1.12E-12  1.05E-12  4.92E-13  4.53E-13  4.50E-13  0.00E+00  5.66E-13  5.66E-13  2.83E-13  5.39E-13  2.92E-13  2.57E-13  2.50E-13  2.35E-13  2.24E-13  2.15E-13  1.68E-13  0.00E+00  4.38E-14  8.58E-14  7.99E-14  0.00E+00  7.31E-14  2.91E-14  4.53E-14  3.76E-14  1.72E-14  3.27E-14  2.48E-14  1.91E-15  1.62E-15  8.08E-16  1.18E-15  1.12E-15  1.12E-15  1.11E-15  4.40E-16  3.72E-16  7.33E-16  6.36E-16  6.40E-16  5.85E-16  4.12E-16  3.49E-16  3.35E-16  3.02E-16  1.46E-16  2.73E-16  1.25E-16  2.42E-16  2.12E-16  2.25E-16  1.08E-16  1.90E-16  1.57E-16  1.42E-16  1.43E-16  1.37E-16  1.18E-16  5.43E-17  5.12E-17  9.25E-17  6.66E-17  6.45E-17  5.67E-17  4.47E-17  4.51E-17  4.25E-17  4.29E-17  4.31E-17  4.23E-17  4.13E-17  4.11E-17  4.06E-17  2.07E-17  4.00E-17  3.99E-17  2.00E-17  3.92E-17  0.00E+00  3.21E-17  2.94E-17  2.68E-17  2.15E-17  2.01E-17  1.99E-17  7.09E-19
  3.75E-12  3.28E-12  1.78E-12  5.10E-13  7.22E-13  3.37E-13  3.11E-13  3.09E-13  2.59E-13  0.00E+00  3.87E-13  1.93E-13  4.30E-13  2.33E-13  1.76E-13  1.71E-13  1.34E-13  1.02E-13  1.22E-13  1.34E-13  1.32E-14  2.00E-14  4.91E-14  5.47E-14  9.09E-15  4.18E-14  1.33E-14  3.62E-14  2.16E-14  7.82E-15  2.24E-14  1.69E-14  1.53E-15  1.30E-15  3.71E-16  8.07E-16  8.93E-16  5.13E-16  8.83E-16  3.01E-16  2.55E-16  5.00E-16  5.09E-16  3.65E-16  4.01E-16  1.88E-16  2.79E-16  2.30E-16  1.73E-16  1.00E-16  2.19E-16  8.57E-17  1.66E-16  1.21E-16  1.80E-16  7.39E-17  1.30E-16  7.19E-17  1.13E-16  6.55E-17  9.40E-17  9.42E-17  3.72E-17  3.52E-17  4.22E-17  4.57E-17  4.43E-17  4.53E-17  3.06E-17  3.61E-17  3.41E-17  3.44E-17  2.46E-17  2.91E-17  2.84E-17  2.82E-17  3.24E-17  9.46E-18  2.28E-17  3.19E-17  9.09E-18  2.24E-17  4.44E-18  2.56E-17  2.35E-17  1.23E-17  1.48E-17  1.60E-17  9.08E-18  5.67E-19
  6.38E-12  5.68E-12  3.28E-12  1.14E-12  1.61E-12  5.04E-13  4.64E-13  4.61E-13  5.81E-13  8.67E-13  0.00E+00  1.91E-13  5.68E-13  3.70E-13  3.33E-13  3.24E-13  2.05E-13  1.97E-13  1.89E-13  2.27E-13  0.00E+00  4.12E-14  8.10E-14  1.14E-13  0.00E+00  6.96E-14  2.80E-14  6.59E-14  3.67E-14  1.67E-14  4.80E-14  3.65E-14  2.96E-15  2.51E-15  8.35E-16  1.83E-15  1.73E-15  1.16E-15  1.71E-15  4.56E-16  3.87E-16  1.13E-15  9.89E-16  6.64E-16  9.12E-16  4.31E-16  5.42E-16  5.23E-16  3.14E-16  1.51E-16  4.29E-16  1.30E-16  3.78E-16  2.21E-16  3.53E-16  1.12E-16  2.97E-16  1.64E-16  2.22E-16  1.50E-16  2.13E-16  1.83E-16  5.66E-17  5.38E-17  9.62E-17  1.04E-16  1.01E-16  8.79E-17  6.92E-17  6.99E-17  6.62E-17  6.68E-17  4.48E-17  6.61E-17  6.46E-17  6.43E-17  6.28E-17  2.15E-17  4.10E-17  6.13E-17  2.04E-17  4.02E-17  0.00E+00  4.91E-17  4.52E-17  2.77E-17  3.32E-17  3.07E-17  2.01E-17  1.15E-18
  1.21E-11  1.09E-11  6.52E-12  2.33E-12  2.20E-12  3.10E-12  2.86E-12  2.84E-12  1.20E-12  1.79E-12  7.88E-13  0.00E+00  9.54E-13  6.86E-13  4.13E-13  4.05E-13  5.78E-13  3.72E-13  5.35E-13  4.37E-13  1.05E-13  1.62E-13  2.39E-13  1.49E-13  7.42E-14  2.07E-13  1.11E-13  1.32E-13  1.11E-13  6.72E-14  6.45E-14  4.94E-14  6.10E-15  5.19E-15  3.44E-15  2.53E-15  3.60E-15  2.41E-15  3.55E-15  2.84E-15  2.42E-15  1.58E-15  2.08E-15  2.08E-15  1.26E-15  8.99E-16  1.14E-15  7.29E-16  9.93E-16  9.51E-16  8.88E-16  8.18E-16  5.26E-16  6.95E-16  7.40E-16  7.05E-16  4.18E-16  3.44E-16  4.66E-16  3.13E-16  3.00E-16  3.88E-16  3.54E-16  3.37E-16  2.01E-16  1.45E-16  1.40E-16  1.85E-16  9.64E-17  1.46E-16  1.38E-16  1.39E-16  1.39E-16  9.17E-17  9.05E-17  9.00E-17  1.33E-16  9.05E-17  1.31E-16  1.30E-16  8.68E-17  1.28E-16  4.21E-17  1.05E-16  9.43E-17  5.81E-17  4.58E-17  6.52E-17  4.31E-17  2.45E-18
  2.34E-11  2.16E-11  1.47E-11  5.10E-12  7.31E-12  3.46E-12  3.23E-12  3.22E-12  2.85E-12  4.96E-12  2.85E-12  1.16E-12  0.00E+00  1.27E-12  1.03E-12  1.02E-12  8.20E-13  6.40E-13  7.80E-13  9.40E-13  1.03E-13  1.66E-13  4.09E-13  4.63E-13  7.71E-14  3.59E-13  1.19E-13  3.35E-13  2.04E-13  7.50E-14  2.16E-13  1.67E-13  1.76E-14  1.51E-14  4.29E-15  9.47E-15  1.04E-14  5.99E-15  1.04E-14  3.56E-15  3.04E-15  5.93E-15  6.07E-15  4.36E-15  4.80E-15  2.28E-15  3.35E-15  2.78E-15  2.10E-15  1.21E-15  2.66E-15  1.04E-15  2.03E-15  1.48E-15  2.20E-15  8.98E-16  1.60E-15  8.78E-16  1.40E-15  8.09E-16  1.15E-15  1.16E-15  4.59E-16  4.36E-16  5.21E-16  5.62E-16  5.47E-16  5.57E-16  3.77E-16  4.45E-16  4.21E-16  4.24E-16  3.05E-16  3.59E-16  3.52E-16  3.50E-16  4.00E-16  1.17E-16  2.79E-16  3.89E-16  1.11E-16  2.74E-16  5.41E-17  3.11E-16  2.87E-16  1.51E-16  1.80E-16  1.94E-16  1.09E-16  7.73E-18
  2.52E-11  2.41E-11  1.96E-11  8.61E-12  1.26E-11  6.13E-12  5.91E-12  5.89E-12  6.28E-12  1.10E-11  7.41E-12  3.23E-12  4.52E-12  0.00E+00  1.18E-12  1.18E-12  9.83E-13  7.86E-13  9.83E-13  1.37E-12  1.85E-13  3.39E-13  8.40E-13  9.81E-13  1.63E-13  7.85E-13  2.81E-13  8.51E-13  5.44E-13  2.04E-13  5.94E-13  4.86E-13  6.53E-14  5.64E-14  1.61E-14  3.62E-14  3.97E-14  2.28E-14  3.94E-14  1.38E-14  1.18E-14  2.31E-14  2.38E-14  1.71E-14  1.88E-14  9.05E-15  1.34E-14  1.10E-14  8.42E-15  4.82E-15  1.07E-14  4.16E-15  8.11E-15  5.96E-15  8.91E-15  3.61E-15  6.47E-15  3.55E-15  5.70E-15  3.29E-15  4.70E-15  4.75E-15  1.87E-15  1.79E-15  2.13E-15  2.30E-15  2.23E-15  2.27E-15  1.53E-15  1.81E-15  1.72E-15  1.73E-15  1.24E-15  1.47E-15  1.44E-15  1.44E-15  1.64E-15  4.79E-16  1.14E-15  1.60E-15  4.56E-16  1.11E-15  2.19E-16  1.27E-15  1.15E-15  6.13E-16  7.25E-16  7.91E-16  4.45E-16  3.56E-17
  3.09E-11  2.96E-11  2.44E-11  1.28E-11  1.88E-11  6.11E-12  5.91E-12  5.90E-12  9.62E-12  1.44E-11  1.16E-11  3.41E-12  6.40E-12  2.01E-12  0.00E+00  1.74E-12  1.16E-12  1.16E-12  1.16E-12  1.74E-12  0.00E+00  5.27E-13  1.05E-12  1.53E-12  0.00E+00  9.91E-13  4.50E-13  1.19E-12  7.10E-13  3.34E-13  9.76E-13  8.09E-13  9.72E-14  8.37E-14  2.78E-14  6.28E-14  5.96E-14  4.00E-14  5.89E-14  1.60E-14  1.37E-14  4.05E-14  3.56E-14  2.38E-14  3.26E-14  1.58E-14  2.02E-14  1.94E-14  1.18E-14  5.67E-15  1.59E-14  4.90E-15  1.42E-14  8.40E-15  1.34E-14  4.25E-15  1.14E-14  6.30E-15  8.56E-15  5.75E-15  8.29E-15  7.15E-15  2.18E-15  2.08E-15  3.72E-15  4.04E-15  3.90E-15  3.44E-15  2.68E-15  2.72E-15  2.56E-15  2.57E-15  1.72E-15  2.55E-15  2.52E-15  2.50E-15  2.46E-15  8.39E-16  1.61E-15  2.41E-15  8.04E-16  1.58E-15  0.00E+00  1.93E-15  1.73E-15  1.06E-15  1.25E-15  1.18E-15  7.80E-16  5.45E-17
  6.33E-11  6.07E-11  5.02E-11  2.65E-11  3.89E-11  1.26E-11  1.22E-11  1.22E-11  2.00E-11  2.99E-11  2.42E-11  7.14E-12  1.35E-11  4.28E-12  3.71E-12  0.00E+00  2.40E-12  2.40E-12  2.40E-12  3.59E-12  0.00E+00  1.10E-12  2.18E-12  3.21E-12  0.00E+00  2.08E-12  9.44E-13  2.49E-12  1.50E-12  7.06E-13  2.06E-12  1.71E-12  2.09E-13  1.79E-13  5.96E-14  1.35E-13  1.27E-13  8.52E-14  1.26E-13  3.42E-14  2.93E-14  8.61E-14  7.58E-14  5.09E-14  7.02E-14  3.38E-14  4.31E-14  4.16E-14  2.52E-14  1.21E-14  3.44E-14  1.05E-14  3.06E-14  1.80E-14  2.86E-14  9.12E-15  2.42E-14  1.35E-14  1.84E-14  1.24E-14  1.77E-14  1.52E-14  4.71E-15  4.47E-15  8.03E-15  8.68E-15  8.42E-15  7.37E-15  5.79E-15  5.86E-15  5.53E-15  5.58E-15  3.74E-15  5.51E-15  5.41E-15  5.36E-15  5.24E-15  1.80E-15  3.43E-15  5.13E-15  1.71E-15  3.36E-15  0.00E+00  4.09E-15  3.75E-15  2.29E-15  2.72E-15  2.50E-15  1.65E-15  1.17E-16
  7.74E-11  7.44E-11  6.19E-11  3.95E-11  3.87E-11  2.83E-11  2.75E-11  2.74E-11  3.02E-11  3.77E-11  2.47E-11  1.65E-11  1.76E-11  5.69E-12  3.95E-12  3.83E-12  0.00E+00  3.59E-12  4.48E-12  4.48E-12  8.80E-13  1.67E-12  4.16E-12  3.27E-12  8.16E-13  3.97E-12  1.46E-12  3.24E-12  2.93E-12  1.11E-12  2.16E-12  1.80E-12  2.79E-13  2.41E-13  9.59E-14  1.44E-13  1.72E-13  1.38E-13  1.70E-13  8.30E-14  7.13E-14  9.33E-14  1.03E-13  1.03E-13  7.54E-14  5.48E-14  5.85E-14  4.49E-14  5.12E-14  2.95E-14  4.62E-14  2.55E-14  3.29E-14  3.65E-14  3.87E-14  2.22E-14  2.64E-14  2.19E-14  2.48E-14  2.00E-14  1.92E-14  2.07E-14  1.14E-14  1.09E-14  1.30E-14  9.37E-15  9.04E-15  9.99E-15  6.22E-15  7.86E-15  7.43E-15  7.45E-15  7.48E-15  5.91E-15  5.83E-15  5.80E-15  7.15E-15  2.91E-15  7.01E-15  7.01E-15  2.79E-15  6.86E-15  1.35E-15  5.58E-15  5.02E-15  3.69E-15  2.89E-15  3.42E-15  2.71E-15  1.60E-16
  6.40E-11  6.16E-11  5.15E-11  4.14E-11  4.06E-11  1.98E-11  1.92E-11  1.92E-11  3.19E-11  3.18E-11  2.62E-11  1.17E-11  1.53E-11  5.00E-12  4.34E-12  4.20E-12  3.94E-12  0.00E+00  3.76E-12  3.76E-12  0.00E+00  1.78E-12  3.54E-12  3.48E-12  0.00E+00  3.39E-12  1.56E-12  2.79E-12  2.54E-12  1.20E-12  2.34E-12  1.96E-12  2.47E-13  2.14E-13  1.07E-13  1.60E-13  1.52E-13  1.52E-13  1.50E-13  6.15E-14  5.28E-14  1.03E-13  9.08E-14  9.17E-14  8.40E-14  6.10E-14  5.17E-14  4.98E-14  4.55E-14  2.18E-14  4.13E-14  1.88E-14  3.66E-14  3.23E-14  3.44E-14  1.64E-14  2.93E-14  2.41E-14  2.21E-14  2.24E-14  2.12E-14  1.84E-14  8.48E-15  8.08E-15  1.45E-14  1.04E-14  1.01E-14  8.82E-15  6.95E-15  7.02E-15  6.68E-15  6.72E-15  6.75E-15  6.63E-15  6.52E-15  6.48E-15  6.34E-15  3.26E-15  6.19E-15  6.18E-15  3.08E-15  6.02E-15  0.00E+00  4.90E-15  4.49E-15  4.14E-15  3.27E-15  3.03E-15  2.99E-15  1.43E-16
  4.13E-11  3.98E-11  3.34E-11  2.16E-11  2.12E-11  1.55E-11  1.51E-11  1.51E-11  1.68E-11  2.09E-11  1.39E-11  9.33E-12  1.03E-11  3.42E-12  2.38E-12  2.30E-12  2.70E-12  2.06E-12  0.00E+00  2.46E-12  4.88E-13  9.42E-13  2.35E-12  1.85E-12  4.61E-13  2.26E-12  8.37E-13  1.87E-12  1.71E-12  6.47E-13  1.26E-12  1.06E-12  1.70E-13  1.47E-13  5.85E-14  8.84E-14  1.05E-13  8.45E-14  1.04E-13  5.08E-14  4.37E-14  5.71E-14  6.29E-14  6.34E-14  4.62E-14  3.37E-14  3.59E-14  2.75E-14  3.15E-14  1.82E-14  2.83E-14  1.57E-14  2.03E-14  2.24E-14  2.38E-14  1.36E-14  1.62E-14  1.35E-14  1.53E-14  1.23E-14  1.18E-14  1.28E-14  7.01E-15  6.69E-15  7.98E-15  5.77E-15  5.56E-15  6.14E-15  3.81E-15  4.83E-15  4.57E-15  4.59E-15  4.62E-15  3.64E-15  3.59E-15  3.57E-15  4.40E-15  1.80E-15  4.32E-15  4.31E-15  1.72E-15  4.23E-15  8.33E-16  3.43E-15  3.08E-15  2.27E-15  1.78E-15  2.10E-15  1.66E-15  9.95E-17
  7.53E-11  7.29E-11  6.25E-11  2.97E-11  4.38E-11  2.15E-11  2.09E-11  2.09E-11  2.39E-11  4.18E-11  3.06E-11  1.40E-11  2.30E-11  8.52E-12  6.34E-12  6.15E-12  4.80E-12  3.67E-12  4.39E-12  0.00E+00  7.04E-13  1.39E-12  3.48E-12  4.14E-12  6.90E-13  3.41E-12  1.30E-12  4.21E-12  2.80E-12  1.07E-12  3.14E-12  2.70E-12  4.42E-13  3.82E-13  1.09E-13  2.47E-13  2.73E-13  1.57E-13  2.70E-13  9.50E-14  8.16E-14  1.59E-13  1.65E-13  1.18E-13  1.31E-13  6.33E-14  9.42E-14  7.79E-14  5.92E-14  3.41E-14  7.56E-14  2.95E-14  5.75E-14  4.23E-14  6.29E-14  2.57E-14  4.59E-14  2.54E-14  4.05E-14  2.34E-14  3.33E-14  3.37E-14  1.34E-14  1.27E-14  1.52E-14  1.64E-14  1.59E-14  1.62E-14  1.09E-14  1.29E-14  1.22E-14  1.23E-14  8.82E-15  1.04E-14  1.02E-14  1.01E-14  1.16E-14  3.40E-15  8.06E-15  1.12E-14  3.21E-15  7.90E-15  1.56E-15  8.92E-15  8.20E-15  4.31E-15  5.09E-15  5.49E-15  3.09E-15  2.72E-16
  1.19E-10  1.16E-10  1.02E-10  0.00E+00  0.00E+00  8.51E-11  8.34E-11  8.33E-11  0.00E+00  7.37E-11  0.00E+00  6.07E-11  4.65E-11  2.08E-11  0.00E+00  0.00E+00  1.67E-11  0.00E+00  1.53E-11  1.23E-11  0.00E+00  0.00E+00  9.22E-12  0.00E+00  9.22E-12  9.21E-12  0.00E+00  8.78E-12  8.41E-12  0.00E+00  0.00E+00  0.00E+00  1.17E-12  1.02E-12  0.00E+00  0.00E+00  7.34E-13  0.00E+00  7.28E-13  5.99E-13  5.16E-13  0.00E+00  4.48E-13  4.50E-13  0.00E+00  0.00E+00  2.59E-13  0.00E+00  2.27E-13  2.18E-13  2.06E-13  1.89E-13  0.00E+00  1.62E-13  1.73E-13  1.65E-13  0.00E+00  0.00E+00  1.11E-13  0.00E+00  0.00E+00  9.33E-14  8.50E-14  8.16E-14  0.00E+00  0.00E+00  0.00E+00  4.46E-14  0.00E+00  3.49E-14  3.33E-14  3.35E-14  3.36E-14  0.00E+00  0.00E+00  0.00E+00  3.19E-14  0.00E+00  3.13E-14  3.12E-14  0.00E+00  3.05E-14  3.00E-14  2.47E-14  2.20E-14  0.00E+00  0.00E+00  1.50E-14  0.00E+00  7.80E-16
  9.09E-11  8.87E-11  7.92E-11  6.95E-11  6.87E-11  6.78E-11  6.66E-11  6.66E-11  6.00E-11  6.00E-11  5.41E-11  5.10E-11  4.10E-11  2.12E-11  1.89E-11  1.84E-11  1.74E-11  1.67E-11  1.61E-11  1.31E-11  0.00E+00  0.00E+00  8.13E-12  8.13E-12  0.00E+00  8.13E-12  8.12E-12  8.03E-12  7.87E-12  7.73E-12  7.66E-12  7.08E-12  1.31E-12  1.14E-12  1.14E-12  8.69E-13  8.27E-13  8.32E-13  8.19E-13  6.72E-13  5.81E-13  5.72E-13  5.06E-13  5.09E-13  4.70E-13  3.43E-13  2.94E-13  2.83E-13  2.58E-13  2.49E-13  2.36E-13  2.16E-13  2.10E-13  1.86E-13  1.97E-13  1.89E-13  1.68E-13  1.40E-13  1.27E-13  1.29E-13  1.23E-13  1.06E-13  9.83E-14  9.31E-14  8.39E-14  6.02E-14  5.85E-14  5.10E-14  3.98E-14  4.03E-14  3.80E-14  3.83E-14  3.85E-14  3.78E-14  3.70E-14  3.67E-14  3.59E-14  3.70E-14  3.53E-14  3.53E-14  3.53E-14  3.46E-14  0.00E+00  2.79E-14  2.54E-14  2.32E-14  1.82E-14  1.67E-14  1.65E-14  9.21E-16
  1.38E-10  1.34E-10  1.20E-10  8.45E-11  8.35E-11  6.18E-11  6.08E-11  6.07E-11  7.31E-11  9.13E-11  6.59E-11  4.66E-11  6.27E-11  3.27E-11  2.34E-11  2.28E-11  2.70E-11  2.08E-11  2.50E-11  2.03E-11  3.05E-12  5.05E-12  0.00E+00  9.96E-12  2.49E-12  1.25E-11  4.98E-12  1.23E-11  1.21E-11  4.76E-12  9.43E-12  8.74E-12  2.04E-12  1.78E-12  7.10E-13  1.09E-12  1.29E-12  1.03E-12  1.28E-12  6.32E-13  5.47E-13  7.13E-13  7.91E-13  7.95E-13  5.87E-13  4.31E-13  4.59E-13  3.54E-13  4.04E-13  2.33E-13  3.69E-13  2.02E-13  2.63E-13  2.90E-13  3.09E-13  1.76E-13  2.10E-13  1.74E-13  2.00E-13  1.61E-13  1.53E-13  1.66E-13  9.20E-14  8.76E-14  1.05E-13  7.52E-14  7.30E-14  7.95E-14  4.98E-14  6.28E-14  5.96E-14  6.00E-14  6.04E-14  4.74E-14  4.65E-14  4.62E-14  5.66E-14  2.32E-14  5.51E-14  5.49E-14  2.20E-14  5.39E-14  1.06E-14  4.32E-14  3.96E-14  2.91E-14  2.27E-14  2.63E-14  2.08E-14  1.44E-15
  1.22E-10  1.19E-10  1.07E-10  6.29E-11  9.33E-11  3.07E-11  3.02E-11  3.02E-11  5.47E-11  8.20E-11  7.43E-11  2.34E-11  5.73E-11  3.09E-11  2.78E-11  2.71E-11  1.72E-11  1.65E-11  1.59E-11  1.95E-11  0.00E+00  4.05E-12  7.99E-12  0.00E+00  0.00E+00  7.64E-12  3.82E-12  1.14E-11  7.49E-12  3.69E-12  1.10E-11  1.03E-11  1.99E-12  1.73E-12  5.75E-13  1.32E-12  1.26E-12  8.46E-13  1.25E-12  3.42E-13  2.97E-13  8.75E-13  7.75E-13  5.21E-13  7.16E-13  3.51E-13  4.51E-13  4.34E-13  2.65E-13  1.28E-13  3.60E-13  1.11E-13  3.22E-13  1.90E-13  3.01E-13  9.65E-14  2.59E-13  1.43E-13  1.95E-13  1.31E-13  1.89E-13  1.64E-13  5.01E-14  4.76E-14  8.53E-14  9.23E-14  8.91E-14  7.82E-14  6.07E-14  6.15E-14  5.76E-14  5.80E-14  3.89E-14  5.74E-14  5.66E-14  5.63E-14  5.55E-14  1.89E-14  3.63E-14  5.44E-14  1.81E-14  3.55E-14  0.00E+00  4.30E-14  3.86E-14  2.36E-14  2.74E-14  2.58E-14  1.70E-14  1.43E-15
  7.12E-11  6.95E-11  6.24E-11  0.00E+00  0.00E+00  5.38E-11  5.29E-11  5.28E-11  0.00E+00  4.79E-11  0.00E+00  4.11E-11  3.35E-11  1.81E-11  0.00E+00  0.00E+00  1.51E-11  0.00E+00  1.40E-11  1.14E-11  8.59E-12  0.00E+00  7.02E-12  0.00E+00  0.00E+00  6.70E-12  0.00E+00  6.67E-12  6.57E-12  0.00E+00  0.00E+00  0.00E+00  1.16E-12  1.01E-12  0.00E+00  0.00E+00  7.40E-13  0.00E+00  7.33E-13  6.01E-13  5.22E-13  0.00E+00  4.54E-13  4.57E-13  0.00E+00  0.00E+00  2.65E-13  0.00E+00  2.33E-13  2.24E-13  2.11E-13  1.94E-13  0.00E+00  1.68E-13  1.77E-13  1.70E-13  0.00E+00  0.00E+00  1.14E-13  0.00E+00  0.00E+00  9.56E-14  8.79E-14  8.37E-14  0.00E+00  0.00E+00  0.00E+00  4.59E-14  0.00E+00  3.60E-14  3.38E-14  3.40E-14  3.42E-14  0.00E+00  0.00E+00  0.00E+00  3.25E-14  0.00E+00  3.19E-14  3.18E-14  0.00E+00  3.12E-14  3.08E-14  2.51E-14  2.26E-14  0.00E+00  0.00E+00  1.51E-14  0.00E+00  8.36E-16
  7.40E-11  7.23E-11  6.52E-11  4.63E-11  4.58E-11  3.39E-11  3.34E-11  3.33E-11  4.05E-11  5.06E-11  3.69E-11  2.63E-11  3.61E-11  2.03E-11  1.47E-11  1.44E-11  1.71E-11  1.32E-11  1.59E-11  1.31E-11  1.98E-12  3.28E-12  8.08E-12  6.18E-12  1.54E-12  0.00E+00  2.93E-12  7.30E-12  7.23E-12  2.86E-12  5.69E-12  5.38E-12  1.36E-12  1.19E-12  4.74E-13  7.30E-13  8.67E-13  6.98E-13  8.58E-13  4.25E-13  3.69E-13  4.83E-13  5.35E-13  5.37E-13  3.93E-13  2.91E-13  3.11E-13  2.39E-13  2.74E-13  1.58E-13  2.49E-13  1.37E-13  1.77E-13  1.96E-13  2.09E-13  1.20E-13  1.43E-13  1.18E-13  1.35E-13  1.09E-13  1.04E-13  1.13E-13  6.19E-14  5.94E-14  7.03E-14  5.05E-14  4.90E-14  5.37E-14  3.33E-14  4.20E-14  4.01E-14  4.03E-14  4.05E-14  3.19E-14  3.14E-14  3.13E-14  3.84E-14  1.57E-14  3.76E-14  3.75E-14  1.50E-14  3.67E-14  7.20E-15  2.96E-14  2.63E-14  1.96E-14  1.52E-14  1.78E-14  1.41E-14  9.94E-16
  5.44E-11  5.32E-11  4.84E-11  4.35E-11  4.31E-11  4.26E-11  4.21E-11  4.20E-11  3.87E-11  3.87E-11  3.57E-11  3.41E-11  2.90E-11  1.80E-11  1.65E-11  1.62E-11  1.55E-11  1.50E-11  1.46E-11  1.23E-11  0.00E+00  7.85E-12  7.74E-12  7.41E-12  0.00E+00  7.01E-12  0.00E+00  6.15E-12  6.14E-12  6.12E-12  6.11E-12  5.92E-12  1.36E-12  1.19E-12  1.19E-12  9.19E-13  8.71E-13  8.76E-13  8.62E-13  7.17E-13  6.22E-13  6.09E-13  5.42E-13  5.45E-13  5.01E-13  3.70E-13  3.16E-13  3.03E-13  2.80E-13  2.67E-13  2.54E-13  2.32E-13  2.26E-13  2.00E-13  2.13E-13  2.03E-13  1.82E-13  1.51E-13  1.38E-13  1.39E-13  1.33E-13  1.15E-13  1.06E-13  1.01E-13  9.01E-14  6.45E-14  6.27E-14  5.45E-14  4.26E-14  4.29E-14  4.09E-14  4.12E-14  4.13E-14  4.06E-14  4.00E-14  3.97E-14  3.90E-14  4.00E-14  3.81E-14  3.80E-14  3.79E-14  3.71E-14  0.00E+00  2.98E-14  2.68E-14  2.48E-14  1.93E-14  1.80E-14  1.78E-14  1.04E-15
  1.40E-10  1.38E-10  1.26E-10  6.57E-11  9.77E-11  4.84E-11  4.78E-11  4.78E-11  5.94E-11  1.04E-10  8.30E-11  4.00E-11  8.14E-11  5.53E-11  4.43E-11  4.36E-11  3.51E-11  2.74E-11  3.33E-11  4.05E-11  4.60E-12  7.73E-12  1.91E-11  2.19E-11  3.65E-12  1.73E-11  6.07E-12  0.00E+00  1.33E-11  5.31E-12  1.59E-11  1.58E-11  4.92E-12  4.34E-12  1.24E-12  2.88E-12  3.19E-12  1.83E-12  3.16E-12  1.13E-12  9.81E-13  1.92E-12  1.99E-12  1.43E-12  1.58E-12  7.83E-13  1.17E-12  9.65E-13  7.39E-13  4.26E-13  9.42E-13  3.69E-13  7.17E-13  5.29E-13  7.92E-13  3.23E-13  5.80E-13  3.21E-13  5.14E-13  2.96E-13  4.24E-13  4.28E-13  1.68E-13  1.61E-13  1.91E-13  2.05E-13  1.99E-13  2.02E-13  1.34E-13  1.58E-13  1.51E-13  1.52E-13  1.09E-13  1.29E-13  1.26E-13  1.26E-13  1.44E-13  4.21E-14  1.00E-13  1.40E-13  4.00E-14  9.78E-14  1.92E-14  1.10E-13  9.87E-14  5.22E-14  6.04E-14  6.59E-14  3.71E-14  3.98E-15
  1.93E-10  1.89E-10  1.75E-10  1.28E-10  1.28E-10  9.48E-11  9.38E-11  9.37E-11  1.17E-10  1.46E-10  1.10E-10  7.99E-11  1.18E-10  8.50E-11  6.42E-11  6.33E-11  7.69E-11  6.02E-11  7.37E-11  6.52E-11  1.07E-11  1.82E-11  4.48E-11  3.44E-11  8.60E-12  4.09E-11  1.44E-11  3.15E-11  0.00E+00  1.15E-11  2.31E-11  2.30E-11  8.66E-12  7.62E-12  3.04E-12  4.72E-12  5.64E-12  4.53E-12  5.59E-12  2.78E-12  2.42E-12  3.18E-12  3.53E-12  3.55E-12  2.63E-12  1.94E-12  2.08E-12  1.61E-12  1.84E-12  1.07E-12  1.67E-12  9.26E-13  1.20E-12  1.33E-12  1.40E-12  8.08E-13  9.62E-13  8.03E-13  9.08E-13  7.33E-13  7.06E-13  7.63E-13  4.21E-13  3.99E-13  4.78E-13  3.43E-13  3.31E-13  3.62E-13  2.24E-13  2.83E-13  2.65E-13  2.68E-13  2.70E-13  2.11E-13  2.07E-13  2.06E-13  2.54E-13  1.04E-13  2.49E-13  2.49E-13  9.92E-14  2.43E-13  4.81E-14  1.95E-13  1.75E-13  1.28E-13  9.84E-14  1.15E-13  9.10E-14  7.23E-15
  1.33E-10  1.31E-10  1.21E-10  1.12E-10  1.11E-10  1.10E-10  1.09E-10  1.09E-10  1.03E-10  1.02E-10  9.67E-11  9.37E-11  8.39E-11  6.20E-11  5.89E-11  5.82E-11  5.67E-11  5.56E-11  5.45E-11  4.88E-11  0.00E+00  3.48E-11  3.44E-11  3.31E-11  0.00E+00  3.15E-11  2.78E-11  2.43E-11  2.23E-11  0.00E+00  2.13E-11  2.13E-11  6.80E-12  5.99E-12  5.99E-12  4.68E-12  4.47E-12  4.49E-12  4.42E-12  3.68E-12  3.21E-12  3.15E-12  2.81E-12  2.83E-12  2.59E-12  1.93E-12  1.66E-12  1.60E-12  1.46E-12  1.41E-12  1.33E-12  1.23E-12  1.19E-12  1.05E-12  1.12E-12  1.07E-12  9.60E-13  7.99E-13  7.27E-13  7.34E-13  7.03E-13  6.09E-13  5.55E-13  5.32E-13  4.73E-13  3.39E-13  3.28E-13  2.87E-13  2.20E-13  2.23E-13  2.12E-13  2.13E-13  2.14E-13  2.11E-13  2.07E-13  2.06E-13  2.03E-13  2.07E-13  1.99E-13  1.98E-13  1.97E-13  1.94E-13  0.00E+00  1.55E-13  1.37E-13  1.27E-13  9.78E-14  9.15E-14  9.06E-14  5.82E-15
  1.11E-10  1.09E-10  1.01E-10  6.22E-11  9.26E-11  3.06E-11  3.03E-11  3.03E-11  5.71E-11  8.57E-11  8.10E-11  2.62E-11  7.06E-11  5.28E-11  5.03E-11  4.97E-11  3.23E-11  3.17E-11  3.11E-11  4.20E-11  0.00E+00  1.01E-11  2.00E-11  2.89E-11  0.00E+00  1.83E-11  8.09E-12  2.13E-11  1.30E-11  6.21E-12  0.00E+00  1.82E-11  6.03E-12  5.31E-12  1.77E-12  4.13E-12  3.95E-12  2.64E-12  3.91E-12  1.08E-12  9.45E-13  2.78E-12  2.48E-12  1.66E-12  2.30E-12  1.14E-12  1.47E-12  1.42E-12  8.62E-13  4.17E-13  1.18E-12  3.63E-13  1.05E-12  6.24E-13  9.90E-13  3.17E-13  8.46E-13  4.72E-13  6.42E-13  4.33E-13  6.21E-13  5.37E-13  1.65E-13  1.56E-13  2.81E-13  3.02E-13  2.92E-13  2.55E-13  1.97E-13  1.99E-13  1.87E-13  1.89E-13  1.26E-13  1.86E-13  1.82E-13  1.81E-13  1.78E-13  6.06E-14  1.16E-13  1.74E-13  5.80E-14  1.14E-13  0.00E+00  1.36E-13  1.23E-13  7.44E-14  8.66E-14  7.99E-14  5.26E-14  5.18E-15
  1.92E-10  1.89E-10  1.77E-10  1.10E-10  1.64E-10  5.42E-11  5.38E-11  5.37E-11  1.02E-10  1.53E-10  1.46E-10  4.75E-11  1.31E-10  1.05E-10  1.01E-10  1.00E-10  6.57E-11  6.48E-11  6.39E-11  8.87E-11  0.00E+00  2.31E-11  4.57E-11  6.64E-11  0.00E+00  4.25E-11  1.91E-11  5.05E-11  3.09E-11  1.48E-11  4.35E-11  0.00E+00  1.52E-11  1.35E-11  4.48E-12  1.05E-11  1.01E-11  6.73E-12  9.99E-12  2.78E-12  2.43E-12  7.14E-12  6.38E-12  4.27E-12  5.94E-12  2.94E-12  3.78E-12  3.66E-12  2.23E-12  1.08E-12  3.06E-12  9.36E-13  2.74E-12  1.62E-12  2.57E-12  8.18E-13  2.20E-12  1.22E-12  1.67E-12  1.13E-12  1.61E-12  1.39E-12  4.29E-13  4.07E-13  7.29E-13  7.78E-13  7.56E-13  6.56E-13  5.06E-13  5.13E-13  4.84E-13  4.88E-13  3.27E-13  4.81E-13  4.71E-13  4.68E-13  4.58E-13  1.57E-13  2.97E-13  4.45E-13  1.48E-13  2.91E-13  0.00E+00  3.46E-13  3.15E-13  1.92E-13  2.22E-13  2.03E-13  1.34E-13  1.39E-14
  2.29E-10  2.28E-10  2.24E-10  1.26E-10  1.89E-10  9.45E-11  9.44E-11  9.44E-11  1.26E-10  2.20E-10  1.89E-10  9.47E-11  2.25E-10  2.45E-10  2.13E-10  2.14E-10  1.80E-10  1.45E-10  1.82E-10  2.64E-10  3.99E-11  8.35E-11  2.09E-10  2.54E-10  4.24E-11  2.15E-10  8.94E-11  3.27E-10  2.41E-10  9.82E-11  2.97E-10  3.12E-10  0.00E+00  3.97E-10  1.13E-10  3.25E-10  3.72E-10  2.13E-10  3.71E-10  1.45E-10  1.33E-10  2.63E-10  2.82E-10  2.02E-10  2.28E-10  1.19E-10  1.82E-10  1.50E-10  1.15E-10  6.67E-11  1.47E-10  5.83E-11  1.13E-10  8.39E-11  1.25E-10  5.11E-11  9.16E-11  5.05E-11  8.03E-11  4.64E-11  6.64E-11  6.65E-11  2.59E-11  2.46E-11  2.88E-11  2.98E-11  2.87E-11  2.87E-11  1.81E-11  2.15E-11  2.02E-11  2.04E-11  1.46E-11  1.72E-11  1.69E-11  1.68E-11  1.92E-11  5.65E-12  1.34E-11  1.86E-11  5.31E-12  1.30E-11  2.55E-12  1.40E-11  1.22E-11  6.37E-12  7.05E-12  7.58E-12  4.28E-12  8.81E-13
  4.76E-10  4.73E-10  4.66E-10  2.64E-10  3.95E-10  1.98E-10  1.97E-10  1.97E-10  2.63E-10  4.61E-10  3.96E-10  1.99E-10  4.74E-10  5.22E-10  4.55E-10  4.57E-10  3.85E-10  3.10E-10  3.90E-10  5.67E-10  8.60E-11  1.80E-10  4.53E-10  5.50E-10  9.17E-11  4.66E-10  1.94E-10  7.13E-10  5.28E-10  2.15E-10  6.51E-10  6.89E-10  9.89E-10  0.00E+00  2.73E-10  8.04E-10  9.28E-10  5.31E-10  9.26E-10  3.69E-10  3.42E-10  6.76E-10  7.30E-10  5.23E-10  5.92E-10  3.10E-10  4.74E-10  3.93E-10  3.02E-10  1.75E-10  3.86E-10  1.53E-10  2.97E-10  2.21E-10  3.28E-10  1.34E-10  2.40E-10  1.33E-10  2.10E-10  1.21E-10  1.74E-10  1.74E-10  6.77E-11  6.43E-11  7.55E-11  7.78E-11  7.46E-11  7.49E-11  4.73E-11  5.60E-11  5.23E-11  5.27E-11  3.77E-11  4.45E-11  4.36E-11  4.35E-11  4.97E-11  1.45E-11  3.46E-11  4.83E-11  1.38E-11  3.37E-11  6.59E-12  3.62E-11  3.17E-11  1.64E-11  1.80E-11  1.95E-11  1.10E-11  2.35E-12
  3.17E-10  3.16E-10  3.11E-10  3.08E-10  3.08E-10  3.08E-10  3.07E-10  3.07E-10  3.07E-10  3.07E-10  3.09E-10  3.10E-10  3.16E-10  3.48E-10  3.55E-10  3.56E-10  3.59E-10  3.62E-10  3.64E-10  3.78E-10  0.00E+00  4.21E-10  4.23E-10  4.28E-10  0.00E+00  4.35E-10  4.54E-10  4.76E-10  4.93E-10  5.03E-10  5.07E-10  5.37E-10  6.62E-10  6.39E-10  0.00E+00  6.28E-10  6.21E-10  6.22E-10  6.19E-10  5.77E-10  5.34E-10  5.28E-10  4.89E-10  4.91E-10  4.62E-10  3.63E-10  3.18E-10  3.07E-10  2.84E-10  2.73E-10  2.58E-10  2.39E-10  2.32E-10  2.06E-10  2.19E-10  2.10E-10  1.87E-10  1.55E-10  1.41E-10  1.42E-10  1.36E-10  1.16E-10  1.06E-10  1.00E-10  8.88E-11  6.09E-11  5.85E-11  5.01E-11  3.69E-11  3.74E-11  3.49E-11  3.52E-11  3.54E-11  3.48E-11  3.42E-11  3.38E-11  3.32E-11  3.42E-11  3.25E-11  3.22E-11  3.23E-11  3.15E-11  0.00E+00  2.43E-11  2.12E-11  1.92E-11  1.41E-11  1.30E-11  1.29E-11  1.57E-12
  1.70E-10  1.70E-10  1.68E-10  1.11E-10  1.67E-10  5.57E-11  5.57E-11  5.57E-11  1.12E-10  1.68E-10  1.69E-10  5.66E-11  1.75E-10  1.95E-10  1.99E-10  2.00E-10  1.35E-10  1.36E-10  1.37E-10  2.15E-10  0.00E+00  8.08E-11  1.62E-10  2.47E-10  0.00E+00  1.68E-10  8.78E-11  2.78E-10  1.93E-10  9.87E-11  2.99E-10  3.19E-10  4.95E-10  4.83E-10  1.61E-10  0.00E+00  4.50E-10  3.00E-10  4.50E-10  1.47E-10  1.40E-10  4.17E-10  3.93E-10  2.63E-10  3.75E-10  2.00E-10  2.64E-10  2.55E-10  1.57E-10  7.57E-11  2.15E-10  6.66E-11  1.94E-10  1.15E-10  1.82E-10  5.83E-11  1.56E-10  8.65E-11  1.17E-10  7.87E-11  1.13E-10  9.65E-11  2.94E-11  2.77E-11  4.90E-11  5.03E-11  4.83E-11  4.12E-11  3.02E-11  3.07E-11  2.85E-11  2.88E-11  1.94E-11  2.83E-11  2.77E-11  2.75E-11  2.69E-11  9.22E-12  1.76E-11  2.63E-11  8.73E-12  1.71E-11  0.00E+00  1.96E-11  1.73E-11  1.02E-11  1.14E-11  1.04E-11  6.85E-12  1.35E-12
  1.65E-10  1.64E-10  1.63E-10  9.25E-11  1.39E-10  6.94E-11  6.94E-11  6.94E-11  9.29E-11  1.63E-10  1.40E-10  7.06E-11  1.70E-10  1.90E-10  1.67E-10  1.68E-10  1.41E-10  1.14E-10  1.43E-10  2.10E-10  3.21E-11  6.78E-11  1.70E-10  2.07E-10  3.45E-11  1.76E-10  7.38E-11  2.73E-10  2.03E-10  8.31E-11  2.52E-10  2.69E-10  5.07E-10  4.97E-10  1.42E-10  3.98E-10  0.00E+00  2.62E-10  4.58E-10  1.94E-10  1.86E-10  3.70E-10  4.09E-10  2.93E-10  3.35E-10  1.80E-10  2.77E-10  2.29E-10  1.76E-10  1.02E-10  2.27E-10  8.96E-11  1.75E-10  1.29E-10  1.92E-10  7.84E-11  1.41E-10  7.74E-11  1.23E-10  7.12E-11  1.02E-10  1.02E-10  3.97E-11  3.76E-11  4.41E-11  4.49E-11  4.34E-11  4.29E-11  2.72E-11  3.21E-11  3.01E-11  3.04E-11  2.18E-11  2.56E-11  2.51E-11  2.49E-11  2.84E-11  8.38E-12  1.98E-11  2.74E-11  7.81E-12  1.90E-11  3.73E-12  2.04E-11  1.80E-11  9.32E-12  1.03E-11  1.10E-11  6.19E-12  1.42E-12
  2.07E-10  2.06E-10  2.04E-10  2.03E-10  2.03E-10  1.02E-10  1.02E-10  1.02E-10  2.04E-10  2.04E-10  2.06E-10  1.03E-10  2.13E-10  2.39E-10  2.44E-10  2.45E-10  2.48E-10  2.50E-10  2.52E-10  2.63E-10  0.00E+00  1.49E-10  2.99E-10  3.03E-10  0.00E+00  3.09E-10  1.62E-10  3.42E-10  3.57E-10  1.82E-10  3.68E-10  3.94E-10  6.33E-10  6.20E-10  3.10E-10  5.80E-10  5.72E-10  0.00E+00  5.72E-10  2.82E-10  2.71E-10  5.39E-10  5.09E-10  5.11E-10  4.87E-10  3.92E-10  3.44E-10  3.34E-10  3.08E-10  1.49E-10  2.82E-10  1.30E-10  2.53E-10  2.25E-10  2.39E-10  1.14E-10  2.05E-10  1.69E-10  1.54E-10  1.55E-10  1.47E-10  1.26E-10  5.77E-11  5.46E-11  9.66E-11  6.55E-11  6.32E-11  5.35E-11  3.95E-11  4.01E-11  3.76E-11  3.78E-11  3.80E-11  3.72E-11  3.64E-11  3.62E-11  3.52E-11  1.82E-11  3.42E-11  3.42E-11  1.70E-11  3.30E-11  0.00E+00  2.54E-11  2.26E-11  2.03E-11  1.50E-11  1.36E-11  1.34E-11  1.77E-12
  5.20E-10  5.18E-10  5.12E-10  2.92E-10  4.37E-10  2.19E-10  2.19E-10  2.19E-10  2.93E-10  5.12E-10  4.43E-10  2.23E-10  5.35E-10  6.01E-10  5.26E-10  5.29E-10  4.45E-10  3.59E-10  4.53E-10  6.62E-10  1.01E-10  2.14E-10  5.37E-10  6.54E-10  1.09E-10  5.55E-10  2.33E-10  8.63E-10  6.42E-10  2.63E-10  7.96E-10  8.51E-10  1.61E-09  1.58E-09  4.52E-10  1.27E-09  1.46E-09  8.37E-10  0.00E+00  6.18E-10  5.95E-10  1.18E-09  1.31E-09  9.35E-10  1.07E-09  5.76E-10  8.86E-10  7.33E-10  5.66E-10  3.28E-10  7.24E-10  2.86E-10  5.59E-10  4.13E-10  6.15E-10  2.51E-10  4.51E-10  2.48E-10  3.95E-10  2.28E-10  3.26E-10  3.25E-10  1.27E-10  1.21E-10  1.41E-10  1.44E-10  1.39E-10  1.37E-10  8.69E-11  1.03E-10  9.63E-11  9.71E-11  6.98E-11  8.21E-11  8.04E-11  7.97E-11  9.07E-11  2.68E-11  6.32E-11  8.80E-11  2.51E-11  6.11E-11  1.20E-11  6.56E-11  5.75E-11  2.98E-11  3.28E-11  3.51E-11  1.98E-11  4.56E-12
  5.46E-10  5.45E-10  5.40E-10  3.60E-10  3.60E-10  5.40E-10  5.40E-10  5.40E-10  3.62E-10  5.43E-10  3.66E-10  5.53E-10  5.72E-10  6.49E-10  4.43E-10  4.45E-10  6.76E-10  4.54E-10  6.87E-10  7.20E-10  2.58E-10  5.47E-10  8.25E-10  5.58E-10  2.79E-10  8.54E-10  6.00E-10  9.54E-10  9.96E-10  6.80E-10  6.88E-10  7.39E-10  2.03E-09  2.05E-09  1.36E-09  1.32E-09  1.95E-09  1.30E-09  1.95E-09  0.00E+00  1.83E-09  1.21E-09  1.77E-09  1.77E-09  1.14E-09  9.46E-10  1.26E-09  8.10E-10  1.13E-09  1.09E-09  1.03E-09  9.55E-10  6.18E-10  8.25E-10  8.75E-10  8.36E-10  5.00E-10  4.14E-10  5.60E-10  3.77E-10  3.60E-10  4.62E-10  4.21E-10  3.96E-10  2.34E-10  1.59E-10  1.53E-10  1.95E-10  9.52E-11  1.44E-10  1.34E-10  1.36E-10  1.37E-10  8.88E-11  8.69E-11  8.62E-11  1.27E-10  8.69E-11  1.24E-10  1.24E-10  8.23E-11  1.20E-10  3.95E-11  9.17E-11  8.08E-11  4.80E-11  3.53E-11  4.86E-11  3.18E-11  6.63E-12
  2.83E-10  2.82E-10  2.81E-10  1.87E-10  1.87E-10  2.81E-10  2.81E-10  2.81E-10  1.89E-10  2.84E-10  1.91E-10  2.89E-10  3.00E-10  3.43E-10  2.34E-10  2.36E-10  3.58E-10  2.41E-10  3.64E-10  3.82E-10  1.37E-10  2.92E-10  4.40E-10  2.98E-10  1.49E-10  4.57E-10  3.21E-10  5.12E-10  5.36E-10  3.66E-10  3.70E-10  3.99E-10  1.17E-09  1.20E-09  7.99E-10  8.02E-10  1.20E-09  7.98E-10  1.19E-09  1.14E-09  0.00E+00  7.23E-10  1.08E-09  1.08E-09  7.05E-10  6.04E-10  8.07E-10  5.21E-10  7.27E-10  7.02E-10  6.69E-10  6.17E-10  4.00E-10  5.34E-10  5.67E-10  5.41E-10  3.23E-10  2.68E-10  3.62E-10  2.44E-10  2.33E-10  2.98E-10  2.72E-10  2.57E-10  1.51E-10  1.02E-10  9.83E-11  1.25E-10  6.11E-11  9.28E-11  8.66E-11  8.73E-11  8.80E-11  5.71E-11  5.57E-11  5.54E-11  8.07E-11  5.57E-11  7.91E-11  7.87E-11  5.24E-11  7.71E-11  2.52E-11  5.85E-11  5.17E-11  3.08E-11  2.26E-11  3.08E-11  2.02E-11  4.34E-12
  3.79E-10  3.78E-10  3.76E-10  2.51E-10  3.77E-10  1.26E-10  1.26E-10  1.26E-10  2.53E-10  3.80E-10  3.85E-10  1.29E-10  4.03E-10  4.61E-10  4.72E-10  4.75E-10  3.20E-10  3.23E-10  3.26E-10  5.13E-10  0.00E+00  1.96E-10  3.95E-10  6.02E-10  0.00E+00  4.09E-10  2.16E-10  6.89E-10  4.81E-10  2.46E-10  7.48E-10  8.06E-10  1.59E-09  1.63E-09  5.43E-10  1.64E-09  1.63E-09  1.09E-09  1.63E-09  5.20E-10  4.96E-10  0.00E+00  1.47E-09  9.80E-10  1.45E-09  8.31E-10  1.11E-09  1.08E-09  6.69E-10  3.23E-10  9.22E-10  2.84E-10  8.28E-10  4.91E-10  7.82E-10  2.49E-10  6.68E-10  3.69E-10  5.02E-10  3.38E-10  4.81E-10  4.10E-10  1.25E-10  1.18E-10  2.08E-10  2.11E-10  2.03E-10  1.72E-10  1.26E-10  1.28E-10  1.20E-10  1.20E-10  8.09E-11  1.19E-10  1.16E-10  1.15E-10  1.12E-10  3.86E-11  7.25E-11  1.08E-10  3.61E-11  7.06E-11  0.00E+00  8.01E-11  7.12E-11  4.27E-11  4.68E-11  4.25E-11  2.79E-11  6.00E-12
  3.73E-10  3.72E-10  3.70E-10  2.12E-10  3.18E-10  1.59E-10  1.59E-10  1.59E-10  2.15E-10  3.76E-10  3.26E-10  1.65E-10  3.99E-10  4.60E-10  4.04E-10  4.06E-10  3.43E-10  2.77E-10  3.49E-10  5.14E-10  7.95E-11  1.69E-10  4.25E-10  5.19E-10  8.65E-11  4.41E-10  1.87E-10  6.96E-10  5.21E-10  2.14E-10  6.49E-10  7.00E-10  1.69E-09  1.74E-09  4.97E-10  1.54E-09  1.80E-09  1.03E-09  1.80E-09  7.56E-10  7.25E-10  1.44E-09  0.00E+00  1.15E-09  1.38E-09  8.24E-10  1.30E-09  1.08E-09  8.39E-10  4.87E-10  1.08E-09  4.29E-10  8.35E-10  6.20E-10  9.21E-10  3.77E-10  6.74E-10  3.72E-10  5.88E-10  3.40E-10  4.86E-10  4.82E-10  1.89E-10  1.78E-10  2.10E-10  2.12E-10  2.04E-10  2.02E-10  1.27E-10  1.50E-10  1.40E-10  1.41E-10  1.01E-10  1.19E-10  1.16E-10  1.15E-10  1.30E-10  3.86E-11  9.09E-11  1.26E-10  3.60E-11  8.82E-11  1.73E-11  9.38E-11  8.31E-11  4.26E-11  4.67E-11  4.91E-11  2.76E-11  7.12E-12
  5.85E-10  5.84E-10  5.81E-10  4.66E-10  4.66E-10  3.50E-10  3.50E-10  3.50E-10  4.71E-10  5.89E-10  4.78E-10  3.62E-10  6.27E-10  7.21E-10  5.91E-10  5.95E-10  7.53E-10  6.08E-10  7.67E-10  8.06E-10  1.75E-10  3.71E-10  9.33E-10  7.59E-10  1.90E-10  9.69E-10  4.09E-10  1.09E-09  1.14E-09  4.69E-10  9.49E-10  1.02E-09  2.64E-09  2.72E-09  1.09E-09  2.25E-09  2.81E-09  2.25E-09  2.81E-09  1.65E-09  1.58E-09  2.10E-09  2.51E-09  0.00E+00  2.00E-09  1.80E-09  2.02E-09  1.57E-09  1.83E-09  1.06E-09  1.69E-09  9.36E-10  1.21E-09  1.35E-09  1.43E-09  8.21E-10  9.82E-10  8.08E-10  9.14E-10  7.40E-10  7.05E-10  7.51E-10  4.12E-10  3.90E-10  4.57E-10  3.08E-10  2.97E-10  3.13E-10  1.84E-10  2.33E-10  2.17E-10  2.19E-10  2.20E-10  1.72E-10  1.68E-10  1.67E-10  2.03E-10  8.38E-11  1.98E-10  1.98E-10  7.89E-11  1.92E-10  3.79E-11  1.46E-10  1.29E-10  9.28E-11  6.79E-11  7.63E-11  6.06E-11  1.11E-11
  2.56E-10  2.55E-10  2.54E-10  1.70E-10  2.55E-10  8.52E-11  8.53E-11  8.53E-11  1.72E-10  2.59E-10  2.62E-10  8.82E-11  2.76E-10  3.18E-10  3.27E-10  3.29E-10  2.22E-10  2.24E-10  2.26E-10  3.57E-10  0.00E+00  1.37E-10  2.76E-10  4.21E-10  0.00E+00  2.87E-10  1.52E-10  4.85E-10  3.39E-10  1.74E-10  5.29E-10  5.71E-10  1.21E-09  1.25E-09  4.17E-10  1.31E-09  1.32E-09  8.78E-10  1.32E-09  4.37E-10  4.24E-10  1.27E-09  1.21E-09  8.11E-10  0.00E+00  7.28E-10  9.93E-10  9.65E-10  6.01E-10  2.91E-10  8.32E-10  2.57E-10  7.50E-10  4.45E-10  7.09E-10  2.26E-10  6.06E-10  3.33E-10  4.54E-10  3.05E-10  4.36E-10  3.73E-10  1.12E-10  1.07E-10  1.88E-10  1.89E-10  1.82E-10  1.54E-10  1.12E-10  1.14E-10  1.07E-10  1.07E-10  7.22E-11  1.06E-10  1.04E-10  1.03E-10  1.01E-10  3.46E-11  6.55E-11  9.77E-11  3.26E-11  6.34E-11  0.00E+00  7.23E-11  6.30E-11  3.78E-11  4.14E-11  3.80E-11  2.51E-11  5.52E-12
  5.12E-10  5.11E-10  5.11E-10  5.15E-10  5.16E-10  2.58E-10  2.59E-10  2.59E-10  5.24E-10  5.24E-10  5.33E-10  2.70E-10  5.65E-10  6.61E-10  6.79E-10  6.83E-10  6.93E-10  7.00E-10  7.07E-10  7.46E-10  0.00E+00  4.35E-10  8.74E-10  8.89E-10  0.00E+00  9.09E-10  4.82E-10  1.03E-09  1.08E-09  5.57E-10  1.13E-09  1.22E-09  2.75E-09  2.88E-09  1.44E-09  3.12E-09  3.16E-09  3.16E-09  3.17E-09  1.65E-09  1.68E-09  3.36E-09  3.36E-09  3.36E-09  3.33E-09  0.00E+00  2.88E-09  2.84E-09  2.70E-09  1.32E-09  2.53E-09  1.18E-09  2.31E-09  2.07E-09  2.19E-09  1.05E-09  1.88E-09  1.56E-09  1.41E-09  1.42E-09  1.36E-09  1.15E-09  5.24E-10  4.94E-10  8.67E-10  5.85E-10  5.63E-10  4.75E-10  3.45E-10  3.51E-10  3.26E-10  3.30E-10  3.32E-10  3.25E-10  3.15E-10  3.13E-10  3.06E-10  1.57E-10  2.99E-10  2.98E-10  1.49E-10  2.90E-10  0.00E+00  2.19E-10  1.94E-10  1.72E-10  1.26E-10  1.14E-10  1.13E-10  1.74E-11
  2.57E-10  2.57E-10  2.58E-10  1.49E-10  2.23E-10  1.12E-10  1.12E-10  1.12E-10  1.52E-10  2.65E-10  2.32E-10  1.17E-10  2.87E-10  3.38E-10  2.98E-10  3.00E-10  2.53E-10  2.05E-10  2.59E-10  3.83E-10  5.97E-11  1.28E-10  3.21E-10  3.93E-10  6.55E-11  3.35E-10  1.42E-10  5.33E-10  4.00E-10  1.65E-10  5.01E-10  5.44E-10  1.45E-09  1.53E-09  4.37E-10  1.43E-09  1.69E-09  9.66E-10  1.70E-09  7.64E-10  7.87E-10  1.58E-09  1.87E-09  1.34E-09  1.61E-09  1.02E-09  0.00E+00  1.40E-09  1.15E-09  6.77E-10  1.53E-09  6.20E-10  1.21E-09  9.13E-10  1.35E-09  5.55E-10  1.00E-09  5.53E-10  8.77E-10  5.07E-10  7.23E-10  7.16E-10  2.79E-10  2.64E-10  3.08E-10  3.09E-10  2.99E-10  2.94E-10  1.83E-10  2.18E-10  2.02E-10  2.04E-10  1.47E-10  1.72E-10  1.68E-10  1.67E-10  1.90E-10  5.59E-11  1.31E-10  1.83E-10  5.23E-11  1.28E-10  2.51E-11  1.35E-10  1.20E-10  6.14E-11  6.69E-11  7.08E-11  3.97E-11  1.09E-11
  2.86E-10  2.86E-10  2.86E-10  1.93E-10  2.90E-10  9.67E-11  9.69E-11  9.69E-11  1.97E-10  2.95E-10  3.01E-10  1.01E-10  3.20E-10  3.77E-10  3.88E-10  3.90E-10  2.64E-10  2.67E-10  2.69E-10  4.27E-10  0.00E+00  1.67E-10  3.35E-10  5.12E-10  0.00E+00  3.49E-10  1.85E-10  5.96E-10  4.18E-10  2.15E-10  6.53E-10  7.10E-10  1.63E-09  1.72E-09  5.73E-10  1.88E-09  1.91E-09  1.27E-09  1.91E-09  6.71E-10  6.92E-10  2.08E-09  2.12E-09  1.41E-09  2.14E-09  1.37E-09  1.91E-09  0.00E+00  1.23E-09  6.07E-10  1.78E-09  5.61E-10  1.65E-09  9.95E-10  1.57E-09  5.04E-10  1.36E-09  7.54E-10  1.02E-09  6.90E-10  9.86E-10  8.39E-10  2.54E-10  2.40E-10  4.21E-10  4.21E-10  4.07E-10  3.40E-10  2.49E-10  2.51E-10  2.36E-10  2.38E-10  1.60E-10  2.35E-10  2.29E-10  2.28E-10  2.23E-10  7.64E-11  1.44E-10  2.15E-10  7.16E-11  1.39E-10  0.00E+00  1.59E-10  1.39E-10  8.33E-11  9.12E-11  8.36E-11  5.47E-11  1.27E-11
  3.40E-10  3.40E-10  3.41E-10  2.76E-10  2.76E-10  2.07E-10  2.08E-10  2.08E-10  2.81E-10  3.52E-10  2.87E-10  2.18E-10  3.82E-10  4.52E-10  3.72E-10  3.74E-10  4.75E-10  3.84E-10  4.85E-10  5.13E-10  1.12E-10  2.41E-10  6.05E-10  4.93E-10  1.23E-10  6.30E-10  2.68E-10  7.18E-10  7.56E-10  3.11E-10  6.30E-10  6.85E-10  1.99E-09  2.09E-09  8.37E-10  1.83E-09  2.33E-09  1.86E-09  2.33E-09  1.48E-09  1.53E-09  2.05E-09  2.62E-09  2.62E-09  2.12E-09  2.12E-09  2.50E-09  1.96E-09  0.00E+00  1.39E-09  2.29E-09  1.32E-09  1.73E-09  1.98E-09  2.08E-09  1.20E-09  1.45E-09  1.21E-09  1.37E-09  1.11E-09  1.05E-09  1.12E-09  6.10E-10  5.77E-10  6.74E-10  4.48E-10  4.31E-10  4.58E-10  2.66E-10  3.38E-10  3.15E-10  3.17E-10  3.20E-10  2.50E-10  2.44E-10  2.42E-10  2.93E-10  1.22E-10  2.87E-10  2.86E-10  1.14E-10  2.77E-10  5.49E-11  2.11E-10  1.86E-10  1.33E-10  9.72E-11  1.09E-10  8.64E-11  1.70E-11
  3.42E-10  3.42E-10  3.43E-10  2.32E-10  2.32E-10  3.49E-10  3.49E-10  3.49E-10  2.37E-10  3.55E-10  2.42E-10  3.67E-10  3.86E-10  4.57E-10  3.14E-10  3.16E-10  4.81E-10  3.24E-10  4.91E-10  5.20E-10  1.89E-10  4.06E-10  6.13E-10  4.16E-10  2.08E-10  6.39E-10  4.53E-10  7.28E-10  7.67E-10  5.26E-10  5.33E-10  5.80E-10  2.02E-09  2.13E-09  1.42E-09  1.56E-09  2.37E-09  1.58E-09  2.38E-09  2.52E-09  2.61E-09  1.75E-09  2.68E-09  2.68E-09  1.81E-09  1.83E-09  2.63E-09  1.72E-09  2.45E-09  0.00E+00  2.38E-09  2.31E-09  1.52E-09  2.09E-09  2.19E-09  2.11E-09  1.28E-09  1.07E-09  1.45E-09  9.78E-10  9.31E-10  1.19E-09  1.08E-09  1.02E-09  5.96E-10  3.96E-10  3.82E-10  4.82E-10  2.34E-10  3.57E-10  3.34E-10  3.36E-10  3.39E-10  2.21E-10  2.17E-10  2.14E-10  3.14E-10  2.17E-10  3.05E-10  3.03E-10  2.02E-10  2.95E-10  9.63E-11  2.24E-10  1.97E-10  1.18E-10  8.61E-11  1.18E-10  7.76E-11  1.80E-11
  5.38E-10  5.38E-10  5.41E-10  3.13E-10  4.70E-10  2.35E-10  2.36E-10  2.36E-10  3.20E-10  5.60E-10  4.90E-10  2.48E-10  6.10E-10  7.23E-10  6.38E-10  6.42E-10  5.43E-10  4.39E-10  5.55E-10  8.22E-10  1.29E-10  2.76E-10  6.94E-10  8.48E-10  1.41E-10  7.23E-10  3.08E-10  1.16E-09  8.69E-10  3.58E-10  1.09E-09  1.18E-09  3.22E-09  3.39E-09  9.69E-10  3.19E-09  3.78E-09  2.16E-09  3.80E-09  1.72E-09  1.79E-09  3.60E-09  4.31E-09  3.07E-09  3.74E-09  2.56E-09  4.36E-09  3.68E-09  2.93E-09  1.72E-09  0.00E+00  1.63E-09  3.23E-09  2.50E-09  3.65E-09  1.52E-09  2.77E-09  1.54E-09  2.45E-09  1.41E-09  2.02E-09  2.01E-09  7.80E-10  7.38E-10  8.63E-10  8.61E-10  8.28E-10  8.12E-10  5.07E-10  6.00E-10  5.60E-10  5.62E-10  4.05E-10  4.77E-10  4.68E-10  4.63E-10  5.28E-10  1.56E-10  3.69E-10  5.12E-10  1.46E-10  3.57E-10  7.01E-11  3.80E-10  3.30E-10  1.70E-10  1.85E-10  1.98E-10  1.12E-10  3.04E-11
  7.04E-10  7.04E-10  7.07E-10  4.78E-10  4.79E-10  7.20E-10  7.21E-10  7.21E-10  4.89E-10  7.34E-10  5.00E-10  7.60E-10  8.01E-10  9.53E-10  6.54E-10  6.59E-10  1.00E-09  6.76E-10  1.02E-09  1.09E-09  3.96E-10  8.51E-10  1.28E-09  8.72E-10  4.36E-10  1.34E-09  9.50E-10  1.53E-09  1.61E-09  1.11E-09  1.12E-09  1.22E-09  4.28E-09  4.51E-09  3.01E-09  3.31E-09  5.05E-09  3.36E-09  5.06E-09  5.37E-09  5.59E-09  3.74E-09  5.78E-09  5.77E-09  3.91E-09  4.07E-09  6.07E-09  4.02E-09  5.86E-09  5.75E-09  5.56E-09  0.00E+00  3.50E-09  5.01E-09  5.16E-09  5.05E-09  3.11E-09  2.62E-09  3.57E-09  2.41E-09  2.29E-09  2.92E-09  2.65E-09  2.51E-09  1.47E-09  9.76E-10  9.40E-10  1.18E-09  5.76E-10  8.77E-10  8.19E-10  8.27E-10  8.32E-10  5.44E-10  5.31E-10  5.28E-10  7.72E-10  5.31E-10  7.51E-10  7.45E-10  4.96E-10  7.24E-10  2.37E-10  5.49E-10  4.82E-10  2.90E-10  2.11E-10  2.90E-10  1.90E-10  4.41E-11
  6.07E-10  6.07E-10  6.10E-10  4.12E-10  6.19E-10  2.07E-10  2.07E-10  2.07E-10  4.22E-10  6.33E-10  6.47E-10  2.19E-10  6.92E-10  8.23E-10  8.48E-10  8.54E-10  5.78E-10  5.84E-10  5.90E-10  9.39E-10  0.00E+00  3.68E-10  7.40E-10  1.13E-09  0.00E+00  7.72E-10  4.11E-10  1.32E-09  9.29E-10  4.78E-10  1.45E-09  1.58E-09  3.71E-09  3.91E-09  1.30E-09  4.30E-09  4.37E-09  2.91E-09  4.39E-09  1.55E-09  1.62E-09  4.87E-09  5.02E-09  3.34E-09  5.10E-09  3.55E-09  5.32E-09  5.29E-09  3.45E-09  1.70E-09  4.95E-09  1.56E-09  0.00E+00  2.96E-09  4.55E-09  1.49E-09  4.15E-09  2.34E-09  3.19E-09  2.15E-09  3.07E-09  2.61E-09  7.91E-10  7.48E-10  1.31E-09  1.31E-09  1.26E-09  1.06E-09  7.67E-10  7.78E-10  7.31E-10  7.34E-10  4.93E-10  7.25E-10  7.09E-10  7.05E-10  6.89E-10  2.36E-10  4.47E-10  6.68E-10  2.23E-10  4.33E-10  0.00E+00  4.94E-10  4.28E-10  2.59E-10  2.81E-10  2.59E-10  1.71E-10  3.94E-11
  7.24E-10  7.24E-10  7.29E-10  5.92E-10  5.93E-10  4.46E-10  4.47E-10  4.47E-10  6.07E-10  7.59E-10  6.21E-10  4.72E-10  8.32E-10  9.93E-10  8.19E-10  8.25E-10  1.05E-09  8.46E-10  1.07E-09  1.13E-09  2.49E-10  5.35E-10  1.34E-09  1.10E-09  2.74E-10  1.40E-09  5.98E-10  1.61E-09  1.69E-09  6.97E-10  1.41E-09  1.54E-09  4.52E-09  4.76E-09  1.91E-09  4.19E-09  5.33E-09  4.26E-09  5.35E-09  3.41E-09  3.56E-09  4.77E-09  6.14E-09  6.14E-09  5.01E-09  5.29E-09  6.69E-09  5.36E-09  6.67E-09  3.98E-09  6.56E-09  3.81E-09  4.99E-09  0.00E+00  5.99E-09  3.47E-09  4.46E-09  3.86E-09  4.40E-09  3.55E-09  3.39E-09  3.62E-09  1.97E-09  1.86E-09  2.17E-09  1.45E-09  1.39E-09  1.46E-09  8.47E-10  1.08E-09  1.01E-09  1.01E-09  1.02E-09  8.00E-10  7.79E-10  7.76E-10  9.46E-10  3.89E-10  9.17E-10  9.17E-10  3.66E-10  8.92E-10  1.75E-10  6.81E-10  5.93E-10  4.30E-10  3.13E-10  3.59E-10  2.82E-10  5.42E-11
  7.16E-10  7.16E-10  7.20E-10  4.18E-10  6.27E-10  3.14E-10  3.15E-10  3.15E-10  4.28E-10  7.49E-10  6.56E-10  3.33E-10  8.19E-10  9.77E-10  8.63E-10  8.69E-10  7.35E-10  5.94E-10  7.51E-10  1.11E-09  1.75E-10  3.75E-10  9.43E-10  1.15E-09  1.92E-10  9.84E-10  4.19E-10  1.57E-09  1.19E-09  4.88E-10  1.48E-09  1.62E-09  4.43E-09  4.66E-09  1.33E-09  4.40E-09  5.22E-09  2.98E-09  5.24E-09  2.38E-09  2.48E-09  4.99E-09  6.00E-09  4.28E-09  5.24E-09  3.67E-09  6.46E-09  5.53E-09  4.56E-09  2.71E-09  6.20E-09  2.53E-09  4.96E-09  3.92E-09  0.00E+00  2.36E-09  4.47E-09  2.54E-09  4.05E-09  2.34E-09  3.34E-09  3.33E-09  1.29E-09  1.22E-09  1.43E-09  1.43E-09  1.37E-09  1.35E-09  8.35E-10  9.91E-10  9.25E-10  9.31E-10  6.67E-10  7.85E-10  7.67E-10  7.62E-10  8.70E-10  2.56E-10  6.07E-10  8.45E-10  2.41E-10  5.88E-10  1.16E-10  6.25E-10  5.52E-10  2.81E-10  3.07E-10  3.28E-10  1.84E-10  5.00E-11
  7.22E-10  7.23E-10  7.27E-10  4.92E-10  4.93E-10  7.41E-10  7.43E-10  7.43E-10  5.04E-10  7.57E-10  5.16E-10  7.84E-10  8.29E-10  9.90E-10  6.80E-10  6.85E-10  1.04E-09  7.03E-10  1.07E-09  1.13E-09  4.13E-10  8.88E-10  1.34E-09  9.10E-10  4.55E-10  1.40E-09  9.92E-10  1.60E-09  1.68E-09  1.16E-09  1.17E-09  1.28E-09  4.50E-09  4.74E-09  3.16E-09  3.48E-09  5.31E-09  3.53E-09  5.33E-09  5.66E-09  5.90E-09  3.95E-09  6.11E-09  6.10E-09  4.15E-09  4.38E-09  6.64E-09  4.43E-09  6.61E-09  6.57E-09  6.48E-09  6.25E-09  4.09E-09  5.68E-09  5.88E-09  0.00E+00  3.67E-09  3.16E-09  4.32E-09  2.91E-09  2.78E-09  3.55E-09  3.22E-09  3.04E-09  1.77E-09  1.18E-09  1.14E-09  1.44E-09  6.96E-10  1.06E-09  9.84E-10  9.95E-10  1.00E-09  6.52E-10  6.38E-10  6.33E-10  9.28E-10  6.38E-10  9.05E-10  8.96E-10  5.96E-10  8.73E-10  2.85E-10  6.64E-10  5.84E-10  3.53E-10  2.57E-10  3.51E-10  2.32E-10  5.32E-11
  4.91E-10  4.91E-10  4.95E-10  3.35E-10  5.04E-10  1.68E-10  1.69E-10  1.69E-10  3.44E-10  5.16E-10  5.28E-10  1.79E-10  5.67E-10  6.79E-10  7.00E-10  7.05E-10  4.77E-10  4.83E-10  4.88E-10  7.77E-10  0.00E+00  3.06E-10  6.15E-10  9.40E-10  0.00E+00  6.42E-10  3.42E-10  1.10E-09  7.74E-10  3.99E-10  1.21E-09  1.32E-09  3.11E-09  3.27E-09  1.09E-09  3.60E-09  3.67E-09  2.44E-09  3.68E-09  1.30E-09  1.36E-09  4.10E-09  4.23E-09  2.82E-09  4.31E-09  3.05E-09  4.66E-09  4.68E-09  3.13E-09  1.56E-09  4.68E-09  1.54E-09  4.58E-09  2.87E-09  4.47E-09  1.45E-09  0.00E+00  2.42E-09  3.33E-09  2.24E-09  3.22E-09  2.75E-09  8.32E-10  7.86E-10  1.38E-09  1.37E-09  1.32E-09  1.12E-09  8.09E-10  8.19E-10  7.62E-10  7.71E-10  5.17E-10  7.60E-10  7.41E-10  7.38E-10  7.21E-10  2.47E-10  4.66E-10  6.97E-10  2.32E-10  4.53E-10  0.00E+00  5.14E-10  4.56E-10  2.71E-10  2.99E-10  2.70E-10  1.76E-10  4.10E-11
  6.07E-10  6.08E-10  6.13E-10  6.24E-10  6.26E-10  3.14E-10  3.15E-10  3.15E-10  6.42E-10  6.43E-10  6.58E-10  3.34E-10  7.08E-10  8.52E-10  8.79E-10  8.86E-10  8.99E-10  9.10E-10  9.20E-10  9.77E-10  0.00E+00  5.78E-10  1.16E-09  1.18E-09  0.00E+00  1.21E-09  6.47E-10  1.39E-09  1.47E-09  7.55E-10  1.53E-09  1.67E-09  3.91E-09  4.12E-09  2.06E-09  4.54E-09  4.62E-09  4.61E-09  4.63E-09  2.46E-09  2.57E-09  5.16E-09  5.33E-09  5.32E-09  5.43E-09  5.79E-09  5.93E-09  5.96E-09  6.01E-09  3.02E-09  6.05E-09  3.03E-09  6.07E-09  6.01E-09  6.05E-09  3.01E-09  5.87E-09  0.00E+00  4.96E-09  4.99E-09  4.82E-09  4.19E-09  1.91E-09  1.80E-09  3.16E-09  2.10E-09  2.02E-09  1.70E-09  1.24E-09  1.26E-09  1.17E-09  1.18E-09  1.19E-09  1.17E-09  1.13E-09  1.13E-09  1.10E-09  5.67E-10  1.07E-09  1.07E-09  5.34E-10  1.04E-09  0.00E+00  7.94E-10  6.97E-10  6.26E-10  4.65E-10  4.23E-10  4.15E-10  6.13E-11
  3.85E-10  3.85E-10  3.89E-10  2.26E-10  3.40E-10  1.71E-10  1.71E-10  1.71E-10  2.33E-10  4.08E-10  3.59E-10  1.82E-10  4.51E-10  5.44E-10  4.81E-10  4.84E-10  4.10E-10  3.32E-10  4.19E-10  6.24E-10  9.80E-11  2.11E-10  5.30E-10  6.49E-10  1.08E-10  5.54E-10  2.36E-10  8.89E-10  6.69E-10  2.76E-10  8.38E-10  9.14E-10  2.49E-09  2.63E-09  7.51E-10  2.48E-09  2.94E-09  1.68E-09  2.95E-09  1.34E-09  1.40E-09  2.81E-09  3.39E-09  2.42E-09  2.96E-09  2.11E-09  3.78E-09  3.25E-09  2.74E-09  1.65E-09  3.87E-09  1.67E-09  3.33E-09  2.78E-09  3.89E-09  1.67E-09  3.30E-09  2.05E-09  0.00E+00  1.90E-09  2.80E-09  2.92E-09  1.14E-09  1.08E-09  1.26E-09  1.26E-09  1.21E-09  1.19E-09  7.41E-10  8.80E-10  8.20E-10  8.27E-10  5.94E-10  6.99E-10  6.81E-10  6.78E-10  7.72E-10  2.27E-10  5.37E-10  7.47E-10  2.13E-10  5.21E-10  1.02E-10  5.54E-10  4.87E-10  2.51E-10  2.74E-10  2.95E-10  1.66E-10  4.24E-11
  3.07E-10  3.08E-10  3.11E-10  3.17E-10  3.17E-10  1.59E-10  1.59E-10  1.60E-10  3.26E-10  3.26E-10  3.34E-10  1.70E-10  3.60E-10  4.34E-10  4.48E-10  4.51E-10  4.58E-10  4.63E-10  4.69E-10  4.98E-10  0.00E+00  2.95E-10  5.93E-10  6.04E-10  0.00E+00  6.19E-10  3.30E-10  7.09E-10  7.48E-10  3.85E-10  7.81E-10  8.51E-10  1.99E-09  2.10E-09  1.05E-09  2.31E-09  2.35E-09  2.34E-09  2.35E-09  1.25E-09  1.30E-09  2.62E-09  2.71E-09  2.70E-09  2.76E-09  2.94E-09  3.02E-09  3.03E-09  3.06E-09  1.54E-09  3.09E-09  1.55E-09  3.11E-09  3.10E-09  3.11E-09  1.55E-09  3.07E-09  2.83E-09  2.62E-09  0.00E+00  2.60E-09  2.31E-09  1.05E-09  9.97E-10  1.75E-09  1.16E-09  1.12E-09  9.42E-10  6.85E-10  6.95E-10  6.48E-10  6.52E-10  6.57E-10  6.43E-10  6.29E-10  6.26E-10  6.10E-10  3.14E-10  5.93E-10  5.91E-10  2.95E-10  5.77E-10  0.00E+00  4.39E-10  3.83E-10  3.47E-10  2.52E-10  2.32E-10  2.29E-10  3.36E-11
  5.15E-10  5.16E-10  5.21E-10  3.54E-10  5.33E-10  1.78E-10  1.79E-10  1.79E-10  3.65E-10  5.48E-10  5.61E-10  1.90E-10  6.05E-10  7.30E-10  7.54E-10  7.59E-10  5.14E-10  5.20E-10  5.26E-10  8.38E-10  0.00E+00  3.31E-10  6.65E-10  1.02E-09  0.00E+00  6.95E-10  3.70E-10  1.19E-09  8.40E-10  4.33E-10  1.32E-09  1.43E-09  3.35E-09  3.53E-09  1.18E-09  3.88E-09  3.94E-09  2.62E-09  3.95E-09  1.40E-09  1.46E-09  4.40E-09  4.55E-09  3.03E-09  4.63E-09  3.29E-09  5.07E-09  5.09E-09  3.43E-09  1.72E-09  5.19E-09  1.74E-09  5.23E-09  3.49E-09  5.24E-09  1.75E-09  5.21E-09  3.30E-09  4.58E-09  3.08E-09  0.00E+00  4.05E-09  1.24E-09  1.17E-09  2.05E-09  2.05E-09  1.97E-09  1.66E-09  1.20E-09  1.22E-09  1.14E-09  1.15E-09  7.73E-10  1.14E-09  1.11E-09  1.10E-09  1.07E-09  3.69E-10  6.98E-10  1.04E-09  3.47E-10  6.78E-10  0.00E+00  7.71E-10  6.76E-10  4.07E-10  4.44E-10  4.07E-10  2.68E-10  5.88E-11
  7.88E-10  7.89E-10  7.98E-10  4.65E-10  7.00E-10  3.51E-10  3.52E-10  3.52E-10  4.80E-10  8.40E-10  7.39E-10  3.75E-10  9.32E-10  1.13E-09  9.97E-10  1.00E-09  8.50E-10  6.88E-10  8.70E-10  1.30E-09  2.04E-10  4.38E-10  1.10E-09  1.35E-09  2.25E-10  1.15E-09  4.91E-10  1.85E-09  1.39E-09  5.73E-10  1.74E-09  1.90E-09  5.14E-09  5.40E-09  1.54E-09  5.08E-09  6.03E-09  3.44E-09  6.05E-09  2.75E-09  2.87E-09  5.76E-09  6.94E-09  4.95E-09  6.06E-09  4.31E-09  7.73E-09  6.66E-09  5.61E-09  3.38E-09  7.93E-09  3.42E-09  6.86E-09  5.74E-09  8.03E-09  3.45E-09  6.90E-09  4.54E-09  7.79E-09  4.47E-09  6.59E-09  0.00E+00  2.78E-09  2.66E-09  3.12E-09  3.12E-09  3.00E-09  2.95E-09  1.84E-09  2.17E-09  2.03E-09  2.05E-09  1.47E-09  1.73E-09  1.69E-09  1.68E-09  1.92E-09  5.64E-10  1.33E-09  1.86E-09  5.30E-10  1.29E-09  2.54E-10  1.38E-09  1.21E-09  6.26E-10  6.91E-10  7.42E-10  4.19E-10  1.02E-10
  3.97E-10  3.98E-10  4.03E-10  2.74E-10  2.75E-10  4.14E-10  4.15E-10  4.15E-10  2.83E-10  4.25E-10  2.91E-10  4.43E-10  4.72E-10  5.72E-10  3.93E-10  3.96E-10  6.04E-10  4.07E-10  6.18E-10  6.57E-10  2.41E-10  5.19E-10  7.83E-10  5.32E-10  2.66E-10  8.18E-10  5.81E-10  9.38E-10  9.89E-10  6.79E-10  6.88E-10  7.49E-10  2.59E-09  2.72E-09  1.82E-09  1.99E-09  3.04E-09  2.02E-09  3.05E-09  3.23E-09  3.36E-09  2.25E-09  3.49E-09  3.48E-09  2.37E-09  2.52E-09  3.88E-09  2.60E-09  3.94E-09  3.96E-09  3.98E-09  4.01E-09  2.68E-09  4.04E-09  4.03E-09  4.04E-09  2.70E-09  2.69E-09  3.99E-09  2.66E-09  2.65E-09  3.72E-09  0.00E+00  3.35E-09  2.00E-09  1.33E-09  1.28E-09  1.62E-09  7.85E-10  1.19E-09  1.12E-09  1.12E-09  1.13E-09  7.40E-10  7.21E-10  7.17E-10  1.05E-09  7.21E-10  1.02E-09  1.02E-09  6.78E-10  9.93E-10  3.25E-10  7.58E-10  6.68E-10  4.01E-10  2.96E-10  4.07E-10  2.69E-10  5.50E-11
  7.99E-10  8.01E-10  8.11E-10  5.52E-10  5.53E-10  8.33E-10  8.35E-10  8.36E-10  5.70E-10  8.56E-10  5.86E-10  8.93E-10  9.51E-10  1.15E-09  7.93E-10  7.99E-10  1.22E-09  8.21E-10  1.25E-09  1.33E-09  4.86E-10  1.05E-09  1.58E-09  1.07E-09  5.37E-10  1.65E-09  1.17E-09  1.89E-09  1.99E-09  1.37E-09  1.39E-09  1.51E-09  5.20E-09  5.47E-09  3.65E-09  4.00E-09  6.09E-09  4.05E-09  6.11E-09  6.48E-09  6.74E-09  4.52E-09  6.99E-09  6.98E-09  4.75E-09  5.05E-09  7.77E-09  5.21E-09  7.90E-09  7.93E-09  7.97E-09  8.03E-09  5.36E-09  8.09E-09  8.07E-09  8.09E-09  5.41E-09  5.39E-09  8.03E-09  5.36E-09  5.33E-09  7.71E-09  7.20E-09  0.00E+00  4.21E-09  2.81E-09  2.70E-09  3.41E-09  1.65E-09  2.52E-09  2.35E-09  2.37E-09  2.39E-09  1.56E-09  1.52E-09  1.51E-09  2.22E-09  1.52E-09  2.16E-09  2.15E-09  1.43E-09  2.09E-09  6.86E-10  1.60E-09  1.41E-09  8.49E-10  6.25E-10  8.61E-10  5.65E-10  1.15E-10
  6.45E-10  6.47E-10  6.56E-10  6.71E-10  6.72E-10  3.37E-10  3.38E-10  3.38E-10  6.93E-10  6.93E-10  7.12E-10  3.62E-10  7.72E-10  9.37E-10  9.67E-10  9.74E-10  9.90E-10  1.00E-09  1.01E-09  1.08E-09  0.00E+00  6.38E-10  1.28E-09  1.31E-09  0.00E+00  1.34E-09  7.15E-10  1.54E-09  1.62E-09  8.34E-10  1.69E-09  1.84E-09  4.18E-09  4.39E-09  2.20E-09  4.81E-09  4.89E-09  4.88E-09  4.90E-09  2.59E-09  2.70E-09  5.43E-09  5.59E-09  5.58E-09  5.69E-09  6.05E-09  6.20E-09  6.23E-09  6.30E-09  3.16E-09  6.36E-09  3.20E-09  6.42E-09  6.46E-09  6.44E-09  3.23E-09  6.47E-09  6.46E-09  6.44E-09  6.44E-09  6.42E-09  6.33E-09  3.11E-09  3.04E-09  0.00E+00  3.80E-09  3.65E-09  3.07E-09  2.23E-09  2.26E-09  2.12E-09  2.14E-09  2.15E-09  2.10E-09  2.05E-09  2.04E-09  1.99E-09  1.03E-09  1.94E-09  1.94E-09  9.68E-10  1.88E-09  0.00E+00  1.45E-09  1.27E-09  1.15E-09  8.52E-10  7.84E-10  7.73E-10  1.00E-10
  5.47E-10  5.49E-10  5.57E-10  3.81E-10  5.73E-10  1.92E-10  1.92E-10  1.92E-10  3.95E-10  5.92E-10  6.09E-10  2.07E-10  6.62E-10  8.05E-10  8.31E-10  8.38E-10  5.67E-10  5.74E-10  5.80E-10  9.26E-10  0.00E+00  3.65E-10  7.34E-10  1.12E-09  0.00E+00  7.67E-10  4.08E-10  1.31E-09  9.22E-10  4.74E-10  1.44E-09  1.57E-09  3.44E-09  3.60E-09  1.20E-09  3.91E-09  3.97E-09  2.65E-09  3.99E-09  1.40E-09  1.45E-09  4.38E-09  4.51E-09  3.00E-09  4.59E-09  3.23E-09  4.96E-09  4.98E-09  3.36E-09  1.68E-09  5.08E-09  1.70E-09  5.12E-09  3.43E-09  5.13E-09  1.71E-09  5.15E-09  3.43E-09  5.12E-09  3.42E-09  5.11E-09  5.06E-09  1.67E-09  1.67E-09  3.29E-09  0.00E+00  4.18E-09  3.54E-09  2.56E-09  2.59E-09  2.42E-09  2.44E-09  1.64E-09  2.40E-09  2.35E-09  2.33E-09  2.28E-09  7.83E-10  1.48E-09  2.21E-09  7.36E-10  1.44E-09  0.00E+00  1.66E-09  1.47E-09  8.87E-10  9.96E-10  9.16E-10  6.02E-10  1.03E-10
  7.04E-10  7.06E-10  7.17E-10  4.90E-10  7.37E-10  2.46E-10  2.47E-10  2.48E-10  5.08E-10  7.62E-10  7.84E-10  2.66E-10  8.52E-10  1.04E-09  1.07E-09  1.08E-09  7.30E-10  7.39E-10  7.47E-10  1.19E-09  0.00E+00  4.70E-10  9.45E-10  1.44E-09  0.00E+00  9.86E-10  5.25E-10  1.69E-09  1.19E-09  6.10E-10  1.85E-09  2.01E-09  4.40E-09  4.60E-09  1.54E-09  5.01E-09  5.08E-09  3.38E-09  5.10E-09  1.79E-09  1.86E-09  5.60E-09  5.76E-09  3.83E-09  5.86E-09  4.13E-09  6.33E-09  6.36E-09  4.28E-09  2.15E-09  6.48E-09  2.17E-09  6.53E-09  4.38E-09  6.55E-09  2.19E-09  6.57E-09  4.37E-09  6.53E-09  4.36E-09  6.52E-09  6.45E-09  2.14E-09  2.13E-09  4.20E-09  5.64E-09  0.00E+00  4.68E-09  3.38E-09  3.42E-09  3.19E-09  3.22E-09  2.16E-09  3.17E-09  3.10E-09  3.08E-09  3.01E-09  1.03E-09  1.96E-09  2.92E-09  9.73E-10  1.90E-09  0.00E+00  2.19E-09  1.93E-09  1.17E-09  1.31E-09  1.21E-09  7.96E-10  1.35E-10
  5.23E-10  5.24E-10  5.33E-10  3.13E-10  4.70E-10  2.36E-10  2.37E-10  2.37E-10  3.24E-10  5.68E-10  5.01E-10  2.55E-10  6.35E-10  7.73E-10  6.84E-10  6.89E-10  5.84E-10  4.72E-10  5.97E-10  8.88E-10  1.39E-10  3.00E-10  7.54E-10  9.22E-10  1.54E-10  7.86E-10  3.34E-10  1.26E-09  9.43E-10  3.88E-10  1.18E-09  1.28E-09  3.20E-09  3.35E-09  9.57E-10  3.11E-09  3.68E-09  2.10E-09  3.69E-09  1.67E-09  1.73E-09  3.47E-09  4.16E-09  2.97E-09  3.62E-09  2.55E-09  4.56E-09  3.92E-09  3.30E-09  1.99E-09  4.66E-09  2.01E-09  4.02E-09  3.37E-09  4.71E-09  2.02E-09  4.05E-09  2.69E-09  4.69E-09  2.68E-09  4.01E-09  4.63E-09  1.97E-09  1.96E-09  2.58E-09  3.71E-09  3.69E-09  0.00E+00  2.40E-09  2.85E-09  2.65E-09  2.68E-09  1.92E-09  2.26E-09  2.21E-09  2.19E-09  2.50E-09  7.37E-10  1.74E-09  2.42E-09  6.91E-10  1.68E-09  3.30E-10  1.81E-09  1.60E-09  8.28E-10  9.33E-10  1.00E-09  5.64E-10  1.07E-10
  2.21E-10  2.22E-10  2.26E-10  1.55E-10  2.33E-10  7.78E-11  7.82E-11  7.82E-11  1.61E-10  2.41E-10  2.48E-10  8.42E-11  2.70E-10  3.28E-10  3.39E-10  3.41E-10  2.31E-10  2.34E-10  2.36E-10  3.76E-10  0.00E+00  1.48E-10  2.97E-10  4.54E-10  0.00E+00  3.09E-10  1.64E-10  5.27E-10  3.69E-10  1.90E-10  5.76E-10  6.23E-10  1.29E-09  1.34E-09  4.48E-10  1.45E-09  1.47E-09  9.79E-10  1.47E-09  5.16E-10  5.33E-10  1.61E-09  1.65E-09  1.10E-09  1.67E-09  1.17E-09  1.80E-09  1.81E-09  1.21E-09  6.09E-10  1.83E-09  6.15E-10  1.85E-09  1.24E-09  1.85E-09  6.18E-10  1.86E-09  1.23E-09  1.84E-09  1.23E-09  1.84E-09  1.82E-09  6.01E-10  5.98E-10  1.18E-09  1.68E-09  1.67E-09  1.64E-09  0.00E+00  1.48E-09  1.40E-09  1.41E-09  9.46E-10  1.39E-09  1.35E-09  1.34E-09  1.31E-09  4.51E-10  8.48E-10  1.26E-09  4.21E-10  8.19E-10  0.00E+00  9.29E-10  8.20E-10  4.95E-10  5.56E-10  5.14E-10  3.38E-10  4.95E-11
  6.31E-10  6.33E-10  6.45E-10  3.79E-10  5.69E-10  2.86E-10  2.87E-10  2.87E-10  3.93E-10  6.88E-10  6.07E-10  3.09E-10  7.71E-10  9.37E-10  8.29E-10  8.35E-10  7.07E-10  5.72E-10  7.23E-10  1.07E-09  1.68E-10  3.61E-10  9.08E-10  1.11E-09  1.85E-10  9.47E-10  4.02E-10  1.51E-09  1.13E-09  4.64E-10  1.41E-09  1.52E-09  3.69E-09  3.85E-09  1.10E-09  3.56E-09  4.21E-09  2.40E-09  4.22E-09  1.90E-09  1.96E-09  3.95E-09  4.72E-09  3.37E-09  4.11E-09  2.88E-09  5.15E-09  4.43E-09  3.73E-09  2.24E-09  5.26E-09  2.27E-09  4.54E-09  3.80E-09  5.31E-09  2.28E-09  4.56E-09  3.03E-09  5.29E-09  3.02E-09  4.52E-09  5.21E-09  2.22E-09  2.20E-09  2.90E-09  4.13E-09  4.11E-09  4.71E-09  3.57E-09  0.00E+00  3.95E-09  3.99E-09  2.87E-09  3.37E-09  3.28E-09  3.26E-09  3.71E-09  1.09E-09  2.57E-09  3.58E-09  1.02E-09  2.49E-09  4.88E-10  2.64E-09  2.33E-09  1.21E-09  1.36E-09  1.46E-09  8.25E-10  1.41E-10
  3.14E-10  3.15E-10  3.21E-10  1.89E-10  2.84E-10  1.42E-10  1.43E-10  1.43E-10  1.96E-10  3.43E-10  3.03E-10  1.54E-10  3.84E-10  4.67E-10  4.13E-10  4.16E-10  3.52E-10  2.85E-10  3.60E-10  5.35E-10  8.38E-11  1.80E-10  4.52E-10  5.52E-10  9.21E-11  4.71E-10  2.00E-10  7.48E-10  5.61E-10  2.31E-10  7.00E-10  7.57E-10  1.82E-09  1.89E-09  5.41E-10  1.75E-09  2.07E-09  1.18E-09  2.07E-09  9.33E-10  9.64E-10  1.94E-09  2.32E-09  1.65E-09  2.02E-09  1.41E-09  2.52E-09  2.17E-09  1.83E-09  1.10E-09  2.58E-09  1.11E-09  2.22E-09  1.86E-09  2.60E-09  1.12E-09  2.24E-09  1.49E-09  2.59E-09  1.48E-09  2.21E-09  2.55E-09  1.08E-09  1.08E-09  1.42E-09  2.02E-09  2.01E-09  2.30E-09  1.87E-09  2.21E-09  0.00E+00  2.06E-09  1.48E-09  1.74E-09  1.72E-09  1.70E-09  1.94E-09  5.72E-10  1.35E-09  1.87E-09  5.34E-10  1.30E-09  2.55E-10  1.37E-09  1.21E-09  6.26E-10  7.09E-10  7.63E-10  4.31E-10  7.13E-11
  2.18E-10  2.18E-10  2.22E-10  1.31E-10  1.97E-10  9.86E-11  9.90E-11  9.90E-11  1.36E-10  2.37E-10  2.10E-10  1.07E-10  2.66E-10  3.23E-10  2.86E-10  2.88E-10  2.44E-10  1.97E-10  2.49E-10  3.71E-10  5.81E-11  1.25E-10  3.13E-10  3.83E-10  6.38E-11  3.26E-10  1.38E-10  5.18E-10  3.89E-10  1.60E-10  4.85E-10  5.24E-10  1.26E-09  1.31E-09  3.75E-10  1.21E-09  1.44E-09  8.19E-10  1.44E-09  6.47E-10  6.69E-10  1.34E-09  1.61E-09  1.15E-09  1.40E-09  9.81E-10  1.75E-09  1.51E-09  1.27E-09  7.63E-10  1.79E-09  7.70E-10  1.54E-09  1.29E-09  1.80E-09  7.75E-10  1.55E-09  1.03E-09  1.80E-09  1.03E-09  1.54E-09  1.77E-09  7.53E-10  7.49E-10  9.84E-10  1.40E-09  1.40E-09  1.60E-09  1.28E-09  1.52E-09  1.41E-09  0.00E+00  1.02E-09  1.21E-09  1.18E-09  1.17E-09  1.33E-09  3.93E-10  9.27E-10  1.29E-09  3.68E-10  8.94E-10  1.76E-10  9.42E-10  8.33E-10  4.30E-10  4.83E-10  5.23E-10  2.94E-10  4.93E-11
  4.04E-10  4.06E-10  4.13E-10  3.40E-10  3.41E-10  2.56E-10  2.58E-10  2.58E-10  3.53E-10  4.41E-10  3.64E-10  2.78E-10  4.94E-10  6.01E-10  4.96E-10  5.00E-10  6.35E-10  5.13E-10  6.49E-10  6.89E-10  1.51E-10  3.24E-10  8.15E-10  6.64E-10  1.66E-10  8.49E-10  3.60E-10  9.63E-10  1.01E-09  4.16E-10  8.41E-10  9.10E-10  2.34E-09  2.44E-09  9.78E-10  2.11E-09  2.67E-09  2.13E-09  2.68E-09  1.69E-09  1.74E-09  2.33E-09  2.99E-09  2.99E-09  2.43E-09  2.56E-09  3.26E-09  2.62E-09  3.30E-09  1.99E-09  3.33E-09  2.01E-09  2.68E-09  3.37E-09  3.36E-09  2.02E-09  2.70E-09  2.69E-09  3.34E-09  2.68E-09  2.67E-09  3.30E-09  1.96E-09  1.95E-09  2.56E-09  2.44E-09  2.42E-09  2.97E-09  2.21E-09  2.82E-09  2.62E-09  2.63E-09  0.00E+00  2.09E-09  2.04E-09  2.02E-09  2.47E-09  1.02E-09  2.40E-09  2.39E-09  9.52E-10  2.32E-09  4.54E-10  1.75E-09  1.54E-09  1.12E-09  8.43E-10  9.69E-10  7.64E-10  9.15E-11
  3.46E-10  3.47E-10  3.54E-10  2.42E-10  3.65E-10  1.22E-10  1.22E-10  1.23E-10  2.52E-10  3.78E-10  3.89E-10  1.32E-10  4.23E-10  5.14E-10  5.31E-10  5.35E-10  3.62E-10  3.66E-10  3.70E-10  5.89E-10  0.00E+00  2.31E-10  4.65E-10  7.09E-10  0.00E+00  4.84E-10  2.57E-10  8.24E-10  5.77E-10  2.96E-10  8.99E-10  9.72E-10  2.00E-09  2.08E-09  6.94E-10  2.24E-09  2.27E-09  1.51E-09  2.28E-09  7.98E-10  8.24E-10  2.48E-09  2.55E-09  1.70E-09  2.59E-09  1.81E-09  2.77E-09  2.79E-09  1.87E-09  9.40E-10  2.83E-09  9.49E-10  2.85E-09  1.91E-09  2.86E-09  9.54E-10  2.87E-09  1.91E-09  2.85E-09  1.90E-09  2.84E-09  2.81E-09  9.28E-10  9.22E-10  1.82E-09  2.59E-09  2.58E-09  2.53E-09  2.41E-09  2.44E-09  2.25E-09  2.28E-09  1.53E-09  0.00E+00  2.21E-09  2.20E-09  2.15E-09  7.37E-10  1.39E-09  2.08E-09  6.91E-10  1.34E-09  0.00E+00  1.51E-09  1.34E-09  8.08E-10  9.11E-10  8.42E-10  5.52E-10  7.87E-11
  4.40E-10  4.41E-10  4.49E-10  3.08E-10  4.63E-10  1.55E-10  1.56E-10  1.56E-10  3.20E-10  4.80E-10  4.95E-10  1.68E-10  5.38E-10  6.54E-10  6.75E-10  6.79E-10  4.60E-10  4.65E-10  4.70E-10  7.49E-10  0.00E+00  2.93E-10  5.90E-10  9.01E-10  0.00E+00  6.15E-10  3.26E-10  1.05E-09  7.32E-10  3.76E-10  1.14E-09  1.23E-09  2.53E-09  2.63E-09  8.78E-10  2.84E-09  2.88E-09  1.92E-09  2.88E-09  1.01E-09  1.04E-09  3.14E-09  3.22E-09  2.14E-09  3.27E-09  2.29E-09  3.51E-09  3.52E-09  2.37E-09  1.19E-09  3.58E-09  1.20E-09  3.60E-09  2.41E-09  3.61E-09  1.21E-09  3.62E-09  2.41E-09  3.60E-09  2.40E-09  3.59E-09  3.55E-09  1.17E-09  1.17E-09  2.30E-09  3.27E-09  3.26E-09  3.19E-09  3.08E-09  3.10E-09  2.93E-09  2.96E-09  1.99E-09  2.91E-09  0.00E+00  2.82E-09  2.77E-09  9.40E-10  1.80E-09  2.68E-09  8.92E-10  1.73E-09  0.00E+00  1.95E-09  1.72E-09  1.04E-09  1.17E-09  1.08E-09  7.13E-10  1.01E-10
  6.91E-10  6.93E-10  7.06E-10  4.84E-10  7.28E-10  2.44E-10  2.45E-10  2.45E-10  5.03E-10  7.54E-10  7.77E-10  2.64E-10  8.45E-10  1.03E-09  1.06E-09  1.07E-09  7.23E-10  7.31E-10  7.39E-10  1.18E-09  0.00E+00  4.61E-10  9.27E-10  1.42E-09  0.00E+00  9.66E-10  5.12E-10  1.64E-09  1.15E-09  5.90E-10  1.79E-09  1.94E-09  3.97E-09  4.13E-09  1.38E-09  4.46E-09  4.52E-09  3.01E-09  4.53E-09  1.58E-09  1.64E-09  4.93E-09  5.05E-09  3.36E-09  5.13E-09  3.60E-09  5.50E-09  5.53E-09  3.72E-09  1.86E-09  5.62E-09  1.88E-09  5.65E-09  3.79E-09  5.67E-09  1.89E-09  5.69E-09  3.78E-09  5.64E-09  3.76E-09  5.63E-09  5.57E-09  1.84E-09  1.83E-09  3.61E-09  5.13E-09  5.11E-09  5.00E-09  4.85E-09  4.87E-09  4.63E-09  4.68E-09  3.14E-09  4.59E-09  4.46E-09  0.00E+00  4.36E-09  1.49E-09  2.83E-09  4.23E-09  1.41E-09  2.74E-09  0.00E+00  3.09E-09  2.72E-09  1.64E-09  1.84E-09  1.71E-09  1.12E-09  1.58E-10
  4.33E-10  4.35E-10  4.43E-10  2.60E-10  3.91E-10  1.97E-10  1.97E-10  1.98E-10  2.70E-10  4.73E-10  4.18E-10  2.13E-10  5.31E-10  6.44E-10  5.70E-10  5.74E-10  4.86E-10  3.93E-10  4.97E-10  7.38E-10  1.16E-10  2.48E-10  6.23E-10  7.60E-10  1.27E-10  6.49E-10  2.75E-10  1.03E-09  7.72E-10  3.17E-10  9.62E-10  1.04E-09  2.48E-09  2.58E-09  7.38E-10  2.38E-09  2.82E-09  1.61E-09  2.83E-09  1.27E-09  1.31E-09  2.63E-09  3.15E-09  2.25E-09  2.74E-09  1.92E-09  3.43E-09  2.95E-09  2.48E-09  1.50E-09  3.50E-09  1.51E-09  3.02E-09  2.53E-09  3.54E-09  1.52E-09  3.04E-09  2.02E-09  3.52E-09  2.01E-09  3.01E-09  3.47E-09  1.48E-09  1.47E-09  1.93E-09  2.74E-09  2.73E-09  3.12E-09  2.59E-09  3.03E-09  2.96E-09  2.98E-09  2.14E-09  2.52E-09  2.45E-09  2.43E-09  0.00E+00  8.16E-10  1.94E-09  2.70E-09  7.70E-10  1.87E-09  3.69E-10  1.96E-09  1.73E-09  8.94E-10  1.01E-09  1.09E-09  6.14E-10  9.97E-11
  5.37E-10  5.39E-10  5.49E-10  5.65E-10  5.66E-10  5.68E-10  5.71E-10  5.71E-10  5.87E-10  5.87E-10  6.04E-10  6.15E-10  6.58E-10  7.99E-10  8.24E-10  8.30E-10  8.43E-10  8.53E-10  8.62E-10  9.15E-10  0.00E+00  1.08E-09  1.08E-09  1.10E-09  0.00E+00  1.13E-09  1.20E-09  1.28E-09  1.34E-09  1.38E-09  1.39E-09  1.51E-09  3.09E-09  3.22E-09  3.22E-09  3.47E-09  3.52E-09  3.51E-09  3.53E-09  3.70E-09  3.82E-09  3.84E-09  3.93E-09  3.93E-09  3.99E-09  4.20E-09  4.29E-09  4.30E-09  4.34E-09  4.36E-09  4.37E-09  4.40E-09  4.40E-09  4.42E-09  4.42E-09  4.42E-09  4.43E-09  4.41E-09  4.40E-09  4.40E-09  4.39E-09  4.34E-09  4.30E-09  4.27E-09  4.21E-09  4.00E-09  3.98E-09  3.90E-09  3.77E-09  3.78E-09  3.58E-09  3.62E-09  3.65E-09  3.55E-09  3.45E-09  3.44E-09  3.38E-09  0.00E+00  3.29E-09  3.28E-09  3.27E-09  3.18E-09  0.00E+00  2.38E-09  2.11E-09  1.91E-09  1.43E-09  1.32E-09  1.31E-09  1.23E-10
  4.01E-10  4.03E-10  4.10E-10  3.38E-10  3.39E-10  2.55E-10  2.56E-10  2.56E-10  3.51E-10  4.39E-10  3.61E-10  2.76E-10  4.92E-10  5.97E-10  4.93E-10  4.96E-10  6.30E-10  5.10E-10  6.44E-10  6.84E-10  1.50E-10  3.21E-10  8.07E-10  6.57E-10  1.64E-10  8.41E-10  3.57E-10  9.53E-10  1.00E-09  4.11E-10  8.31E-10  8.98E-10  2.28E-09  2.38E-09  9.52E-10  2.05E-09  2.60E-09  2.07E-09  2.60E-09  1.64E-09  1.69E-09  2.26E-09  2.90E-09  2.90E-09  2.36E-09  2.48E-09  3.16E-09  2.54E-09  3.20E-09  1.92E-09  3.22E-09  1.94E-09  2.59E-09  3.26E-09  3.25E-09  1.95E-09  2.61E-09  2.60E-09  3.24E-09  2.59E-09  2.58E-09  3.19E-09  1.90E-09  1.89E-09  2.48E-09  2.35E-09  2.34E-09  2.86E-09  2.23E-09  2.79E-09  2.76E-09  2.77E-09  2.77E-09  2.20E-09  2.17E-09  2.15E-09  2.61E-09  1.08E-09  0.00E+00  2.53E-09  1.01E-09  2.47E-09  4.85E-10  1.85E-09  1.63E-09  1.18E-09  8.86E-10  1.02E-09  8.09E-10  9.29E-11
  8.02E-10  8.05E-10  8.21E-10  4.82E-10  7.26E-10  3.64E-10  3.66E-10  3.66E-10  5.01E-10  8.77E-10  7.74E-10  3.94E-10  9.83E-10  1.19E-09  1.06E-09  1.06E-09  9.00E-10  7.28E-10  9.20E-10  1.37E-09  2.14E-10  4.59E-10  1.15E-09  1.41E-09  2.35E-10  1.20E-09  5.09E-10  1.91E-09  1.43E-09  5.86E-10  1.78E-09  1.92E-09  4.56E-09  4.75E-09  1.36E-09  4.39E-09  5.19E-09  2.96E-09  5.20E-09  2.34E-09  2.41E-09  4.85E-09  5.80E-09  4.14E-09  5.04E-09  3.53E-09  6.31E-09  5.43E-09  4.56E-09  2.75E-09  6.44E-09  2.77E-09  5.56E-09  4.65E-09  6.50E-09  2.79E-09  5.59E-09  3.71E-09  6.47E-09  3.70E-09  5.53E-09  6.38E-09  2.71E-09  2.70E-09  3.54E-09  5.04E-09  5.02E-09  5.72E-09  4.77E-09  5.57E-09  5.52E-09  5.53E-09  3.95E-09  4.72E-09  4.66E-09  4.62E-09  5.24E-09  1.55E-09  3.62E-09  0.00E+00  1.44E-09  3.54E-09  6.95E-10  3.70E-09  3.26E-09  1.68E-09  1.89E-09  2.04E-09  1.15E-09  1.86E-10
  2.67E-10  2.68E-10  2.73E-10  2.81E-10  2.82E-10  2.83E-10  2.84E-10  2.84E-10  2.92E-10  2.92E-10  3.01E-10  3.06E-10  3.28E-10  3.98E-10  4.10E-10  4.13E-10  4.20E-10  4.25E-10  4.29E-10  4.56E-10  0.00E+00  5.35E-10  5.38E-10  5.48E-10  0.00E+00  5.60E-10  5.94E-10  6.35E-10  6.66E-10  6.84E-10  6.92E-10  7.47E-10  1.52E-09  1.58E-09  1.58E-09  1.71E-09  1.73E-09  1.73E-09  1.73E-09  1.82E-09  1.88E-09  1.88E-09  1.93E-09  1.93E-09  1.96E-09  2.06E-09  2.10E-09  2.11E-09  2.13E-09  2.13E-09  2.14E-09  2.16E-09  2.16E-09  2.17E-09  2.16E-09  2.17E-09  2.17E-09  2.16E-09  2.16E-09  2.16E-09  2.15E-09  2.13E-09  2.11E-09  2.10E-09  2.07E-09  1.96E-09  1.95E-09  1.91E-09  1.85E-09  1.85E-09  1.84E-09  1.84E-09  1.84E-09  1.84E-09  1.81E-09  1.80E-09  1.75E-09  1.81E-09  1.69E-09  1.68E-09  0.00E+00  1.65E-09  0.00E+00  1.24E-09  1.09E-09  9.85E-10  7.40E-10  6.82E-10  6.72E-10  6.20E-11
  8.01E-10  8.04E-10  8.19E-10  6.74E-10  6.76E-10  5.09E-10  5.11E-10  5.11E-10  7.00E-10  8.75E-10  7.21E-10  5.51E-10  9.81E-10  1.19E-09  9.83E-10  9.91E-10  1.26E-09  1.02E-09  1.29E-09  1.36E-09  2.99E-10  6.40E-10  1.61E-09  1.31E-09  3.28E-10  1.68E-09  7.11E-10  1.90E-09  1.99E-09  8.18E-10  1.66E-09  1.79E-09  4.53E-09  4.72E-09  1.89E-09  4.06E-09  5.15E-09  4.11E-09  5.16E-09  3.25E-09  3.35E-09  4.49E-09  5.75E-09  5.74E-09  4.67E-09  4.91E-09  6.25E-09  5.02E-09  6.33E-09  3.81E-09  6.38E-09  3.85E-09  5.14E-09  6.45E-09  6.44E-09  3.87E-09  5.17E-09  5.15E-09  6.41E-09  5.13E-09  5.12E-09  6.32E-09  3.76E-09  3.74E-09  4.92E-09  4.66E-09  4.64E-09  5.66E-09  4.40E-09  5.50E-09  5.48E-09  5.48E-09  5.48E-09  4.38E-09  4.36E-09  4.35E-09  5.35E-09  2.18E-09  5.19E-09  5.15E-09  2.06E-09  0.00E+00  9.88E-10  3.76E-09  3.31E-09  2.40E-09  1.81E-09  2.09E-09  1.65E-09  1.87E-10
  4.00E-10  4.01E-10  4.09E-10  0.00E+00  0.00E+00  4.23E-10  4.25E-10  4.25E-10  0.00E+00  4.37E-10  0.00E+00  4.58E-10  4.90E-10  5.95E-10  0.00E+00  0.00E+00  6.28E-10  0.00E+00  6.42E-10  6.81E-10  7.45E-10  0.00E+00  8.03E-10  0.00E+00  8.18E-10  8.36E-10  0.00E+00  9.47E-10  9.93E-10  0.00E+00  0.00E+00  0.00E+00  2.25E-09  2.35E-09  0.00E+00  0.00E+00  2.56E-09  0.00E+00  2.57E-09  2.69E-09  2.78E-09  0.00E+00  2.86E-09  2.85E-09  0.00E+00  0.00E+00  3.11E-09  0.00E+00  3.15E-09  3.16E-09  3.17E-09  3.19E-09  0.00E+00  3.20E-09  3.20E-09  3.20E-09  0.00E+00  0.00E+00  3.19E-09  0.00E+00  0.00E+00  3.14E-09  3.12E-09  3.10E-09  0.00E+00  0.00E+00  0.00E+00  2.81E-09  0.00E+00  2.73E-09  2.72E-09  2.72E-09  2.72E-09  0.00E+00  0.00E+00  0.00E+00  2.69E-09  0.00E+00  2.63E-09  2.62E-09  0.00E+00  2.53E-09  0.00E+00  1.90E-09  1.67E-09  0.00E+00  0.00E+00  1.05E-09  0.00E+00  9.35E-11
  3.88E-10  3.90E-10  3.98E-10  2.34E-10  3.52E-10  1.77E-10  1.77E-10  1.77E-10  2.43E-10  4.26E-10  3.76E-10  1.91E-10  4.77E-10  5.78E-10  5.11E-10  5.14E-10  4.35E-10  3.52E-10  4.45E-10  6.60E-10  1.03E-10  2.20E-10  5.53E-10  6.76E-10  1.13E-10  5.76E-10  2.44E-10  9.09E-10  6.80E-10  2.79E-10  8.47E-10  9.12E-10  2.09E-09  2.17E-09  6.19E-10  1.99E-09  2.35E-09  1.34E-09  2.36E-09  1.06E-09  1.09E-09  2.19E-09  2.61E-09  1.86E-09  2.27E-09  1.59E-09  2.83E-09  2.44E-09  2.05E-09  1.23E-09  2.89E-09  1.24E-09  2.49E-09  2.09E-09  2.91E-09  1.25E-09  2.51E-09  1.67E-09  2.91E-09  1.66E-09  2.49E-09  2.87E-09  1.22E-09  1.21E-09  1.59E-09  2.27E-09  2.25E-09  2.56E-09  2.09E-09  2.45E-09  2.42E-09  2.43E-09  1.73E-09  2.08E-09  2.07E-09  2.07E-09  2.41E-09  6.90E-10  1.72E-09  2.40E-09  6.86E-10  1.71E-09  3.42E-10  0.00E+00  1.91E-09  9.74E-10  1.09E-09  1.17E-09  6.60E-10  9.55E-11
  7.62E-10  7.65E-10  7.80E-10  4.59E-10  6.91E-10  3.47E-10  3.48E-10  3.48E-10  4.77E-10  8.36E-10  7.38E-10  3.76E-10  9.37E-10  1.13E-09  1.00E-09  1.01E-09  8.52E-10  6.89E-10  8.70E-10  1.29E-09  2.01E-10  4.30E-10  1.08E-09  1.32E-09  2.20E-10  1.12E-09  4.75E-10  1.77E-09  1.32E-09  5.42E-10  1.65E-09  1.77E-09  3.98E-09  4.13E-09  1.18E-09  3.79E-09  4.48E-09  2.55E-09  4.49E-09  2.01E-09  2.07E-09  4.15E-09  4.95E-09  3.54E-09  4.31E-09  3.01E-09  5.36E-09  4.61E-09  3.87E-09  2.33E-09  5.46E-09  2.35E-09  4.72E-09  3.95E-09  5.52E-09  2.37E-09  4.74E-09  3.16E-09  5.51E-09  3.15E-09  4.71E-09  5.44E-09  2.31E-09  2.30E-09  3.03E-09  4.30E-09  4.28E-09  4.85E-09  3.95E-09  4.62E-09  4.57E-09  4.58E-09  3.27E-09  3.92E-09  3.90E-09  3.90E-09  4.53E-09  1.30E-09  3.23E-09  4.51E-09  1.29E-09  3.21E-09  6.41E-10  4.42E-09  0.00E+00  2.08E-09  2.28E-09  2.46E-09  1.39E-09  1.91E-10
  5.99E-10  6.02E-10  6.14E-10  6.33E-10  6.35E-10  3.18E-10  3.20E-10  3.20E-10  6.58E-10  6.58E-10  6.78E-10  3.45E-10  7.37E-10  8.90E-10  9.17E-10  9.24E-10  9.37E-10  9.47E-10  9.57E-10  1.01E-09  0.00E+00  5.89E-10  1.18E-09  1.20E-09  0.00E+00  1.23E-09  6.50E-10  1.38E-09  1.45E-09  7.41E-10  1.50E-09  1.61E-09  3.06E-09  3.18E-09  1.59E-09  3.40E-09  3.44E-09  3.43E-09  3.44E-09  1.80E-09  1.85E-09  3.71E-09  3.80E-09  3.79E-09  3.85E-09  4.03E-09  4.10E-09  4.12E-09  4.15E-09  2.08E-09  4.18E-09  2.10E-09  4.21E-09  4.23E-09  4.22E-09  2.11E-09  4.24E-09  4.23E-09  4.22E-09  4.22E-09  4.21E-09  4.17E-09  2.07E-09  2.06E-09  4.06E-09  3.85E-09  3.83E-09  3.73E-09  3.53E-09  3.54E-09  3.50E-09  3.51E-09  3.51E-09  3.50E-09  3.49E-09  3.48E-09  3.47E-09  1.74E-09  3.46E-09  3.45E-09  1.73E-09  3.44E-09  0.00E+00  3.34E-09  3.33E-09  0.00E+00  2.24E-09  2.06E-09  2.03E-09  1.53E-10
  2.35E-10  2.36E-10  2.41E-10  1.66E-10  2.49E-10  8.33E-11  8.37E-11  8.37E-11  1.72E-10  2.58E-10  2.66E-10  9.03E-11  2.89E-10  3.48E-10  3.58E-10  3.60E-10  2.44E-10  2.46E-10  2.49E-10  3.94E-10  0.00E+00  1.52E-10  3.05E-10  4.65E-10  0.00E+00  3.16E-10  1.67E-10  5.31E-10  3.69E-10  1.89E-10  5.73E-10  6.12E-10  1.12E-09  1.16E-09  3.87E-10  1.24E-09  1.25E-09  8.32E-10  1.25E-09  4.35E-10  4.47E-10  1.34E-09  1.37E-09  9.14E-10  1.39E-09  9.68E-10  1.48E-09  1.48E-09  9.96E-10  5.00E-10  1.51E-09  5.04E-10  1.52E-09  1.02E-09  1.52E-09  5.08E-10  1.53E-09  1.02E-09  1.52E-09  1.02E-09  1.52E-09  1.51E-09  5.00E-10  4.98E-10  9.84E-10  1.41E-09  1.40E-09  1.36E-09  1.29E-09  1.29E-09  1.28E-09  1.28E-09  8.54E-10  1.28E-09  1.27E-09  1.27E-09  1.26E-09  4.24E-10  8.39E-10  1.26E-09  4.19E-10  8.34E-10  0.00E+00  1.19E-09  1.17E-09  7.69E-10  0.00E+00  9.78E-10  6.42E-10  6.25E-11
  2.20E-10  2.21E-10  2.26E-10  1.33E-10  2.00E-10  1.00E-10  1.01E-10  1.01E-10  1.38E-10  2.42E-10  2.14E-10  1.09E-10  2.71E-10  3.25E-10  2.87E-10  2.89E-10  2.44E-10  1.97E-10  2.49E-10  3.68E-10  5.70E-11  1.21E-10  3.05E-10  3.71E-10  6.19E-11  3.16E-10  1.33E-10  4.93E-10  3.68E-10  1.50E-10  4.56E-10  4.87E-10  1.03E-09  1.07E-09  3.05E-10  9.72E-10  1.15E-09  6.54E-10  1.15E-09  5.12E-10  5.26E-10  1.06E-09  1.26E-09  8.97E-10  1.09E-09  7.59E-10  1.35E-09  1.16E-09  9.77E-10  5.88E-10  1.38E-09  5.94E-10  1.19E-09  9.96E-10  1.39E-09  5.97E-10  1.20E-09  7.99E-10  1.40E-09  7.97E-10  1.19E-09  1.38E-09  5.89E-10  5.87E-10  7.74E-10  1.11E-09  1.10E-09  1.25E-09  1.02E-09  1.19E-09  1.18E-09  1.18E-09  8.43E-10  1.01E-09  1.00E-09  1.00E-09  1.16E-09  3.34E-10  8.27E-10  1.16E-09  3.31E-10  8.22E-10  1.64E-10  1.10E-09  1.07E-09  6.04E-10  8.96E-10  0.00E+00  5.53E-10  5.91E-11
  2.75E-10  2.76E-10  2.83E-10  2.91E-10  2.92E-10  1.47E-10  1.47E-10  1.47E-10  3.03E-10  3.03E-10  3.12E-10  1.59E-10  3.39E-10  4.07E-10  4.19E-10  4.22E-10  4.28E-10  4.32E-10  4.36E-10  4.60E-10  0.00E+00  2.66E-10  5.34E-10  5.42E-10  0.00E+00  5.53E-10  2.91E-10  6.18E-10  6.44E-10  3.29E-10  6.66E-10  7.11E-10  1.29E-09  1.33E-09  6.66E-10  1.41E-09  1.43E-09  1.43E-09  1.43E-09  7.45E-10  7.66E-10  1.54E-09  1.57E-09  1.57E-09  1.59E-09  1.66E-09  1.69E-09  1.69E-09  1.71E-09  8.56E-10  1.72E-09  8.64E-10  1.73E-09  1.74E-09  1.74E-09  8.69E-10  1.74E-09  1.74E-09  1.74E-09  1.74E-09  1.74E-09  1.73E-09  8.58E-10  8.55E-10  1.69E-09  1.62E-09  1.61E-09  1.57E-09  1.49E-09  1.49E-09  1.47E-09  1.47E-09  1.47E-09  1.47E-09  1.46E-09  1.46E-09  1.45E-09  7.31E-10  1.45E-09  1.45E-09  7.23E-10  1.44E-09  0.00E+00  1.37E-09  1.34E-09  1.32E-09  1.30E-09  1.25E-09  0.00E+00  7.41E-11
  9.13E-10  9.22E-10  9.65E-10  5.85E-10  8.82E-10  4.44E-10  4.48E-10  4.48E-10  6.29E-10  1.10E-09  9.96E-10  5.13E-10  1.34E-09  1.83E-09  1.64E-09  1.66E-09  1.42E-09  1.15E-09  1.47E-09  2.25E-09  3.68E-10  8.17E-10  2.06E-09  2.54E-09  4.24E-10  2.19E-09  9.57E-10  3.70E-09  2.84E-09  1.18E-09  3.62E-09  4.06E-09  1.46E-08  1.56E-08  4.46E-09  1.51E-08  1.80E-08  1.03E-08  1.81E-08  8.39E-09  8.86E-09  1.78E-08  2.17E-08  1.54E-08  1.90E-08  1.37E-08  2.47E-08  2.13E-08  1.80E-08  1.08E-08  2.54E-08  1.09E-08  2.19E-08  1.82E-08  2.55E-08  1.09E-08  2.18E-08  1.42E-08  2.45E-08  1.40E-08  2.08E-08  2.34E-08  9.79E-09  9.63E-09  1.23E-08  1.58E-08  1.56E-08  1.68E-08  1.23E-08  1.44E-08  1.39E-08  1.40E-08  1.00E-08  1.19E-08  1.17E-08  1.17E-08  1.35E-08  3.91E-09  9.48E-09  1.32E-08  3.78E-09  9.31E-09  1.84E-09  1.12E-08  1.03E-08  5.53E-09  6.84E-09  7.54E-09  4.27E-09  0.00E+00
T = 7000
  0.00E+00  2.91E-13  2.91E-13  1.62E-13  2.41E-13  1.20E-13  1.18E-13  1.18E-13  1.44E-13  2.52E-13  1.89E-13  8.67E-14  1.43E-13  5.41E-14  4.03E-14  3.90E-14  3.04E-14  2.31E-14  2.76E-14  3.00E-14  2.96E-15  4.54E-15  1.11E-14  1.25E-14  2.08E-15  9.54E-15  3.09E-15  8.62E-15  5.25E-15  1.91E-15  5.53E-15  4.30E-15  5.36E-16  4.66E-16  1.33E-16  3.05E-16  3.38E-16  1.94E-16  3.34E-16  1.19E-16  1.03E-16  2.02E-16  2.11E-16  1.51E-16  1.67E-16  8.36E-17  1.27E-16  1.04E-16  8.06E-17  4.65E-17  1.03E-16  4.09E-17  7.96E-17  5.94E-17  8.84E-17  3.62E-17  6.59E-17  3.73E-17  6.05E-17  3.49E-17  5.02E-17  5.17E-17  2.04E-17  1.95E-17  2.30E-17  1.96E-17  1.84E-17  1.28E-17  9.31E-18  1.09E-17  1.07E-17  1.08E-17  7.70E-18  9.20E-18  9.15E-18  9.14E-18  1.06E-17  3.05E-18  7.54E-18  1.05E-17  3.01E-18  7.49E-18  1.49E-18  9.89E-18  9.59E-18  5.34E-18  7.40E-18  8.44E-18  4.80E-18  5.95E-19
  3.47E-13  0.00E+00  3.04E-13  1.71E-13  2.55E-13  1.27E-13  1.26E-13  1.26E-13  1.55E-13  2.72E-13  2.07E-13  9.57E-14  1.61E-13  6.24E-14  4.64E-14  4.51E-14  3.51E-14  2.68E-14  3.19E-14  3.49E-14  3.45E-15  5.33E-15  1.30E-14  1.46E-14  2.43E-15  1.12E-14  3.64E-15  1.01E-14  6.14E-15  2.24E-15  6.49E-15  5.06E-15  6.36E-16  5.53E-16  1.58E-16  3.63E-16  4.02E-16  2.31E-16  3.97E-16  1.41E-16  1.23E-16  2.41E-16  2.51E-16  1.80E-16  1.98E-16  9.94E-17  1.50E-16  1.24E-16  9.55E-17  5.52E-17  1.22E-16  4.85E-17  9.41E-17  7.06E-17  1.05E-16  4.30E-17  7.80E-17  4.41E-17  7.15E-17  4.11E-17  5.95E-17  6.16E-17  2.44E-17  2.36E-17  2.82E-17  2.94E-17  2.80E-17  2.57E-17  9.43E-18  1.10E-17  1.09E-17  1.09E-17  7.79E-18  9.31E-18  9.26E-18  9.25E-18  1.07E-17  3.09E-18  7.63E-18  1.07E-17  3.05E-18  7.57E-18  1.51E-18  9.94E-18  9.62E-18  5.34E-18  7.34E-18  8.34E-18  4.75E-18  7.17E-19
  1.48E-12  1.30E-12  0.00E+00  4.23E-13  6.34E-13  3.17E-13  3.17E-13  3.17E-13  4.14E-13  7.24E-13  5.87E-13  2.80E-13  5.15E-13  2.27E-13  1.72E-13  1.67E-13  1.30E-13  9.96E-14  1.19E-13  1.32E-13  1.33E-14  2.07E-14  5.09E-14  5.73E-14  9.55E-15  4.41E-14  1.44E-14  4.05E-14  2.47E-14  9.05E-15  2.61E-14  2.04E-14  2.68E-15  2.34E-15  6.66E-16  1.53E-15  1.69E-15  9.72E-16  1.68E-15  5.95E-16  5.18E-16  1.01E-15  1.06E-15  7.57E-16  8.44E-16  4.19E-16  6.32E-16  5.26E-16  4.01E-16  2.33E-16  5.19E-16  2.05E-16  4.00E-16  2.98E-16  4.40E-16  1.81E-16  3.26E-16  1.85E-16  2.99E-16  1.73E-16  2.47E-16  2.54E-16  1.02E-16  9.77E-17  1.19E-16  1.36E-16  1.33E-16  1.39E-16  9.80E-17  1.15E-16  1.11E-16  1.11E-16  7.97E-17  9.42E-17  9.27E-17  9.23E-17  1.06E-16  3.09E-17  7.42E-17  1.04E-16  2.96E-17  7.30E-17  1.45E-17  8.64E-17  8.02E-17  4.21E-17  4.68E-17  4.75E-17  2.66E-17  3.21E-18
  2.65E-12  2.33E-12  1.33E-12  0.00E+00  7.50E-13  3.75E-13  3.75E-13  3.75E-13  7.49E-13  7.49E-13  7.43E-13  3.66E-13  6.47E-13  3.37E-13  3.01E-13  2.93E-13  2.77E-13  2.66E-13  2.56E-13  2.06E-13  0.00E+00  5.90E-14  1.16E-13  1.09E-13  0.00E+00  1.01E-13  4.18E-14  6.76E-14  5.80E-14  2.68E-14  5.14E-14  4.06E-14  4.79E-15  4.18E-15  2.08E-15  3.19E-15  3.04E-15  3.06E-15  3.01E-15  1.25E-15  1.08E-15  2.13E-15  1.90E-15  1.91E-15  1.77E-15  1.32E-15  1.14E-15  1.11E-15  1.01E-15  4.92E-16  9.34E-16  4.31E-16  8.42E-16  7.53E-16  7.92E-16  3.81E-16  6.85E-16  5.83E-16  5.35E-16  5.41E-16  5.19E-16  4.56E-16  2.13E-16  2.03E-16  3.70E-16  2.79E-16  2.72E-16  2.43E-16  1.97E-16  1.99E-16  1.89E-16  1.91E-16  1.92E-16  1.88E-16  1.85E-16  1.84E-16  1.81E-16  9.26E-17  1.78E-16  1.78E-16  8.90E-17  1.75E-16  0.00E+00  1.47E-16  1.36E-16  1.26E-16  1.04E-16  9.71E-17  9.63E-17  6.14E-18
  2.36E-12  2.07E-12  1.19E-12  4.46E-13  0.00E+00  2.13E-13  2.13E-13  2.13E-13  4.25E-13  6.38E-13  6.34E-13  2.09E-13  5.59E-13  2.96E-13  2.65E-13  2.58E-13  1.62E-13  1.56E-13  1.50E-13  1.82E-13  0.00E+00  3.49E-14  6.84E-14  9.69E-14  0.00E+00  5.98E-14  2.46E-14  5.97E-14  3.43E-14  1.58E-14  4.57E-14  3.62E-14  4.26E-15  3.72E-15  1.24E-15  2.86E-15  2.71E-15  1.82E-15  2.68E-15  7.45E-16  6.48E-16  1.91E-15  1.70E-15  1.14E-15  1.58E-15  7.91E-16  1.03E-15  9.83E-16  6.09E-16  2.92E-16  8.35E-16  2.56E-16  7.50E-16  4.46E-16  7.12E-16  2.26E-16  6.16E-16  3.46E-16  4.81E-16  3.23E-16  4.66E-16  4.10E-16  1.26E-16  1.22E-16  2.20E-16  2.47E-16  2.42E-16  2.15E-16  1.75E-16  1.76E-16  1.70E-16  1.71E-16  1.14E-16  1.69E-16  1.67E-16  1.66E-16  1.63E-16  5.55E-17  1.07E-16  1.60E-16  5.33E-17  1.05E-16  0.00E+00  1.32E-16  1.21E-16  7.58E-17  9.28E-17  8.78E-17  5.80E-17  5.51E-18
  1.91E-12  1.68E-12  9.66E-13  3.62E-13  3.45E-13  0.00E+00  4.91E-13  4.91E-13  3.27E-13  4.91E-13  3.26E-13  4.84E-13  4.36E-13  2.36E-13  1.40E-13  1.37E-13  1.95E-13  1.25E-13  1.80E-13  1.46E-13  3.54E-14  5.59E-14  8.26E-14  5.18E-14  2.58E-14  7.23E-14  3.98E-14  4.84E-14  4.15E-14  2.55E-14  2.46E-14  1.95E-14  3.47E-15  3.02E-15  2.01E-15  1.54E-15  2.21E-15  1.48E-15  2.19E-15  1.81E-15  1.57E-15  1.03E-15  1.38E-15  1.39E-15  8.55E-16  6.40E-16  8.32E-16  5.36E-16  7.38E-16  7.16E-16  6.78E-16  6.29E-16  4.08E-16  5.48E-16  5.76E-16  5.55E-16  3.33E-16  2.83E-16  3.88E-16  2.61E-16  2.52E-16  3.32E-16  3.09E-16  2.95E-16  1.80E-16  1.35E-16  1.32E-16  1.76E-16  9.54E-17  1.45E-16  1.37E-16  1.38E-16  1.39E-16  9.09E-17  8.93E-17  8.89E-17  1.32E-16  8.93E-17  1.30E-16  1.30E-16  8.65E-17  1.28E-16  4.21E-17  1.07E-16  9.85E-17  6.04E-17  4.97E-17  7.05E-17  4.66E-17  4.50E-18
  4.20E-12  3.70E-12  2.13E-12  8.00E-13  7.63E-13  1.08E-12  0.00E+00  1.01E-12  6.75E-13  1.01E-12  6.73E-13  1.00E-12  9.16E-13  5.07E-13  3.03E-13  2.95E-13  4.20E-13  2.69E-13  3.88E-13  3.16E-13  7.69E-14  1.22E-13  1.80E-13  1.13E-13  5.64E-14  1.58E-13  8.69E-14  1.06E-13  9.10E-14  5.59E-14  5.39E-14  4.29E-14  7.63E-15  6.67E-15  4.43E-15  3.42E-15  4.87E-15  3.27E-15  4.83E-15  4.01E-15  3.50E-15  2.29E-15  3.07E-15  3.08E-15  1.89E-15  1.42E-15  1.85E-15  1.18E-15  1.64E-15  1.58E-15  1.50E-15  1.39E-15  8.97E-16  1.21E-15  1.28E-15  1.23E-15  7.41E-16  6.25E-16  8.66E-16  5.82E-16  5.59E-16  7.39E-16  6.83E-16  6.57E-16  3.95E-16  2.97E-16  2.90E-16  3.89E-16  2.09E-16  3.17E-16  3.05E-16  3.07E-16  3.08E-16  2.03E-16  2.00E-16  1.99E-16  2.94E-16  2.00E-16  2.89E-16  2.89E-16  1.92E-16  2.83E-16  9.29E-17  2.37E-16  2.15E-16  1.36E-16  1.10E-16  1.57E-16  1.04E-16  1.00E-17
  2.11E-12  1.86E-12  1.07E-12  4.03E-13  3.84E-13  5.45E-13  5.10E-13  0.00E+00  3.38E-13  5.07E-13  3.37E-13  5.02E-13  4.59E-13  2.55E-13  1.52E-13  1.49E-13  2.11E-13  1.36E-13  1.95E-13  1.59E-13  3.87E-14  6.16E-14  9.06E-14  5.69E-14  2.84E-14  7.91E-14  4.37E-14  5.30E-14  4.58E-14  2.81E-14  2.71E-14  2.15E-14  3.84E-15  3.35E-15  2.23E-15  1.72E-15  2.45E-15  1.65E-15  2.43E-15  2.02E-15  1.76E-15  1.15E-15  1.54E-15  1.55E-15  9.50E-16  7.15E-16  9.29E-16  5.95E-16  8.28E-16  7.95E-16  7.56E-16  7.00E-16  4.51E-16  6.09E-16  6.45E-16  6.18E-16  3.73E-16  3.15E-16  4.36E-16  2.93E-16  2.82E-16  3.72E-16  3.43E-16  3.31E-16  1.99E-16  1.50E-16  1.46E-16  1.96E-16  1.05E-16  1.59E-16  1.54E-16  1.54E-16  1.55E-16  1.02E-16  1.01E-16  1.00E-16  1.48E-16  1.01E-16  1.45E-16  1.45E-16  9.68E-17  1.42E-16  4.68E-17  1.20E-16  1.08E-16  6.83E-17  5.56E-17  7.91E-17  5.23E-17  5.05E-18
  5.65E-12  5.04E-12  3.00E-12  1.70E-12  1.62E-12  7.66E-13  7.16E-13  7.12E-13  0.00E+00  9.77E-13  9.77E-13  4.89E-13  9.48E-13  6.09E-13  5.53E-13  5.41E-13  5.17E-13  4.99E-13  4.83E-13  3.99E-13  0.00E+00  1.20E-13  2.36E-13  2.23E-13  0.00E+00  2.08E-13  8.66E-14  1.42E-13  1.22E-13  5.67E-14  1.09E-13  8.74E-14  1.08E-14  9.46E-15  4.71E-15  7.28E-15  6.94E-15  6.99E-15  6.89E-15  2.85E-15  2.48E-15  4.91E-15  4.36E-15  4.38E-15  4.07E-15  3.04E-15  2.65E-15  2.56E-15  2.35E-15  1.14E-15  2.16E-15  1.00E-15  1.95E-15  1.75E-15  1.83E-15  8.83E-16  1.59E-15  1.36E-15  1.24E-15  1.25E-15  1.21E-15  1.06E-15  4.95E-16  4.71E-16  8.63E-16  6.49E-16  6.31E-16  5.64E-16  4.56E-16  4.61E-16  4.37E-16  4.40E-16  4.42E-16  4.35E-16  4.26E-16  4.24E-16  4.19E-16  2.13E-16  4.14E-16  4.13E-16  2.06E-16  4.06E-16  0.00E+00  3.39E-16  3.13E-16  2.88E-16  2.35E-16  2.21E-16  2.19E-16  1.50E-17
  4.52E-12  4.03E-12  2.40E-12  7.75E-13  1.11E-12  5.25E-13  4.90E-13  4.88E-13  4.46E-13  0.00E+00  6.68E-13  3.34E-13  7.55E-13  4.86E-13  3.78E-13  3.70E-13  2.95E-13  2.27E-13  2.75E-13  3.18E-13  3.40E-14  5.47E-14  1.35E-13  1.52E-13  2.53E-14  1.19E-13  3.96E-14  1.13E-13  7.00E-14  2.59E-14  7.47E-14  5.97E-14  8.67E-15  7.57E-15  2.16E-15  4.97E-15  5.55E-15  3.18E-15  5.50E-15  1.95E-15  1.70E-15  3.35E-15  3.49E-15  2.50E-15  2.79E-15  1.39E-15  2.11E-15  1.75E-15  1.34E-15  7.81E-16  1.73E-15  6.86E-16  1.34E-15  9.98E-16  1.46E-15  6.06E-16  1.09E-15  6.20E-16  9.93E-16  5.73E-16  8.28E-16  8.49E-16  3.39E-16  3.24E-16  3.93E-16  4.45E-16  4.33E-16  4.50E-16  3.12E-16  3.68E-16  3.50E-16  3.53E-16  2.53E-16  2.99E-16  2.93E-16  2.91E-16  3.35E-16  9.75E-17  2.36E-16  3.30E-16  9.40E-17  2.32E-16  4.60E-17  2.71E-16  2.50E-16  1.32E-16  1.61E-16  1.76E-16  9.98E-17  1.20E-17
  7.33E-12  6.61E-12  4.12E-12  1.59E-12  2.28E-12  7.19E-13  6.72E-13  6.69E-13  9.18E-13  1.37E-12  0.00E+00  3.27E-13  9.77E-13  7.23E-13  6.70E-13  6.56E-13  4.21E-13  4.08E-13  3.96E-13  5.01E-13  0.00E+00  1.04E-13  2.06E-13  2.92E-13  0.00E+00  1.82E-13  7.67E-14  1.90E-13  1.10E-13  5.10E-14  1.48E-13  1.18E-13  1.54E-14  1.34E-14  4.47E-15  1.04E-14  9.87E-15  6.60E-15  9.79E-15  2.71E-15  2.37E-15  6.97E-15  6.22E-15  4.17E-15  5.82E-15  2.91E-15  3.77E-15  3.66E-15  2.24E-15  1.08E-15  3.10E-15  9.54E-16  2.79E-15  1.67E-15  2.63E-15  8.42E-16  2.28E-15  1.29E-15  1.78E-15  1.20E-15  1.72E-15  1.51E-15  4.71E-16  4.51E-16  8.19E-16  9.22E-16  8.98E-16  7.96E-16  6.44E-16  6.50E-16  6.19E-16  6.24E-16  4.18E-16  6.18E-16  6.06E-16  6.03E-16  5.90E-16  2.02E-16  3.86E-16  5.78E-16  1.92E-16  3.80E-16  0.00E+00  4.73E-16  4.38E-16  2.71E-16  3.30E-16  3.07E-16  2.01E-16  2.22E-17
  1.36E-11  1.24E-11  7.92E-12  3.12E-12  2.98E-12  4.24E-12  3.96E-12  3.95E-12  1.81E-12  2.70E-12  1.29E-12  0.00E+00  1.63E-12  1.30E-12  8.03E-13  7.92E-13  1.14E-12  7.44E-13  1.08E-12  9.27E-13  2.40E-13  3.94E-13  5.83E-13  3.68E-13  1.84E-13  5.19E-13  2.93E-13  3.65E-13  3.18E-13  1.96E-13  1.90E-13  1.54E-13  3.03E-14  2.66E-14  1.76E-14  1.37E-14  1.96E-14  1.32E-14  1.94E-14  1.62E-14  1.42E-14  9.30E-15  1.25E-14  1.25E-14  7.69E-15  5.81E-15  7.57E-15  4.88E-15  6.75E-15  6.51E-15  6.15E-15  5.74E-15  3.72E-15  5.01E-15  5.28E-15  5.07E-15  3.06E-15  2.60E-15  3.57E-15  2.40E-15  2.31E-15  3.05E-15  2.82E-15  2.71E-15  1.64E-15  1.23E-15  1.20E-15  1.61E-15  8.61E-16  1.30E-15  1.24E-15  1.24E-15  1.25E-15  8.23E-16  8.13E-16  8.09E-16  1.20E-15  8.13E-16  1.18E-15  1.18E-15  7.83E-16  1.16E-15  3.81E-16  9.64E-16  8.77E-16  5.44E-16  4.37E-16  6.24E-16  4.12E-16  4.52E-17
  2.52E-11  2.34E-11  1.65E-11  6.11E-12  8.81E-12  4.20E-12  3.96E-12  3.95E-12  3.73E-12  6.52E-12  4.03E-12  1.70E-12  0.00E+00  2.20E-12  1.82E-12  1.80E-12  1.47E-12  1.15E-12  1.42E-12  1.78E-12  2.09E-13  3.54E-13  8.76E-13  1.00E-12  1.67E-13  7.92E-13  2.73E-13  8.09E-13  5.11E-13  1.91E-13  5.55E-13  4.53E-13  7.58E-14  6.68E-14  1.90E-14  4.44E-14  4.94E-14  2.83E-14  4.91E-14  1.76E-14  1.54E-14  3.02E-14  3.16E-14  2.27E-14  2.53E-14  1.28E-14  1.93E-14  1.61E-14  1.24E-14  7.18E-15  1.60E-14  6.32E-15  1.24E-14  9.24E-15  1.36E-14  5.60E-15  1.01E-14  5.75E-15  9.31E-15  5.37E-15  7.68E-15  7.90E-15  3.17E-15  3.03E-15  3.69E-15  4.15E-15  4.06E-15  4.20E-15  2.92E-15  3.44E-15  3.28E-15  3.30E-15  2.37E-15  2.80E-15  2.74E-15  2.73E-15  3.13E-15  9.15E-16  2.19E-15  3.05E-15  8.72E-16  2.15E-15  4.26E-16  2.49E-15  2.32E-15  1.23E-15  1.49E-15  1.62E-15  9.13E-16  1.23E-16
  2.59E-11  2.48E-11  2.04E-11  9.18E-12  1.35E-11  6.56E-12  6.35E-12  6.33E-12  6.91E-12  1.21E-11  8.40E-12  3.73E-12  5.67E-12  0.00E+00  1.91E-12  1.91E-12  1.59E-12  1.27E-12  1.59E-12  2.22E-12  3.06E-13  5.76E-13  1.43E-12  1.69E-12  2.81E-13  1.36E-12  5.03E-13  1.58E-12  1.04E-12  3.96E-13  1.16E-12  9.98E-13  2.09E-13  1.86E-13  5.29E-14  1.26E-13  1.40E-13  8.01E-14  1.39E-13  5.03E-14  4.44E-14  8.71E-14  9.17E-14  6.58E-14  7.35E-14  3.75E-14  5.73E-14  4.73E-14  3.67E-14  2.12E-14  4.73E-14  1.87E-14  3.67E-14  2.75E-14  4.07E-14  1.67E-14  3.03E-14  1.72E-14  2.79E-14  1.61E-14  2.32E-14  2.39E-14  9.54E-15  9.15E-15  1.11E-14  1.25E-14  1.22E-14  1.26E-14  8.73E-15  1.03E-14  9.80E-15  9.87E-15  7.08E-15  8.39E-15  8.23E-15  8.21E-15  9.40E-15  2.74E-15  6.58E-15  9.19E-15  2.62E-15  6.41E-15  1.26E-15  7.46E-15  6.84E-15  3.65E-15  4.39E-15  4.81E-15  2.71E-15  4.17E-16
  3.16E-11  3.04E-11  2.54E-11  1.36E-11  1.99E-11  6.49E-12  6.29E-12  6.28E-12  1.05E-11  1.57E-11  1.29E-11  3.87E-12  7.79E-12  3.12E-12  0.00E+00  2.80E-12  1.87E-12  1.87E-12  1.87E-12  2.80E-12  0.00E+00  8.77E-13  1.75E-12  2.57E-12  0.00E+00  1.68E-12  7.84E-13  2.14E-12  1.32E-12  6.29E-13  1.85E-12  1.60E-12  3.00E-13  2.65E-13  8.82E-14  2.10E-13  2.01E-13  1.35E-13  2.00E-13  5.62E-14  4.96E-14  1.47E-13  1.32E-13  8.84E-14  1.23E-13  6.30E-14  8.28E-14  8.01E-14  4.95E-14  2.39E-14  6.80E-14  2.12E-14  6.18E-14  3.72E-14  5.88E-14  1.88E-14  5.13E-14  2.92E-14  4.03E-14  2.70E-14  3.92E-14  3.46E-14  1.07E-14  1.03E-14  1.86E-14  2.11E-14  2.04E-14  1.83E-14  1.47E-14  1.48E-14  1.41E-14  1.41E-14  9.45E-15  1.40E-14  1.38E-14  1.38E-14  1.36E-14  4.61E-15  8.91E-15  1.33E-14  4.44E-15  8.74E-15  0.00E+00  1.09E-14  9.85E-15  6.09E-15  7.29E-15  6.91E-15  4.56E-15  6.14E-16
  6.46E-11  6.22E-11  5.20E-11  2.79E-11  4.11E-11  1.34E-11  1.30E-11  1.30E-11  2.17E-11  3.24E-11  2.69E-11  8.06E-12  1.64E-11  6.60E-12  5.92E-12  0.00E+00  3.85E-12  3.85E-12  3.85E-12  5.78E-12  0.00E+00  1.82E-12  3.62E-12  5.36E-12  0.00E+00  3.50E-12  1.63E-12  4.47E-12  2.76E-12  1.32E-12  3.87E-12  3.37E-12  6.37E-13  5.63E-13  1.87E-13  4.46E-13  4.26E-13  2.85E-13  4.23E-13  1.19E-13  1.05E-13  3.10E-13  2.79E-13  1.87E-13  2.62E-13  1.34E-13  1.75E-13  1.70E-13  1.05E-13  5.08E-14  1.45E-13  4.49E-14  1.32E-13  7.91E-14  1.25E-13  4.00E-14  1.08E-13  6.20E-14  8.58E-14  5.77E-14  8.30E-14  7.31E-14  2.29E-14  2.18E-14  3.98E-14  4.49E-14  4.37E-14  3.89E-14  3.13E-14  3.17E-14  3.01E-14  3.03E-14  2.03E-14  3.00E-14  2.95E-14  2.92E-14  2.87E-14  9.82E-15  1.88E-14  2.82E-14  9.37E-15  1.84E-14  0.00E+00  2.29E-14  2.11E-14  1.30E-14  1.57E-14  1.46E-14  9.58E-15  1.31E-15
  7.89E-11  7.60E-11  6.41E-11  4.16E-11  4.08E-11  3.00E-11  2.91E-11  2.91E-11  3.26E-11  4.07E-11  2.72E-11  1.84E-11  2.11E-11  8.61E-12  6.18E-12  6.04E-12  0.00E+00  5.75E-12  7.19E-12  7.19E-12  1.42E-12  2.75E-12  6.85E-12  5.40E-12  1.35E-12  6.63E-12  2.50E-12  5.73E-12  5.32E-12  2.04E-12  4.00E-12  3.49E-12  8.39E-13  7.43E-13  2.96E-13  4.71E-13  5.65E-13  4.54E-13  5.60E-13  2.84E-13  2.51E-13  3.30E-13  3.72E-13  3.73E-13  2.77E-13  2.13E-13  2.33E-13  1.80E-13  2.09E-13  1.21E-13  1.92E-13  1.07E-13  1.39E-13  1.57E-13  1.66E-13  9.55E-14  1.16E-13  9.89E-14  1.14E-13  9.15E-14  8.84E-14  9.75E-14  5.44E-14  5.21E-14  6.32E-14  4.76E-14  4.61E-14  5.17E-14  3.31E-14  4.18E-14  3.97E-14  3.98E-14  4.00E-14  3.16E-14  3.12E-14  3.10E-14  3.83E-14  1.56E-14  3.76E-14  3.76E-14  1.50E-14  3.69E-14  7.30E-15  3.06E-14  2.78E-14  2.06E-14  1.64E-14  1.95E-14  1.54E-14  1.75E-15
  6.52E-11  6.29E-11  5.32E-11  4.35E-11  4.27E-11  2.09E-11  2.03E-11  2.03E-11  3.43E-11  3.42E-11  2.88E-11  1.30E-11  1.81E-11  7.47E-12  6.70E-12  6.54E-12  6.23E-12  0.00E+00  6.02E-12  6.02E-12  0.00E+00  2.90E-12  5.79E-12  5.72E-12  0.00E+00  5.62E-12  2.65E-12  4.89E-12  4.56E-12  2.19E-12  4.29E-12  3.75E-12  7.33E-13  6.51E-13  3.25E-13  5.16E-13  4.93E-13  4.94E-13  4.88E-13  2.08E-13  1.83E-13  3.60E-13  3.24E-13  3.27E-13  3.04E-13  2.34E-13  2.04E-13  1.98E-13  1.83E-13  8.83E-14  1.69E-13  7.82E-14  1.53E-13  1.38E-13  1.45E-13  6.96E-14  1.27E-13  1.08E-13  1.00E-13  1.01E-13  9.67E-14  8.55E-14  3.99E-14  3.83E-14  6.97E-14  5.23E-14  5.10E-14  4.51E-14  3.64E-14  3.68E-14  3.52E-14  3.54E-14  3.55E-14  3.50E-14  3.44E-14  3.42E-14  3.36E-14  1.72E-14  3.29E-14  3.28E-14  1.64E-14  3.20E-14  0.00E+00  2.66E-14  2.45E-14  2.27E-14  1.83E-14  1.70E-14  1.68E-14  1.55E-15
  4.21E-11  4.06E-11  3.45E-11  2.27E-11  2.22E-11  1.63E-11  1.59E-11  1.59E-11  1.80E-11  2.25E-11  1.52E-11  1.03E-11  1.21E-11  5.05E-12  3.62E-12  3.54E-12  4.21E-12  3.26E-12  0.00E+00  3.94E-12  7.83E-13  1.53E-12  3.81E-12  3.02E-12  7.54E-13  3.71E-12  1.41E-12  3.25E-12  3.04E-12  1.17E-12  2.30E-12  2.02E-12  4.98E-13  4.42E-13  1.76E-13  2.81E-13  3.36E-13  2.71E-13  3.34E-13  1.70E-13  1.50E-13  1.97E-13  2.22E-13  2.23E-13  1.65E-13  1.28E-13  1.40E-13  1.08E-13  1.25E-13  7.27E-14  1.15E-13  6.44E-14  8.35E-14  9.42E-14  9.91E-14  5.72E-14  6.93E-14  5.93E-14  6.82E-14  5.50E-14  5.30E-14  5.86E-14  3.26E-14  3.13E-14  3.79E-14  2.85E-14  2.77E-14  3.10E-14  1.98E-14  2.50E-14  2.38E-14  2.39E-14  2.40E-14  1.90E-14  1.87E-14  1.86E-14  2.30E-14  9.36E-15  2.26E-14  2.25E-14  9.00E-15  2.21E-14  4.37E-15  1.83E-14  1.66E-14  1.23E-14  9.86E-15  1.16E-14  9.23E-15  1.06E-15
  7.64E-11  7.40E-11  6.41E-11  3.09E-11  4.56E-11  2.24E-11  2.19E-11  2.18E-11  2.53E-11  4.43E-11  3.29E-11  1.52E-11  2.62E-11  1.18E-11  9.05E-12  8.84E-12  7.01E-12  5.42E-12  6.55E-12  0.00E+00  1.11E-12  2.21E-12  5.52E-12  6.59E-12  1.10E-12  5.45E-12  2.11E-12  7.00E-12  4.75E-12  1.84E-12  5.42E-12  4.85E-12  1.21E-12  1.08E-12  3.08E-13  7.36E-13  8.21E-13  4.71E-13  8.14E-13  2.97E-13  2.63E-13  5.15E-13  5.44E-13  3.91E-13  4.37E-13  2.24E-13  3.44E-13  2.86E-13  2.21E-13  1.28E-13  2.86E-13  1.13E-13  2.22E-13  1.67E-13  2.46E-13  1.01E-13  1.84E-13  1.05E-13  1.69E-13  9.77E-14  1.40E-13  1.45E-13  5.80E-14  5.56E-14  6.74E-14  7.60E-14  7.41E-14  7.65E-14  5.29E-14  6.23E-14  5.94E-14  5.97E-14  4.29E-14  5.06E-14  4.97E-14  4.95E-14  5.66E-14  1.66E-14  3.95E-14  5.52E-14  1.58E-14  3.88E-14  7.69E-15  4.47E-14  4.13E-14  2.19E-14  2.63E-14  2.85E-14  1.61E-14  2.71E-15
  1.20E-10  1.17E-10  1.04E-10  0.00E+00  0.00E+00  8.78E-11  8.61E-11  8.60E-11  0.00E+00  7.69E-11  0.00E+00  6.45E-11  5.11E-11  2.64E-11  0.00E+00  0.00E+00  2.22E-11  0.00E+00  2.08E-11  1.77E-11  0.00E+00  0.00E+00  1.43E-11  0.00E+00  1.43E-11  1.43E-11  0.00E+00  1.39E-11  1.35E-11  0.00E+00  0.00E+00  0.00E+00  2.93E-12  2.63E-12  0.00E+00  0.00E+00  2.02E-12  0.00E+00  2.00E-12  1.71E-12  1.51E-12  0.00E+00  1.35E-12  1.36E-12  0.00E+00  0.00E+00  8.60E-13  0.00E+00  7.72E-13  7.47E-13  7.11E-13  6.62E-13  0.00E+00  5.83E-13  6.14E-13  5.92E-13  0.00E+00  0.00E+00  4.25E-13  0.00E+00  0.00E+00  3.65E-13  3.37E-13  3.25E-13  0.00E+00  0.00E+00  0.00E+00  1.91E-13  0.00E+00  1.54E-13  1.47E-13  1.48E-13  1.49E-13  0.00E+00  0.00E+00  0.00E+00  1.42E-13  0.00E+00  1.39E-13  1.39E-13  0.00E+00  1.36E-13  1.34E-13  1.12E-13  1.01E-13  0.00E+00  0.00E+00  7.08E-14  0.00E+00  7.07E-15
  9.15E-11  8.93E-11  8.03E-11  7.11E-11  7.04E-11  6.95E-11  6.84E-11  6.83E-11  6.22E-11  6.21E-11  5.65E-11  5.36E-11  4.42E-11  2.54E-11  2.33E-11  2.28E-11  2.19E-11  2.12E-11  2.06E-11  1.76E-11  0.00E+00  0.00E+00  1.25E-11  1.25E-11  0.00E+00  1.25E-11  1.25E-11  1.24E-11  1.22E-11  1.21E-11  1.20E-11  1.14E-11  3.09E-12  2.77E-12  2.76E-12  2.22E-12  2.13E-12  2.14E-12  2.12E-12  1.80E-12  1.60E-12  1.58E-12  1.43E-12  1.44E-12  1.35E-12  1.04E-12  9.16E-13  8.89E-13  8.23E-13  8.00E-13  7.63E-13  7.09E-13  6.94E-13  6.26E-13  6.57E-13  6.33E-13  5.75E-13  4.94E-13  4.55E-13  4.59E-13  4.41E-13  3.89E-13  3.64E-13  3.48E-13  3.18E-13  2.38E-13  2.32E-13  2.05E-13  1.64E-13  1.66E-13  1.57E-13  1.59E-13  1.59E-13  1.57E-13  1.54E-13  1.53E-13  1.50E-13  1.54E-13  1.48E-13  1.47E-13  1.47E-13  1.45E-13  0.00E+00  1.19E-13  1.09E-13  1.00E-13  7.99E-14  7.40E-14  7.32E-14  7.82E-15
  1.39E-10  1.35E-10  1.22E-10  8.64E-11  8.55E-11  6.33E-11  6.23E-11  6.23E-11  7.56E-11  9.44E-11  6.88E-11  4.90E-11  6.75E-11  3.92E-11  2.87E-11  2.82E-11  3.37E-11  2.62E-11  3.18E-11  2.72E-11  4.41E-12  7.72E-12  0.00E+00  1.53E-11  3.82E-12  1.91E-11  7.64E-12  1.90E-11  1.88E-11  7.42E-12  1.47E-11  1.40E-11  4.79E-12  4.29E-12  1.71E-12  2.77E-12  3.31E-12  2.66E-12  3.28E-12  1.69E-12  1.50E-12  1.96E-12  2.23E-12  2.24E-12  1.67E-12  1.30E-12  1.42E-12  1.11E-12  1.28E-12  7.44E-13  1.19E-12  6.62E-13  8.62E-13  9.71E-13  1.02E-12  5.89E-13  7.17E-13  6.12E-13  7.10E-13  5.72E-13  5.49E-13  6.06E-13  3.40E-13  3.26E-13  3.95E-13  2.96E-13  2.88E-13  3.19E-13  2.05E-13  2.58E-13  2.46E-13  2.47E-13  2.49E-13  1.96E-13  1.92E-13  1.91E-13  2.35E-13  9.61E-14  2.29E-13  2.29E-13  9.14E-14  2.24E-13  4.43E-14  1.84E-13  1.69E-13  1.25E-13  9.95E-14  1.16E-13  9.14E-14  1.22E-14
  1.23E-10  1.20E-10  1.08E-10  6.42E-11  9.53E-11  3.14E-11  3.09E-11  3.09E-11  5.65E-11  8.47E-11  7.75E-11  2.46E-11  6.15E-11  3.67E-11  3.37E-11  3.31E-11  2.12E-11  2.05E-11  2.00E-11  2.57E-11  0.00E+00  6.09E-12  1.21E-11  0.00E+00  0.00E+00  1.17E-11  5.85E-12  1.75E-11  1.15E-11  5.72E-12  1.71E-11  1.63E-11  4.59E-12  4.12E-12  1.37E-12  3.31E-12  3.19E-12  2.14E-12  3.17E-12  8.99E-13  8.02E-13  2.37E-12  2.15E-12  1.44E-12  2.01E-12  1.04E-12  1.38E-12  1.33E-12  8.26E-13  4.01E-13  1.14E-12  3.56E-13  1.04E-12  6.26E-13  9.85E-13  3.17E-13  8.66E-13  4.94E-13  6.82E-13  4.58E-13  6.65E-13  5.87E-13  1.82E-13  1.74E-13  3.17E-13  3.57E-13  3.46E-13  3.08E-13  2.45E-13  2.48E-13  2.34E-13  2.36E-13  1.58E-13  2.34E-13  2.30E-13  2.29E-13  2.26E-13  7.68E-14  1.48E-13  2.22E-13  7.38E-14  1.45E-13  0.00E+00  1.79E-13  1.62E-13  9.98E-14  1.18E-13  1.12E-13  7.37E-14  1.19E-14
  7.16E-11  6.99E-11  6.32E-11  0.00E+00  0.00E+00  5.50E-11  5.42E-11  5.41E-11  0.00E+00  4.95E-11  0.00E+00  4.31E-11  3.59E-11  2.15E-11  0.00E+00  0.00E+00  1.86E-11  0.00E+00  1.75E-11  1.50E-11  1.22E-11  0.00E+00  1.06E-11  0.00E+00  0.00E+00  1.03E-11  0.00E+00  1.02E-11  1.01E-11  0.00E+00  0.00E+00  0.00E+00  2.69E-12  2.41E-12  0.00E+00  0.00E+00  1.87E-12  0.00E+00  1.85E-12  1.58E-12  1.41E-12  0.00E+00  1.26E-12  1.26E-12  0.00E+00  0.00E+00  8.07E-13  0.00E+00  7.25E-13  7.02E-13  6.69E-13  6.25E-13  0.00E+00  5.52E-13  5.78E-13  5.58E-13  0.00E+00  0.00E+00  4.00E-13  0.00E+00  0.00E+00  3.43E-13  3.19E-13  3.06E-13  0.00E+00  0.00E+00  0.00E+00  1.81E-13  0.00E+00  1.45E-13  1.37E-13  1.38E-13  1.39E-13  0.00E+00  0.00E+00  0.00E+00  1.33E-13  0.00E+00  1.30E-13  1.30E-13  0.00E+00  1.28E-13  1.26E-13  1.05E-13  9.51E-14  0.00E+00  0.00E+00  6.53E-14  0.00E+00  6.94E-15
  7.43E-11  7.27E-11  6.59E-11  4.72E-11  4.67E-11  3.46E-11  3.41E-11  3.41E-11  4.18E-11  5.22E-11  3.84E-11  2.74E-11  3.86E-11  2.38E-11  1.76E-11  1.73E-11  2.07E-11  1.61E-11  1.96E-11  1.69E-11  2.76E-12  4.82E-12  1.19E-11  9.26E-12  2.31E-12  0.00E+00  4.46E-12  1.11E-11  1.11E-11  4.40E-12  8.76E-12  8.42E-12  3.08E-12  2.76E-12  1.10E-12  1.79E-12  2.15E-12  1.73E-12  2.13E-12  1.09E-12  9.76E-13  1.28E-12  1.45E-12  1.46E-12  1.08E-12  8.46E-13  9.31E-13  7.20E-13  8.38E-13  4.86E-13  7.73E-13  4.32E-13  5.60E-13  6.35E-13  6.69E-13  3.86E-13  4.69E-13  4.00E-13  4.63E-13  3.74E-13  3.60E-13  3.98E-13  2.20E-13  2.13E-13  2.56E-13  1.92E-13  1.87E-13  2.07E-13  1.32E-13  1.66E-13  1.59E-13  1.60E-13  1.61E-13  1.27E-13  1.25E-13  1.25E-13  1.53E-13  6.26E-14  1.50E-13  1.50E-13  5.99E-14  1.47E-13  2.89E-14  1.21E-13  1.09E-13  8.12E-14  6.41E-14  7.55E-14  5.97E-14  8.09E-15
  5.45E-11  5.34E-11  4.89E-11  4.42E-11  4.39E-11  4.34E-11  4.29E-11  4.28E-11  3.97E-11  3.97E-11  3.69E-11  3.54E-11  3.07E-11  2.05E-11  1.91E-11  1.88E-11  1.82E-11  1.78E-11  1.73E-11  1.52E-11  0.00E+00  1.10E-11  1.09E-11  1.05E-11  0.00E+00  1.01E-11  0.00E+00  9.28E-12  9.27E-12  9.25E-12  9.24E-12  9.05E-12  2.94E-12  2.65E-12  2.64E-12  2.15E-12  2.06E-12  2.07E-12  2.04E-12  1.76E-12  1.57E-12  1.54E-12  1.40E-12  1.41E-12  1.31E-12  1.02E-12  8.99E-13  8.70E-13  8.13E-13  7.83E-13  7.50E-13  6.97E-13  6.81E-13  6.14E-13  6.49E-13  6.22E-13  5.69E-13  4.85E-13  4.50E-13  4.53E-13  4.36E-13  3.86E-13  3.58E-13  3.44E-13  3.12E-13  2.32E-13  2.27E-13  2.00E-13  1.60E-13  1.61E-13  1.54E-13  1.55E-13  1.56E-13  1.53E-13  1.51E-13  1.50E-13  1.48E-13  1.51E-13  1.45E-13  1.44E-13  1.44E-13  1.41E-13  0.00E+00  1.16E-13  1.05E-13  9.76E-14  7.71E-14  7.22E-14  7.14E-14  8.05E-15
  1.40E-10  1.38E-10  1.27E-10  6.66E-11  9.91E-11  4.91E-11  4.86E-11  4.85E-11  6.07E-11  1.06E-10  8.54E-11  4.13E-11  8.54E-11  6.16E-11  5.00E-11  4.93E-11  4.00E-11  3.14E-11  3.84E-11  4.82E-11  5.79E-12  1.02E-11  2.53E-11  2.95E-11  4.91E-12  2.37E-11  8.66E-12  0.00E+00  1.98E-11  7.92E-12  2.38E-11  2.36E-11  1.01E-11  9.13E-12  2.61E-12  6.39E-12  7.15E-12  4.10E-12  7.10E-12  2.62E-12  2.34E-12  4.61E-12  4.88E-12  3.51E-12  3.93E-12  2.05E-12  3.16E-12  2.62E-12  2.04E-12  1.18E-12  2.64E-12  1.05E-12  2.05E-12  1.54E-12  2.28E-12  9.38E-13  1.71E-12  9.76E-13  1.58E-12  9.11E-13  1.31E-12  1.36E-12  5.39E-13  5.19E-13  6.24E-13  6.98E-13  6.82E-13  7.02E-13  4.78E-13  5.63E-13  5.40E-13  5.42E-13  3.89E-13  4.60E-13  4.52E-13  4.50E-13  5.16E-13  1.51E-13  3.61E-13  5.04E-13  1.44E-13  3.52E-13  6.94E-14  4.04E-13  3.65E-13  1.94E-13  2.29E-13  2.50E-13  1.41E-13  2.91E-14
  1.93E-10  1.90E-10  1.76E-10  1.30E-10  1.29E-10  9.60E-11  9.51E-11  9.50E-11  1.19E-10  1.49E-10  1.13E-10  8.22E-11  1.23E-10  9.34E-11  7.13E-11  7.06E-11  8.62E-11  6.78E-11  8.33E-11  7.58E-11  1.30E-11  2.32E-11  5.74E-11  4.46E-11  1.11E-11  5.38E-11  1.97E-11  4.51E-11  0.00E+00  1.70E-11  3.41E-11  3.41E-11  1.71E-11  1.55E-11  6.17E-12  1.01E-11  1.22E-11  9.77E-12  1.21E-11  6.23E-12  5.58E-12  7.34E-12  8.35E-12  8.38E-12  6.29E-12  4.91E-12  5.41E-12  4.20E-12  4.89E-12  2.85E-12  4.52E-12  2.53E-12  3.30E-12  3.72E-12  3.90E-12  2.26E-12  2.74E-12  2.35E-12  2.70E-12  2.18E-12  2.11E-12  2.33E-12  1.30E-12  1.24E-12  1.50E-12  1.12E-12  1.09E-12  1.21E-12  7.66E-13  9.69E-13  9.14E-13  9.21E-13  9.28E-13  7.26E-13  7.16E-13  7.13E-13  8.77E-13  3.58E-13  8.62E-13  8.61E-13  3.43E-13  8.44E-13  1.67E-13  6.89E-13  6.24E-13  4.57E-13  3.59E-13  4.21E-13  3.33E-13  5.08E-14
  1.33E-10  1.31E-10  1.22E-10  1.13E-10  1.12E-10  1.11E-10  1.10E-10  1.10E-10  1.04E-10  1.04E-10  9.90E-11  9.62E-11  8.73E-11  6.78E-11  6.50E-11  6.43E-11  6.30E-11  6.20E-11  6.11E-11  5.60E-11  0.00E+00  4.37E-11  4.33E-11  4.21E-11  0.00E+00  4.06E-11  3.73E-11  3.41E-11  3.23E-11  0.00E+00  3.13E-11  3.13E-11  1.32E-11  1.19E-11  1.19E-11  9.81E-12  9.45E-12  9.48E-12  9.36E-12  8.08E-12  7.25E-12  7.13E-12  6.50E-12  6.53E-12  6.09E-12  4.79E-12  4.23E-12  4.09E-12  3.81E-12  3.69E-12  3.52E-12  3.29E-12  3.20E-12  2.90E-12  3.05E-12  2.93E-12  2.68E-12  2.29E-12  2.12E-12  2.13E-12  2.06E-12  1.82E-12  1.68E-12  1.62E-12  1.46E-12  1.09E-12  1.06E-12  9.39E-13  7.38E-13  7.48E-13  7.13E-13  7.17E-13  7.20E-13  7.10E-13  6.99E-13  6.95E-13  6.85E-13  6.99E-13  6.73E-13  6.71E-13  6.69E-13  6.57E-13  0.00E+00  5.36E-13  4.79E-13  4.46E-13  3.49E-13  3.28E-13  3.25E-13  4.00E-14
  1.11E-10  1.09E-10  1.02E-10  6.28E-11  9.36E-11  3.10E-11  3.07E-11  3.07E-11  5.81E-11  8.72E-11  8.28E-11  2.69E-11  7.34E-11  5.76E-11  5.53E-11  5.48E-11  3.58E-11  3.53E-11  3.48E-11  4.80E-11  0.00E+00  1.26E-11  2.49E-11  3.64E-11  0.00E+00  2.34E-11  1.08E-11  2.96E-11  1.86E-11  9.05E-12  0.00E+00  2.68E-11  1.16E-11  1.05E-11  3.49E-12  8.58E-12  8.29E-12  5.53E-12  8.21E-12  2.36E-12  2.11E-12  6.24E-12  5.69E-12  3.81E-12  5.36E-12  2.79E-12  3.71E-12  3.60E-12  2.22E-12  1.08E-12  3.09E-12  9.63E-13  2.82E-12  1.70E-12  2.67E-12  8.60E-13  2.34E-12  1.34E-12  1.85E-12  1.25E-12  1.80E-12  1.59E-12  4.95E-13  4.72E-13  8.59E-13  9.60E-13  9.33E-13  8.25E-13  6.54E-13  6.61E-13  6.26E-13  6.31E-13  4.22E-13  6.23E-13  6.09E-13  6.05E-13  5.96E-13  2.03E-13  3.91E-13  5.85E-13  1.95E-13  3.82E-13  0.00E+00  4.67E-13  4.25E-13  2.59E-13  3.06E-13  2.84E-13  1.87E-13  3.53E-14
  1.91E-10  1.89E-10  1.77E-10  1.11E-10  1.65E-10  5.47E-11  5.43E-11  5.43E-11  1.04E-10  1.55E-10  1.49E-10  4.86E-11  1.35E-10  1.13E-10  1.10E-10  1.09E-10  7.15E-11  7.07E-11  7.00E-11  9.89E-11  0.00E+00  2.74E-11  5.45E-11  7.99E-11  0.00E+00  5.17E-11  2.40E-11  6.63E-11  4.18E-11  2.03E-11  6.01E-11  0.00E+00  2.77E-11  2.52E-11  8.37E-12  2.07E-11  1.99E-11  1.33E-11  1.99E-11  5.72E-12  5.13E-12  1.52E-11  1.38E-11  9.26E-12  1.31E-11  6.83E-12  9.02E-12  8.79E-12  5.44E-12  2.64E-12  7.58E-12  2.35E-12  6.91E-12  4.16E-12  6.54E-12  2.10E-12  5.74E-12  3.28E-12  4.55E-12  3.06E-12  4.40E-12  3.88E-12  1.21E-12  1.16E-12  2.10E-12  2.34E-12  2.28E-12  2.01E-12  1.59E-12  1.61E-12  1.52E-12  1.53E-12  1.03E-12  1.51E-12  1.49E-12  1.48E-12  1.45E-12  4.95E-13  9.42E-13  1.41E-12  4.70E-13  9.25E-13  0.00E+00  1.12E-12  1.03E-12  6.29E-13  7.39E-13  6.81E-13  4.48E-13  8.91E-14
  2.26E-10  2.25E-10  2.21E-10  1.25E-10  1.88E-10  9.40E-11  9.39E-11  9.39E-11  1.25E-10  2.19E-10  1.89E-10  9.47E-11  2.26E-10  2.49E-10  2.18E-10  2.19E-10  1.84E-10  1.48E-10  1.87E-10  2.71E-10  4.12E-11  8.66E-11  2.17E-10  2.64E-10  4.40E-11  2.24E-10  9.34E-11  3.43E-10  2.54E-10  1.04E-10  3.13E-10  3.32E-10  0.00E+00  4.98E-10  1.42E-10  4.12E-10  4.74E-10  2.71E-10  4.72E-10  1.89E-10  1.76E-10  3.49E-10  3.80E-10  2.73E-10  3.11E-10  1.70E-10  2.66E-10  2.21E-10  1.72E-10  1.00E-10  2.24E-10  8.96E-11  1.74E-10  1.32E-10  1.95E-10  8.01E-11  1.46E-10  8.27E-11  1.33E-10  7.68E-11  1.11E-10  1.13E-10  4.45E-11  4.26E-11  5.06E-11  5.43E-11  5.25E-11  5.33E-11  3.45E-11  4.08E-11  3.85E-11  3.89E-11  2.79E-11  3.29E-11  3.24E-11  3.21E-11  3.67E-11  1.08E-11  2.57E-11  3.57E-11  1.02E-11  2.49E-11  4.91E-12  2.74E-11  2.41E-11  1.26E-11  1.42E-11  1.54E-11  8.68E-12  3.39E-12
  4.69E-10  4.67E-10  4.61E-10  2.62E-10  3.93E-10  1.96E-10  1.96E-10  1.96E-10  2.62E-10  4.59E-10  3.96E-10  1.99E-10  4.76E-10  5.30E-10  4.64E-10  4.66E-10  3.92E-10  3.16E-10  3.98E-10  5.81E-10  8.86E-11  1.87E-10  4.68E-10  5.70E-10  9.50E-11  4.83E-10  2.02E-10  7.46E-10  5.53E-10  2.26E-10  6.85E-10  7.28E-10  1.20E-09  0.00E+00  3.39E-10  1.00E-09  1.16E-09  6.62E-10  1.16E-09  4.68E-10  4.41E-10  8.73E-10  9.58E-10  6.87E-10  7.86E-10  4.30E-10  6.75E-10  5.62E-10  4.38E-10  2.55E-10  5.68E-10  2.28E-10  4.45E-10  3.36E-10  4.95E-10  2.04E-10  3.72E-10  2.11E-10  3.39E-10  1.95E-10  2.81E-10  2.87E-10  1.13E-10  1.08E-10  1.29E-10  1.38E-10  1.32E-10  1.35E-10  8.72E-11  1.03E-10  9.68E-11  9.76E-11  6.98E-11  8.24E-11  8.09E-11  8.06E-11  9.23E-11  2.70E-11  6.44E-11  8.98E-11  2.57E-11  6.28E-11  1.23E-11  6.86E-11  6.07E-11  3.15E-11  3.53E-11  3.84E-11  2.16E-11  8.75E-12
  3.13E-10  3.12E-10  3.08E-10  3.06E-10  3.06E-10  3.05E-10  3.05E-10  3.05E-10  3.06E-10  3.06E-10  3.08E-10  3.10E-10  3.18E-10  3.54E-10  3.61E-10  3.63E-10  3.66E-10  3.69E-10  3.72E-10  3.88E-10  0.00E+00  4.36E-10  4.38E-10  4.44E-10  0.00E+00  4.51E-10  4.72E-10  4.98E-10  5.17E-10  5.28E-10  5.33E-10  5.67E-10  8.03E-10  7.93E-10  0.00E+00  7.81E-10  7.74E-10  7.75E-10  7.73E-10  7.31E-10  6.89E-10  6.82E-10  6.41E-10  6.44E-10  6.13E-10  5.04E-10  4.52E-10  4.39E-10  4.11E-10  3.98E-10  3.80E-10  3.57E-10  3.48E-10  3.15E-10  3.30E-10  3.19E-10  2.90E-10  2.46E-10  2.26E-10  2.28E-10  2.19E-10  1.92E-10  1.76E-10  1.68E-10  1.51E-10  1.08E-10  1.04E-10  9.00E-11  6.80E-11  6.89E-11  6.47E-11  6.51E-11  6.55E-11  6.45E-11  6.33E-11  6.27E-11  6.16E-11  6.33E-11  6.04E-11  6.00E-11  6.00E-11  5.87E-11  0.00E+00  4.60E-11  4.06E-11  3.70E-11  2.76E-11  2.55E-11  2.53E-11  5.86E-12
  1.68E-10  1.67E-10  1.66E-10  1.10E-10  1.66E-10  5.52E-11  5.52E-11  5.52E-11  1.11E-10  1.67E-10  1.68E-10  5.65E-11  1.75E-10  1.98E-10  2.02E-10  2.04E-10  1.37E-10  1.38E-10  1.40E-10  2.19E-10  0.00E+00  8.31E-11  1.67E-10  2.54E-10  0.00E+00  1.73E-10  9.09E-11  2.89E-10  2.01E-10  1.03E-10  3.12E-10  3.34E-10  5.68E-10  5.64E-10  1.88E-10  0.00E+00  5.47E-10  3.64E-10  5.46E-10  1.79E-10  1.72E-10  5.14E-10  4.90E-10  3.28E-10  4.72E-10  2.63E-10  3.54E-10  3.45E-10  2.15E-10  1.04E-10  3.00E-10  9.37E-11  2.74E-10  1.66E-10  2.60E-10  8.37E-11  2.28E-10  1.30E-10  1.78E-10  1.20E-10  1.72E-10  1.50E-10  4.63E-11  4.39E-11  7.87E-11  8.38E-11  8.08E-11  6.99E-11  5.25E-11  5.33E-11  4.98E-11  5.04E-11  3.38E-11  4.96E-11  4.85E-11  4.83E-11  4.73E-11  1.62E-11  3.10E-11  4.62E-11  1.53E-11  3.01E-11  0.00E+00  3.51E-11  3.13E-11  1.86E-11  2.10E-11  1.93E-11  1.27E-11  4.74E-12
  1.62E-10  1.62E-10  1.61E-10  9.16E-11  1.37E-10  6.88E-11  6.88E-11  6.88E-11  9.23E-11  1.62E-10  1.40E-10  7.05E-11  1.70E-10  1.93E-10  1.69E-10  1.70E-10  1.43E-10  1.16E-10  1.46E-10  2.14E-10  3.29E-11  6.97E-11  1.75E-10  2.13E-10  3.56E-11  1.81E-10  7.63E-11  2.83E-10  2.11E-10  8.65E-11  2.63E-10  2.82E-10  5.76E-10  5.74E-10  1.64E-10  4.79E-10  0.00E+00  3.17E-10  5.54E-10  2.35E-10  2.28E-10  4.53E-10  5.06E-10  3.62E-10  4.18E-10  2.34E-10  3.68E-10  3.07E-10  2.39E-10  1.40E-10  3.12E-10  1.25E-10  2.44E-10  1.84E-10  2.72E-10  1.12E-10  2.04E-10  1.15E-10  1.85E-10  1.07E-10  1.53E-10  1.56E-10  6.17E-11  5.89E-11  7.01E-11  7.42E-11  7.19E-11  7.22E-11  4.69E-11  5.52E-11  5.20E-11  5.24E-11  3.77E-11  4.42E-11  4.35E-11  4.32E-11  4.93E-11  1.45E-11  3.44E-11  4.77E-11  1.36E-11  3.32E-11  6.51E-12  3.62E-11  3.22E-11  1.67E-11  1.88E-11  2.01E-11  1.14E-11  4.95E-12
  2.04E-10  2.03E-10  2.02E-10  2.01E-10  2.01E-10  1.01E-10  1.01E-10  1.01E-10  2.03E-10  2.03E-10  2.05E-10  1.03E-10  2.13E-10  2.42E-10  2.48E-10  2.49E-10  2.52E-10  2.54E-10  2.56E-10  2.68E-10  0.00E+00  1.53E-10  3.07E-10  3.12E-10  0.00E+00  3.18E-10  1.67E-10  3.55E-10  3.71E-10  1.90E-10  3.84E-10  4.12E-10  7.19E-10  7.17E-10  3.58E-10  6.97E-10  6.93E-10  0.00E+00  6.93E-10  3.42E-10  3.32E-10  6.59E-10  6.31E-10  6.32E-10  6.09E-10  5.10E-10  4.59E-10  4.47E-10  4.18E-10  2.03E-10  3.88E-10  1.81E-10  3.55E-10  3.21E-10  3.38E-10  1.62E-10  2.96E-10  2.51E-10  2.31E-10  2.33E-10  2.23E-10  1.95E-10  8.98E-11  8.56E-11  1.53E-10  1.08E-10  1.05E-10  9.01E-11  6.81E-11  6.89E-11  6.50E-11  6.54E-11  6.57E-11  6.44E-11  6.31E-11  6.27E-11  6.12E-11  3.16E-11  5.96E-11  5.95E-11  2.97E-11  5.77E-11  0.00E+00  4.51E-11  4.04E-11  3.66E-11  2.74E-11  2.50E-11  2.47E-11  6.16E-12
  5.12E-10  5.10E-10  5.06E-10  2.89E-10  4.33E-10  2.17E-10  2.17E-10  2.17E-10  2.91E-10  5.09E-10  4.41E-10  2.22E-10  5.36E-10  6.09E-10  5.34E-10  5.37E-10  4.52E-10  3.65E-10  4.60E-10  6.75E-10  1.04E-10  2.20E-10  5.53E-10  6.74E-10  1.12E-10  5.72E-10  2.41E-10  8.95E-10  6.67E-10  2.73E-10  8.30E-10  8.90E-10  1.83E-09  1.83E-09  5.22E-10  1.52E-09  1.77E-09  1.01E-09  0.00E+00  7.48E-10  7.26E-10  1.44E-09  1.61E-09  1.15E-09  1.33E-09  7.48E-10  1.18E-09  9.79E-10  7.65E-10  4.46E-10  9.94E-10  3.98E-10  7.81E-10  5.87E-10  8.66E-10  3.57E-10  6.50E-10  3.67E-10  5.93E-10  3.41E-10  4.91E-10  5.00E-10  1.97E-10  1.88E-10  2.24E-10  2.37E-10  2.29E-10  2.30E-10  1.49E-10  1.76E-10  1.66E-10  1.67E-10  1.20E-10  1.41E-10  1.39E-10  1.38E-10  1.57E-10  4.63E-11  1.10E-10  1.53E-10  4.36E-11  1.06E-10  2.09E-11  1.16E-10  1.03E-10  5.35E-11  5.98E-11  6.43E-11  3.63E-11  1.58E-11
  5.37E-10  5.36E-10  5.33E-10  3.56E-10  3.56E-10  5.34E-10  5.35E-10  5.35E-10  3.60E-10  5.39E-10  3.64E-10  5.51E-10  5.72E-10  6.56E-10  4.48E-10  4.51E-10  6.84E-10  4.60E-10  6.97E-10  7.32E-10  2.64E-10  5.61E-10  8.46E-10  5.73E-10  2.87E-10  8.77E-10  6.17E-10  9.85E-10  1.03E-09  7.05E-10  7.14E-10  7.69E-10  2.24E-09  2.28E-09  1.52E-09  1.51E-09  2.26E-09  1.51E-09  2.26E-09  0.00E+00  2.17E-09  1.45E-09  2.12E-09  2.12E-09  1.38E-09  1.18E-09  1.60E-09  1.04E-09  1.47E-09  1.42E-09  1.36E-09  1.27E-09  8.29E-10  1.13E-09  1.18E-09  1.14E-09  6.92E-10  5.88E-10  8.08E-10  5.42E-10  5.21E-10  6.81E-10  6.28E-10  5.95E-10  3.56E-10  2.51E-10  2.42E-10  3.13E-10  1.57E-10  2.38E-10  2.22E-10  2.25E-10  2.26E-10  1.47E-10  1.44E-10  1.43E-10  2.11E-10  1.44E-10  2.07E-10  2.06E-10  1.37E-10  2.01E-10  6.59E-11  1.56E-10  1.38E-10  8.28E-11  6.19E-11  8.56E-11  5.61E-11  2.20E-11
  2.78E-10  2.78E-10  2.76E-10  1.85E-10  1.85E-10  2.78E-10  2.78E-10  2.78E-10  1.87E-10  2.81E-10  1.90E-10  2.88E-10  3.00E-10  3.46E-10  2.37E-10  2.38E-10  3.62E-10  2.43E-10  3.68E-10  3.88E-10  1.40E-10  2.99E-10  4.50E-10  3.05E-10  1.53E-10  4.68E-10  3.30E-10  5.27E-10  5.53E-10  3.78E-10  3.83E-10  4.14E-10  1.28E-09  1.31E-09  8.76E-10  8.97E-10  1.34E-09  8.96E-10  1.34E-09  1.31E-09  0.00E+00  8.52E-10  1.27E-09  1.27E-09  8.33E-10  7.34E-10  1.00E-09  6.51E-10  9.18E-10  8.92E-10  8.56E-10  8.00E-10  5.21E-10  7.08E-10  7.45E-10  7.16E-10  4.34E-10  3.69E-10  5.07E-10  3.41E-10  3.27E-10  4.27E-10  3.93E-10  3.74E-10  2.23E-10  1.57E-10  1.51E-10  1.95E-10  9.77E-11  1.48E-10  1.39E-10  1.40E-10  1.41E-10  9.18E-11  8.97E-11  8.94E-11  1.31E-10  8.97E-11  1.28E-10  1.27E-10  8.48E-11  1.25E-10  4.09E-11  9.65E-11  8.59E-11  5.15E-11  3.84E-11  5.27E-11  3.45E-11  1.40E-11
  3.72E-10  3.72E-10  3.70E-10  2.48E-10  3.72E-10  1.24E-10  1.24E-10  1.24E-10  2.51E-10  3.77E-10  3.82E-10  1.29E-10  4.02E-10  4.65E-10  4.77E-10  4.80E-10  3.24E-10  3.27E-10  3.30E-10  5.21E-10  0.00E+00  2.01E-10  4.04E-10  6.16E-10  0.00E+00  4.19E-10  2.22E-10  7.09E-10  4.96E-10  2.55E-10  7.73E-10  8.35E-10  1.73E-09  1.78E-09  5.94E-10  1.83E-09  1.83E-09  1.22E-09  1.83E-09  5.98E-10  5.82E-10  0.00E+00  1.73E-09  1.15E-09  1.71E-09  1.01E-09  1.38E-09  1.34E-09  8.41E-10  4.08E-10  1.18E-09  3.66E-10  1.07E-09  6.49E-10  1.02E-09  3.29E-10  8.95E-10  5.07E-10  6.99E-10  4.69E-10  6.73E-10  5.86E-10  1.80E-10  1.71E-10  3.07E-10  3.23E-10  3.12E-10  2.67E-10  2.01E-10  2.04E-10  1.92E-10  1.93E-10  1.29E-10  1.90E-10  1.86E-10  1.85E-10  1.80E-10  6.20E-11  1.17E-10  1.75E-10  5.82E-11  1.14E-10  0.00E+00  1.32E-10  1.18E-10  7.12E-11  7.93E-11  7.25E-11  4.76E-11  1.92E-11
  3.66E-10  3.65E-10  3.64E-10  2.09E-10  3.14E-10  1.57E-10  1.58E-10  1.58E-10  2.12E-10  3.72E-10  3.24E-10  1.64E-10  3.98E-10  4.63E-10  4.07E-10  4.10E-10  3.46E-10  2.80E-10  3.53E-10  5.21E-10  8.09E-11  1.73E-10  4.34E-10  5.30E-10  8.83E-11  4.51E-10  1.91E-10  7.14E-10  5.36E-10  2.20E-10  6.69E-10  7.24E-10  1.81E-09  1.88E-09  5.37E-10  1.69E-09  1.98E-09  1.13E-09  1.98E-09  8.47E-10  8.29E-10  1.65E-09  0.00E+00  1.34E-09  1.60E-09  9.77E-10  1.57E-09  1.31E-09  1.03E-09  6.02E-10  1.35E-09  5.41E-10  1.06E-09  7.98E-10  1.18E-09  4.85E-10  8.81E-10  4.98E-10  7.99E-10  4.61E-10  6.64E-10  6.71E-10  2.66E-10  2.53E-10  3.01E-10  3.17E-10  3.06E-10  3.06E-10  1.97E-10  2.33E-10  2.18E-10  2.20E-10  1.58E-10  1.85E-10  1.81E-10  1.80E-10  2.05E-10  6.04E-11  1.43E-10  1.99E-10  5.66E-11  1.39E-10  2.74E-11  1.51E-10  1.34E-10  6.93E-11  7.72E-11  8.18E-11  4.61E-11  2.23E-11
  5.74E-10  5.73E-10  5.72E-10  4.60E-10  4.60E-10  3.46E-10  3.46E-10  3.46E-10  4.67E-10  5.84E-10  4.74E-10  3.59E-10  6.25E-10  7.26E-10  5.96E-10  6.00E-10  7.60E-10  6.14E-10  7.75E-10  8.17E-10  1.78E-10  3.79E-10  9.52E-10  7.75E-10  1.94E-10  9.90E-10  4.19E-10  1.12E-09  1.18E-09  4.83E-10  9.78E-10  1.06E-09  2.84E-09  2.94E-09  1.18E-09  2.47E-09  3.10E-09  2.48E-09  3.10E-09  1.85E-09  1.81E-09  2.40E-09  2.93E-09  0.00E+00  2.34E-09  2.13E-09  2.45E-09  1.91E-09  2.25E-09  1.31E-09  2.10E-09  1.18E-09  1.54E-09  1.74E-09  1.83E-09  1.06E-09  1.28E-09  1.09E-09  1.24E-09  1.01E-09  9.64E-10  1.05E-09  5.80E-10  5.52E-10  6.56E-10  4.60E-10  4.45E-10  4.76E-10  2.86E-10  3.62E-10  3.40E-10  3.42E-10  3.44E-10  2.70E-10  2.63E-10  2.62E-10  3.19E-10  1.32E-10  3.12E-10  3.11E-10  1.24E-10  3.03E-10  5.99E-11  2.35E-10  2.09E-10  1.51E-10  1.12E-10  1.27E-10  1.01E-10  3.47E-11
  2.51E-10  2.50E-10  2.50E-10  1.68E-10  2.52E-10  8.41E-11  8.42E-11  8.42E-11  1.71E-10  2.56E-10  2.60E-10  8.76E-11  2.75E-10  3.20E-10  3.29E-10  3.31E-10  2.24E-10  2.26E-10  2.28E-10  3.61E-10  0.00E+00  1.40E-10  2.81E-10  4.30E-10  0.00E+00  2.93E-10  1.55E-10  4.98E-10  3.48E-10  1.79E-10  5.44E-10  5.89E-10  1.29E-09  1.34E-09  4.48E-10  1.42E-09  1.43E-09  9.56E-10  1.44E-09  4.84E-10  4.77E-10  1.43E-09  1.39E-09  9.28E-10  0.00E+00  8.53E-10  1.18E-09  1.16E-09  7.27E-10  3.54E-10  1.02E-09  3.19E-10  9.35E-10  5.65E-10  8.92E-10  2.86E-10  7.80E-10  4.40E-10  6.07E-10  4.07E-10  5.86E-10  5.11E-10  1.56E-10  1.49E-10  2.65E-10  2.78E-10  2.68E-10  2.31E-10  1.72E-10  1.74E-10  1.64E-10  1.65E-10  1.11E-10  1.63E-10  1.60E-10  1.59E-10  1.56E-10  5.33E-11  1.01E-10  1.51E-10  5.04E-11  9.82E-11  0.00E+00  1.14E-10  1.00E-10  6.05E-11  6.74E-11  6.21E-11  4.11E-11  1.69E-11
  5.01E-10  5.00E-10  5.01E-10  5.07E-10  5.07E-10  2.54E-10  2.55E-10  2.55E-10  5.17E-10  5.17E-10  5.27E-10  2.67E-10  5.61E-10  6.62E-10  6.81E-10  6.86E-10  6.96E-10  7.03E-10  7.10E-10  7.52E-10  0.00E+00  4.40E-10  8.86E-10  9.02E-10  0.00E+00  9.23E-10  4.90E-10  1.05E-09  1.11E-09  5.70E-10  1.15E-09  1.25E-09  2.90E-09  3.04E-09  1.52E-09  3.31E-09  3.36E-09  3.35E-09  3.37E-09  1.76E-09  1.80E-09  3.61E-09  3.63E-09  3.63E-09  3.62E-09  0.00E+00  3.27E-09  3.23E-09  3.10E-09  1.52E-09  2.93E-09  1.38E-09  2.71E-09  2.47E-09  2.59E-09  1.25E-09  2.28E-09  1.93E-09  1.77E-09  1.79E-09  1.71E-09  1.49E-09  6.83E-10  6.49E-10  1.15E-09  8.08E-10  7.81E-10  6.69E-10  4.98E-10  5.06E-10  4.73E-10  4.77E-10  4.81E-10  4.71E-10  4.57E-10  4.55E-10  4.46E-10  2.29E-10  4.36E-10  4.34E-10  2.17E-10  4.24E-10  0.00E+00  3.26E-10  2.91E-10  2.60E-10  1.93E-10  1.76E-10  1.75E-10  5.01E-11
  2.51E-10  2.51E-10  2.52E-10  1.46E-10  2.19E-10  1.10E-10  1.10E-10  1.10E-10  1.49E-10  2.61E-10  2.29E-10  1.16E-10  2.85E-10  3.38E-10  2.98E-10  3.00E-10  2.54E-10  2.05E-10  2.59E-10  3.85E-10  6.02E-11  1.29E-10  3.25E-10  3.97E-10  6.62E-11  3.39E-10  1.44E-10  5.42E-10  4.08E-10  1.68E-10  5.10E-10  5.55E-10  1.52E-09  1.60E-09  4.58E-10  1.50E-09  1.78E-09  1.02E-09  1.79E-09  8.08E-10  8.35E-10  1.68E-09  1.99E-09  1.42E-09  1.72E-09  1.11E-09  0.00E+00  1.57E-09  1.29E-09  7.60E-10  1.73E-09  7.06E-10  1.39E-09  1.06E-09  1.55E-09  6.42E-10  1.18E-09  6.66E-10  1.07E-09  6.17E-10  8.86E-10  8.96E-10  3.53E-10  3.36E-10  3.98E-10  4.15E-10  4.02E-10  4.02E-10  2.56E-10  3.04E-10  2.84E-10  2.87E-10  2.06E-10  2.42E-10  2.36E-10  2.36E-10  2.68E-10  7.88E-11  1.86E-10  2.60E-10  7.42E-11  1.81E-10  3.56E-11  1.95E-10  1.75E-10  8.98E-11  9.97E-11  1.06E-10  5.96E-11  3.03E-11
  2.79E-10  2.79E-10  2.80E-10  1.89E-10  2.84E-10  9.49E-11  9.52E-11  9.52E-11  1.94E-10  2.90E-10  2.97E-10  1.00E-10  3.17E-10  3.76E-10  3.88E-10  3.90E-10  2.64E-10  2.67E-10  2.70E-10  4.29E-10  0.00E+00  1.68E-10  3.38E-10  5.17E-10  0.00E+00  3.53E-10  1.88E-10  6.05E-10  4.25E-10  2.19E-10  6.65E-10  7.24E-10  1.71E-09  1.80E-09  5.99E-10  1.97E-09  2.00E-09  1.33E-09  2.01E-09  7.07E-10  7.32E-10  2.20E-09  2.25E-09  1.50E-09  2.27E-09  1.49E-09  2.11E-09  0.00E+00  1.37E-09  6.78E-10  1.99E-09  6.34E-10  1.87E-09  1.14E-09  1.79E-09  5.78E-10  1.59E-09  9.02E-10  1.24E-09  8.35E-10  1.20E-09  1.04E-09  3.19E-10  3.03E-10  5.39E-10  5.61E-10  5.43E-10  4.62E-10  3.46E-10  3.49E-10  3.30E-10  3.31E-10  2.23E-10  3.28E-10  3.20E-10  3.19E-10  3.12E-10  1.07E-10  2.03E-10  3.02E-10  1.01E-10  1.96E-10  0.00E+00  2.27E-10  2.00E-10  1.21E-10  1.35E-10  1.24E-10  8.13E-11  3.52E-11
  3.31E-10  3.31E-10  3.33E-10  2.70E-10  2.71E-10  2.03E-10  2.04E-10  2.04E-10  2.77E-10  3.46E-10  2.83E-10  2.15E-10  3.78E-10  4.51E-10  3.72E-10  3.74E-10  4.75E-10  3.84E-10  4.85E-10  5.15E-10  1.13E-10  2.43E-10  6.10E-10  4.97E-10  1.24E-10  6.36E-10  2.71E-10  7.28E-10  7.67E-10  3.16E-10  6.41E-10  6.98E-10  2.07E-09  2.18E-09  8.72E-10  1.92E-09  2.44E-09  1.94E-09  2.44E-09  1.55E-09  1.61E-09  2.16E-09  2.77E-09  2.76E-09  2.24E-09  2.27E-09  2.72E-09  2.15E-09  0.00E+00  1.54E-09  2.54E-09  1.48E-09  1.94E-09  2.24E-09  2.34E-09  1.36E-09  1.67E-09  1.42E-09  1.63E-09  1.32E-09  1.26E-09  1.37E-09  7.53E-10  7.17E-10  8.49E-10  5.88E-10  5.68E-10  6.11E-10  3.64E-10  4.62E-10  4.32E-10  4.35E-10  4.39E-10  3.43E-10  3.36E-10  3.33E-10  4.05E-10  1.68E-10  3.97E-10  3.96E-10  1.58E-10  3.84E-10  7.62E-11  2.97E-10  2.64E-10  1.90E-10  1.41E-10  1.60E-10  1.27E-10  4.61E-11
  3.34E-10  3.34E-10  3.36E-10  2.27E-10  2.28E-10  3.42E-10  3.43E-10  3.43E-10  2.33E-10  3.49E-10  2.38E-10  3.62E-10  3.82E-10  4.56E-10  3.13E-10  3.15E-10  4.80E-10  3.24E-10  4.91E-10  5.21E-10  1.90E-10  4.09E-10  6.18E-10  4.20E-10  2.10E-10  6.45E-10  4.58E-10  7.38E-10  7.78E-10  5.34E-10  5.41E-10  5.90E-10  2.10E-09  2.21E-09  1.48E-09  1.62E-09  2.48E-09  1.65E-09  2.49E-09  2.64E-09  2.74E-09  1.83E-09  2.83E-09  2.82E-09  1.91E-09  1.95E-09  2.84E-09  1.87E-09  2.70E-09  0.00E+00  2.63E-09  2.56E-09  1.69E-09  2.35E-09  2.45E-09  2.37E-09  1.46E-09  1.25E-09  1.72E-09  1.15E-09  1.11E-09  1.44E-09  1.32E-09  1.26E-09  7.46E-10  5.16E-10  4.99E-10  6.40E-10  3.18E-10  4.84E-10  4.56E-10  4.58E-10  4.62E-10  3.02E-10  2.96E-10  2.92E-10  4.30E-10  2.96E-10  4.19E-10  4.17E-10  2.77E-10  4.05E-10  1.33E-10  3.14E-10  2.77E-10  1.68E-10  1.24E-10  1.71E-10  1.13E-10  4.85E-11
  5.25E-10  5.25E-10  5.28E-10  3.06E-10  4.60E-10  2.31E-10  2.31E-10  2.31E-10  3.14E-10  5.50E-10  4.82E-10  2.44E-10  6.02E-10  7.20E-10  6.36E-10  6.41E-10  5.42E-10  4.39E-10  5.54E-10  8.23E-10  1.29E-10  2.78E-10  6.98E-10  8.54E-10  1.42E-10  7.29E-10  3.11E-10  1.17E-09  8.80E-10  3.63E-10  1.10E-09  1.20E-09  3.34E-09  3.52E-09  1.01E-09  3.32E-09  3.94E-09  2.25E-09  3.96E-09  1.80E-09  1.87E-09  3.76E-09  4.52E-09  3.22E-09  3.93E-09  2.71E-09  4.66E-09  3.96E-09  3.18E-09  1.88E-09  0.00E+00  1.80E-09  3.57E-09  2.79E-09  4.04E-09  1.69E-09  3.12E-09  1.78E-09  2.86E-09  1.65E-09  2.38E-09  2.40E-09  9.46E-10  9.01E-10  1.07E-09  1.11E-09  1.07E-09  1.07E-09  6.82E-10  8.06E-10  7.56E-10  7.58E-10  5.47E-10  6.44E-10  6.32E-10  6.26E-10  7.16E-10  2.11E-10  5.00E-10  6.95E-10  1.99E-10  4.86E-10  9.55E-11  5.25E-10  4.61E-10  2.39E-10  2.65E-10  2.84E-10  1.61E-10  8.10E-11
  6.86E-10  6.86E-10  6.91E-10  4.68E-10  4.69E-10  7.05E-10  7.07E-10  7.07E-10  4.80E-10  7.21E-10  4.91E-10  7.48E-10  7.91E-10  9.48E-10  6.52E-10  6.57E-10  1.00E-09  6.74E-10  1.02E-09  1.09E-09  3.98E-10  8.55E-10  1.29E-09  8.77E-10  4.39E-10  1.35E-09  9.57E-10  1.54E-09  1.63E-09  1.12E-09  1.13E-09  1.24E-09  4.43E-09  4.67E-09  3.12E-09  3.43E-09  5.24E-09  3.49E-09  5.26E-09  5.59E-09  5.82E-09  3.90E-09  6.03E-09  6.02E-09  4.09E-09  4.28E-09  6.42E-09  4.26E-09  6.26E-09  6.17E-09  6.02E-09  0.00E+00  3.83E-09  5.51E-09  5.66E-09  5.55E-09  3.46E-09  2.98E-09  4.11E-09  2.77E-09  2.65E-09  3.45E-09  3.17E-09  3.01E-09  1.79E-09  1.24E-09  1.20E-09  1.53E-09  7.63E-10  1.16E-09  1.09E-09  1.10E-09  1.10E-09  7.23E-10  7.07E-10  7.03E-10  1.03E-09  7.07E-10  1.00E-09  9.97E-10  6.64E-10  9.72E-10  3.18E-10  7.50E-10  6.64E-10  4.02E-10  2.97E-10  4.10E-10  2.69E-10  1.16E-10
  5.91E-10  5.91E-10  5.95E-10  4.03E-10  6.06E-10  2.02E-10  2.03E-10  2.03E-10  4.14E-10  6.21E-10  6.36E-10  2.15E-10  6.83E-10  8.19E-10  8.44E-10  8.50E-10  5.76E-10  5.82E-10  5.89E-10  9.38E-10  0.00E+00  3.70E-10  7.43E-10  1.14E-09  0.00E+00  7.76E-10  4.14E-10  1.33E-09  9.39E-10  4.84E-10  1.47E-09  1.60E-09  3.83E-09  4.04E-09  1.35E-09  4.46E-09  4.54E-09  3.02E-09  4.55E-09  1.61E-09  1.68E-09  5.07E-09  5.23E-09  3.48E-09  5.32E-09  3.73E-09  5.61E-09  5.59E-09  3.67E-09  1.81E-09  5.32E-09  1.70E-09  0.00E+00  3.24E-09  4.96E-09  1.63E-09  4.59E-09  2.65E-09  3.65E-09  2.45E-09  3.53E-09  3.06E-09  9.38E-10  8.92E-10  1.59E-09  1.65E-09  1.59E-09  1.36E-09  1.01E-09  1.02E-09  9.66E-10  9.69E-10  6.51E-10  9.59E-10  9.38E-10  9.33E-10  9.13E-10  3.13E-10  5.94E-10  8.88E-10  2.96E-10  5.77E-10  0.00E+00  6.70E-10  5.86E-10  3.56E-10  3.94E-10  3.65E-10  2.40E-10  1.03E-10
  7.04E-10  7.05E-10  7.10E-10  5.78E-10  5.79E-10  4.36E-10  4.37E-10  4.37E-10  5.95E-10  7.44E-10  6.09E-10  4.64E-10  8.19E-10  9.86E-10  8.14E-10  8.20E-10  1.04E-09  8.42E-10  1.06E-09  1.13E-09  2.49E-10  5.36E-10  1.35E-09  1.10E-09  2.75E-10  1.41E-09  6.00E-10  1.62E-09  1.70E-09  7.02E-10  1.42E-09  1.55E-09  4.65E-09  4.90E-09  1.96E-09  4.33E-09  5.51E-09  4.40E-09  5.53E-09  3.53E-09  3.68E-09  4.94E-09  6.37E-09  6.36E-09  5.20E-09  5.51E-09  6.99E-09  5.60E-09  7.00E-09  4.18E-09  6.92E-09  4.04E-09  5.32E-09  0.00E+00  6.43E-09  3.75E-09  4.84E-09  4.27E-09  4.93E-09  3.97E-09  3.82E-09  4.15E-09  2.29E-09  2.17E-09  2.58E-09  1.78E-09  1.72E-09  1.84E-09  1.09E-09  1.39E-09  1.30E-09  1.31E-09  1.32E-09  1.04E-09  1.01E-09  1.01E-09  1.23E-09  5.06E-10  1.20E-09  1.20E-09  4.77E-10  1.17E-09  2.29E-10  9.05E-10  7.96E-10  5.80E-10  4.30E-10  4.94E-10  3.89E-10  1.38E-10
  6.97E-10  6.97E-10  7.03E-10  4.08E-10  6.14E-10  3.07E-10  3.08E-10  3.08E-10  4.19E-10  7.34E-10  6.44E-10  3.27E-10  8.08E-10  9.71E-10  8.58E-10  8.65E-10  7.32E-10  5.92E-10  7.48E-10  1.11E-09  1.75E-10  3.76E-10  9.46E-10  1.16E-09  1.93E-10  9.88E-10  4.21E-10  1.59E-09  1.20E-09  4.93E-10  1.50E-09  1.63E-09  4.56E-09  4.81E-09  1.38E-09  4.55E-09  5.40E-09  3.08E-09  5.42E-09  2.47E-09  2.58E-09  5.18E-09  6.24E-09  4.45E-09  5.45E-09  3.84E-09  6.78E-09  5.81E-09  4.81E-09  2.87E-09  6.59E-09  2.72E-09  5.35E-09  4.26E-09  0.00E+00  2.57E-09  4.89E-09  2.84E-09  4.59E-09  2.64E-09  3.80E-09  3.86E-09  1.52E-09  1.44E-09  1.71E-09  1.78E-09  1.72E-09  1.71E-09  1.09E-09  1.29E-09  1.21E-09  1.22E-09  8.73E-10  1.03E-09  1.01E-09  1.00E-09  1.14E-09  3.36E-10  7.99E-10  1.11E-09  3.17E-10  7.75E-10  1.53E-10  8.40E-10  7.46E-10  3.83E-10  4.26E-10  4.57E-10  2.57E-10  1.29E-10
  7.02E-10  7.03E-10  7.09E-10  4.81E-10  4.82E-10  7.24E-10  7.26E-10  7.26E-10  4.94E-10  7.41E-10  5.06E-10  7.70E-10  8.17E-10  9.83E-10  6.76E-10  6.81E-10  1.04E-09  6.99E-10  1.06E-09  1.13E-09  4.13E-10  8.90E-10  1.34E-09  9.12E-10  4.56E-10  1.40E-09  9.97E-10  1.61E-09  1.70E-09  1.17E-09  1.18E-09  1.29E-09  4.63E-09  4.88E-09  3.26E-09  3.59E-09  5.48E-09  3.65E-09  5.50E-09  5.86E-09  6.11E-09  4.10E-09  6.34E-09  6.33E-09  4.31E-09  4.56E-09  6.95E-09  4.64E-09  6.94E-09  6.91E-09  6.84E-09  6.65E-09  4.37E-09  6.16E-09  6.34E-09  0.00E+00  3.99E-09  3.50E-09  4.85E-09  3.26E-09  3.13E-09  4.08E-09  3.75E-09  3.56E-09  2.11E-09  1.46E-09  1.41E-09  1.82E-09  9.00E-10  1.36E-09  1.28E-09  1.29E-09  1.30E-09  8.47E-10  8.30E-10  8.24E-10  1.21E-09  8.30E-10  1.18E-09  1.17E-09  7.79E-10  1.14E-09  3.75E-10  8.85E-10  7.84E-10  4.77E-10  3.53E-10  4.85E-10  3.20E-10  1.36E-10
  4.77E-10  4.77E-10  4.82E-10  3.27E-10  4.92E-10  1.64E-10  1.65E-10  1.65E-10  3.37E-10  5.05E-10  5.18E-10  1.75E-10  5.58E-10  6.73E-10  6.95E-10  7.00E-10  4.74E-10  4.79E-10  4.85E-10  7.73E-10  0.00E+00  3.05E-10  6.15E-10  9.40E-10  0.00E+00  6.42E-10  3.42E-10  1.11E-09  7.78E-10  4.01E-10  1.22E-09  1.33E-09  3.18E-09  3.36E-09  1.12E-09  3.71E-09  3.77E-09  2.51E-09  3.78E-09  1.34E-09  1.40E-09  4.23E-09  4.37E-09  2.91E-09  4.46E-09  3.16E-09  4.84E-09  4.86E-09  3.26E-09  1.63E-09  4.88E-09  1.61E-09  4.81E-09  3.05E-09  4.71E-09  1.54E-09  0.00E+00  2.64E-09  3.67E-09  2.47E-09  3.55E-09  3.10E-09  9.48E-10  9.02E-10  1.60E-09  1.67E-09  1.61E-09  1.38E-09  1.02E-09  1.04E-09  9.70E-10  9.80E-10  6.57E-10  9.67E-10  9.44E-10  9.41E-10  9.21E-10  3.15E-10  5.96E-10  8.92E-10  2.97E-10  5.81E-10  0.00E+00  6.72E-10  6.00E-10  3.59E-10  4.02E-10  3.66E-10  2.39E-10  1.02E-10
  5.88E-10  5.89E-10  5.95E-10  6.08E-10  6.09E-10  3.05E-10  3.06E-10  3.06E-10  6.27E-10  6.27E-10  6.43E-10  3.27E-10  6.95E-10  8.42E-10  8.69E-10  8.76E-10  8.90E-10  9.00E-10  9.10E-10  9.69E-10  0.00E+00  5.75E-10  1.16E-09  1.18E-09  0.00E+00  1.21E-09  6.45E-10  1.39E-09  1.47E-09  7.56E-10  1.53E-09  1.67E-09  3.99E-09  4.20E-09  2.10E-09  4.63E-09  4.71E-09  4.71E-09  4.73E-09  2.52E-09  2.63E-09  5.29E-09  5.46E-09  5.46E-09  5.57E-09  5.96E-09  6.11E-09  6.14E-09  6.20E-09  3.11E-09  6.25E-09  3.13E-09  6.27E-09  6.23E-09  6.26E-09  3.12E-09  6.11E-09  0.00E+00  5.29E-09  5.32E-09  5.17E-09  4.56E-09  2.10E-09  2.00E-09  3.56E-09  2.46E-09  2.38E-09  2.04E-09  1.52E-09  1.54E-09  1.44E-09  1.46E-09  1.47E-09  1.44E-09  1.40E-09  1.40E-09  1.37E-09  7.01E-10  1.33E-09  1.33E-09  6.64E-10  1.30E-09  0.00E+00  1.01E-09  8.92E-10  8.06E-10  6.09E-10  5.56E-10  5.47E-10  1.48E-10
  3.72E-10  3.73E-10  3.77E-10  2.20E-10  3.31E-10  1.66E-10  1.66E-10  1.66E-10  2.27E-10  3.97E-10  3.50E-10  1.78E-10  4.41E-10  5.36E-10  4.74E-10  4.78E-10  4.05E-10  3.27E-10  4.14E-10  6.17E-10  9.71E-11  2.09E-10  5.27E-10  6.45E-10  1.07E-10  5.51E-10  2.35E-10  8.86E-10  6.68E-10  2.75E-10  8.37E-10  9.14E-10  2.53E-09  2.67E-09  7.63E-10  2.52E-09  2.99E-09  1.71E-09  3.00E-09  1.37E-09  1.43E-09  2.87E-09  3.46E-09  2.47E-09  3.03E-09  2.16E-09  3.87E-09  3.34E-09  2.81E-09  1.70E-09  3.98E-09  1.71E-09  3.43E-09  2.86E-09  4.01E-09  1.72E-09  3.41E-09  2.14E-09  0.00E+00  2.01E-09  2.97E-09  3.13E-09  1.24E-09  1.18E-09  1.40E-09  1.46E-09  1.40E-09  1.40E-09  8.97E-10  1.06E-09  9.96E-10  1.00E-09  7.21E-10  8.49E-10  8.28E-10  8.26E-10  9.42E-10  2.76E-10  6.57E-10  9.13E-10  2.61E-10  6.38E-10  1.25E-10  6.92E-10  6.13E-10  3.18E-10  3.54E-10  3.82E-10  2.16E-10  1.01E-10
  2.97E-10  2.98E-10  3.01E-10  3.08E-10  3.08E-10  1.55E-10  1.55E-10  1.55E-10  3.17E-10  3.17E-10  3.26E-10  1.66E-10  3.53E-10  4.28E-10  4.42E-10  4.45E-10  4.52E-10  4.58E-10  4.63E-10  4.93E-10  0.00E+00  2.93E-10  5.89E-10  6.00E-10  0.00E+00  6.16E-10  3.28E-10  7.07E-10  7.47E-10  3.85E-10  7.80E-10  8.51E-10  2.02E-09  2.13E-09  1.07E-09  2.35E-09  2.39E-09  2.38E-09  2.40E-09  1.28E-09  1.33E-09  2.68E-09  2.77E-09  2.76E-09  2.82E-09  3.02E-09  3.10E-09  3.11E-09  3.15E-09  1.58E-09  3.18E-09  1.60E-09  3.20E-09  3.20E-09  3.20E-09  1.60E-09  3.17E-09  2.97E-09  2.78E-09  0.00E+00  2.75E-09  2.48E-09  1.14E-09  1.09E-09  1.94E-09  1.35E-09  1.30E-09  1.11E-09  8.30E-10  8.40E-10  7.88E-10  7.92E-10  7.98E-10  7.82E-10  7.66E-10  7.62E-10  7.45E-10  3.83E-10  7.25E-10  7.23E-10  3.61E-10  7.07E-10  0.00E+00  5.48E-10  4.83E-10  4.40E-10  3.25E-10  3.01E-10  2.98E-10  7.99E-11
  4.98E-10  4.99E-10  5.05E-10  3.44E-10  5.17E-10  1.73E-10  1.73E-10  1.74E-10  3.55E-10  5.33E-10  5.47E-10  1.85E-10  5.92E-10  7.19E-10  7.43E-10  7.49E-10  5.07E-10  5.13E-10  5.19E-10  8.29E-10  0.00E+00  3.28E-10  6.60E-10  1.01E-09  0.00E+00  6.90E-10  3.68E-10  1.19E-09  8.38E-10  4.32E-10  1.31E-09  1.43E-09  3.39E-09  3.58E-09  1.19E-09  3.94E-09  4.01E-09  2.67E-09  4.02E-09  1.43E-09  1.49E-09  4.49E-09  4.64E-09  3.09E-09  4.73E-09  3.37E-09  5.19E-09  5.22E-09  3.52E-09  1.77E-09  5.33E-09  1.79E-09  5.37E-09  3.59E-09  5.38E-09  1.80E-09  5.36E-09  3.42E-09  4.81E-09  3.23E-09  0.00E+00  4.32E-09  1.33E-09  1.27E-09  2.26E-09  2.35E-09  2.27E-09  1.94E-09  1.45E-09  1.47E-09  1.38E-09  1.39E-09  9.32E-10  1.37E-09  1.34E-09  1.33E-09  1.30E-09  4.47E-10  8.48E-10  1.27E-09  4.22E-10  8.25E-10  0.00E+00  9.57E-10  8.46E-10  5.13E-10  5.70E-10  5.25E-10  3.46E-10  1.39E-10
  7.60E-10  7.61E-10  7.71E-10  4.51E-10  6.78E-10  3.40E-10  3.41E-10  3.41E-10  4.66E-10  8.16E-10  7.19E-10  3.65E-10  9.09E-10  1.11E-09  9.80E-10  9.87E-10  8.36E-10  6.77E-10  8.56E-10  1.28E-09  2.01E-10  4.33E-10  1.09E-09  1.33E-09  2.22E-10  1.14E-09  4.86E-10  1.83E-09  1.38E-09  5.69E-10  1.73E-09  1.89E-09  5.18E-09  5.45E-09  1.56E-09  5.14E-09  6.10E-09  3.48E-09  6.12E-09  2.79E-09  2.91E-09  5.84E-09  7.04E-09  5.02E-09  6.15E-09  4.38E-09  7.87E-09  6.79E-09  5.72E-09  3.45E-09  8.10E-09  3.50E-09  7.01E-09  5.87E-09  8.20E-09  3.52E-09  7.06E-09  4.66E-09  8.01E-09  4.59E-09  6.78E-09  0.00E+00  2.93E-09  2.81E-09  3.35E-09  3.50E-09  3.37E-09  3.37E-09  2.16E-09  2.55E-09  2.40E-09  2.42E-09  1.74E-09  2.05E-09  2.00E-09  1.99E-09  2.27E-09  6.67E-10  1.59E-09  2.21E-09  6.30E-10  1.54E-09  3.03E-10  1.68E-09  1.49E-09  7.73E-10  8.69E-10  9.38E-10  5.31E-10  2.34E-10
  3.83E-10  3.83E-10  3.89E-10  2.65E-10  2.66E-10  4.00E-10  4.02E-10  4.02E-10  2.74E-10  4.12E-10  2.82E-10  4.30E-10  4.59E-10  5.60E-10  3.86E-10  3.89E-10  5.92E-10  4.00E-10  6.06E-10  6.46E-10  2.37E-10  5.12E-10  7.72E-10  5.25E-10  2.63E-10  8.08E-10  5.74E-10  9.28E-10  9.79E-10  6.72E-10  6.82E-10  7.44E-10  2.60E-09  2.74E-09  1.83E-09  2.01E-09  3.06E-09  2.04E-09  3.07E-09  3.26E-09  3.40E-09  2.28E-09  3.53E-09  3.52E-09  2.40E-09  2.56E-09  3.94E-09  2.64E-09  4.01E-09  4.03E-09  4.05E-09  4.08E-09  2.73E-09  4.12E-09  4.11E-09  4.12E-09  2.75E-09  2.74E-09  4.08E-09  2.72E-09  2.70E-09  3.83E-09  0.00E+00  3.50E-09  2.12E-09  1.47E-09  1.42E-09  1.83E-09  9.09E-10  1.38E-09  1.30E-09  1.31E-09  1.31E-09  8.61E-10  8.40E-10  8.36E-10  1.23E-09  8.40E-10  1.20E-09  1.19E-09  7.95E-10  1.16E-09  3.82E-10  9.07E-10  8.06E-10  4.87E-10  3.66E-10  5.06E-10  3.34E-10  1.24E-10
  7.69E-10  7.70E-10  7.82E-10  5.34E-10  5.35E-10  8.05E-10  8.08E-10  8.08E-10  5.52E-10  8.28E-10  5.68E-10  8.66E-10  9.25E-10  1.13E-09  7.77E-10  7.83E-10  1.19E-09  8.05E-10  1.22E-09  1.30E-09  4.78E-10  1.03E-09  1.56E-09  1.06E-09  5.29E-10  1.63E-09  1.16E-09  1.87E-09  1.97E-09  1.35E-09  1.37E-09  1.50E-09  5.22E-09  5.49E-09  3.66E-09  4.02E-09  6.13E-09  4.08E-09  6.15E-09  6.53E-09  6.80E-09  4.56E-09  7.06E-09  7.05E-09  4.80E-09  5.12E-09  7.88E-09  5.28E-09  8.02E-09  8.05E-09  8.10E-09  8.16E-09  5.45E-09  8.24E-09  8.21E-09  8.23E-09  5.51E-09  5.50E-09  8.20E-09  5.47E-09  5.44E-09  7.89E-09  7.44E-09  0.00E+00  4.41E-09  3.08E-09  2.97E-09  3.81E-09  1.90E-09  2.89E-09  2.72E-09  2.74E-09  2.75E-09  1.80E-09  1.76E-09  1.75E-09  2.57E-09  1.76E-09  2.51E-09  2.50E-09  1.66E-09  2.43E-09  8.00E-10  1.90E-09  1.69E-09  1.02E-09  7.69E-10  1.06E-09  6.98E-10  2.57E-10
  6.20E-10  6.21E-10  6.31E-10  6.46E-10  6.48E-10  3.25E-10  3.26E-10  3.26E-10  6.69E-10  6.70E-10  6.89E-10  3.50E-10  7.49E-10  9.14E-10  9.44E-10  9.52E-10  9.67E-10  9.79E-10  9.90E-10  1.05E-09  0.00E+00  6.27E-10  1.26E-09  1.29E-09  0.00E+00  1.32E-09  7.03E-10  1.51E-09  1.60E-09  8.22E-10  1.67E-09  1.82E-09  4.18E-09  4.39E-09  2.20E-09  4.81E-09  4.89E-09  4.88E-09  4.91E-09  2.60E-09  2.71E-09  5.45E-09  5.62E-09  5.61E-09  5.73E-09  6.10E-09  6.26E-09  6.30E-09  6.37E-09  3.20E-09  6.43E-09  3.24E-09  6.50E-09  6.54E-09  6.52E-09  3.27E-09  6.57E-09  6.56E-09  6.54E-09  6.54E-09  6.53E-09  6.44E-09  3.16E-09  3.10E-09  0.00E+00  4.08E-09  3.94E-09  3.37E-09  2.52E-09  2.56E-09  2.41E-09  2.42E-09  2.44E-09  2.39E-09  2.34E-09  2.33E-09  2.27E-09  1.17E-09  2.22E-09  2.22E-09  1.11E-09  2.16E-09  0.00E+00  1.69E-09  1.50E-09  1.37E-09  1.03E-09  9.55E-10  9.42E-10  2.21E-10
  5.22E-10  5.23E-10  5.32E-10  3.65E-10  5.48E-10  1.83E-10  1.84E-10  1.84E-10  3.78E-10  5.68E-10  5.85E-10  1.98E-10  6.37E-10  7.79E-10  8.05E-10  8.11E-10  5.49E-10  5.56E-10  5.62E-10  8.98E-10  0.00E+00  3.55E-10  7.14E-10  1.09E-09  0.00E+00  7.46E-10  3.97E-10  1.28E-09  8.99E-10  4.63E-10  1.41E-09  1.53E-09  3.39E-09  3.55E-09  1.18E-09  3.87E-09  3.93E-09  2.62E-09  3.94E-09  1.39E-09  1.44E-09  4.35E-09  4.47E-09  2.98E-09  4.55E-09  3.22E-09  4.95E-09  4.97E-09  3.35E-09  1.68E-09  5.08E-09  1.70E-09  5.12E-09  3.44E-09  5.14E-09  1.72E-09  5.17E-09  3.45E-09  5.15E-09  3.44E-09  5.14E-09  5.10E-09  1.69E-09  1.68E-09  3.32E-09  0.00E+00  4.27E-09  3.68E-09  2.75E-09  2.78E-09  2.61E-09  2.63E-09  1.77E-09  2.60E-09  2.55E-09  2.53E-09  2.48E-09  8.49E-10  1.62E-09  2.41E-09  8.03E-10  1.57E-09  0.00E+00  1.85E-09  1.66E-09  1.01E-09  1.16E-09  1.07E-09  7.03E-10  2.16E-10
  6.71E-10  6.73E-10  6.84E-10  4.69E-10  7.05E-10  2.36E-10  2.37E-10  2.37E-10  4.87E-10  7.30E-10  7.52E-10  2.55E-10  8.19E-10  1.00E-09  1.04E-09  1.04E-09  7.07E-10  7.15E-10  7.23E-10  1.15E-09  0.00E+00  4.56E-10  9.18E-10  1.40E-09  0.00E+00  9.59E-10  5.11E-10  1.65E-09  1.16E-09  5.94E-10  1.81E-09  1.96E-09  4.33E-09  4.54E-09  1.51E-09  4.94E-09  5.02E-09  3.34E-09  5.03E-09  1.77E-09  1.84E-09  5.55E-09  5.71E-09  3.80E-09  5.81E-09  4.11E-09  6.31E-09  6.35E-09  4.27E-09  2.15E-09  6.47E-09  2.17E-09  6.53E-09  4.38E-09  6.56E-09  2.19E-09  6.59E-09  4.39E-09  6.57E-09  4.38E-09  6.56E-09  6.50E-09  2.15E-09  2.14E-09  4.23E-09  5.72E-09  0.00E+00  4.84E-09  3.61E-09  3.66E-09  3.44E-09  3.47E-09  2.32E-09  3.42E-09  3.34E-09  3.33E-09  3.26E-09  1.11E-09  2.12E-09  3.17E-09  1.06E-09  2.06E-09  0.00E+00  2.44E-09  2.17E-09  1.32E-09  1.51E-09  1.41E-09  9.24E-10  2.81E-10
  4.97E-10  4.99E-10  5.08E-10  2.98E-10  4.49E-10  2.25E-10  2.26E-10  2.26E-10  3.10E-10  5.43E-10  4.79E-10  2.44E-10  6.09E-10  7.45E-10  6.60E-10  6.65E-10  5.63E-10  4.56E-10  5.76E-10  8.58E-10  1.35E-10  2.90E-10  7.30E-10  8.92E-10  1.49E-10  7.62E-10  3.24E-10  1.22E-09  9.15E-10  3.77E-10  1.14E-09  1.24E-09  3.14E-09  3.28E-09  9.39E-10  3.06E-09  3.62E-09  2.07E-09  3.63E-09  1.64E-09  1.70E-09  3.42E-09  4.10E-09  2.93E-09  3.58E-09  2.53E-09  4.52E-09  3.90E-09  3.28E-09  1.98E-09  4.64E-09  2.00E-09  4.01E-09  3.36E-09  4.69E-09  2.02E-09  4.05E-09  2.69E-09  4.70E-09  2.69E-09  4.02E-09  4.65E-09  1.98E-09  1.97E-09  2.59E-09  3.73E-09  3.71E-09  0.00E+00  2.52E-09  2.98E-09  2.80E-09  2.82E-09  2.03E-09  2.39E-09  2.34E-09  2.32E-09  2.65E-09  7.79E-10  1.85E-09  2.58E-09  7.35E-10  1.80E-09  3.53E-10  1.98E-09  1.76E-09  9.20E-10  1.06E-09  1.14E-09  6.45E-10  2.17E-10
  2.09E-10  2.09E-10  2.14E-10  1.47E-10  2.21E-10  7.38E-11  7.41E-11  7.41E-11  1.52E-10  2.29E-10  2.36E-10  8.01E-11  2.57E-10  3.14E-10  3.24E-10  3.27E-10  2.21E-10  2.24E-10  2.26E-10  3.61E-10  0.00E+00  1.42E-10  2.85E-10  4.35E-10  0.00E+00  2.97E-10  1.58E-10  5.07E-10  3.55E-10  1.82E-10  5.54E-10  5.99E-10  1.25E-09  1.31E-09  4.35E-10  1.41E-09  1.43E-09  9.53E-10  1.44E-09  5.03E-10  5.21E-10  1.57E-09  1.61E-09  1.07E-09  1.64E-09  1.15E-09  1.77E-09  1.78E-09  1.19E-09  6.00E-10  1.81E-09  6.07E-10  1.82E-09  1.22E-09  1.83E-09  6.11E-10  1.84E-09  1.23E-09  1.83E-09  1.22E-09  1.83E-09  1.81E-09  5.99E-10  5.96E-10  1.18E-09  1.68E-09  1.67E-09  1.64E-09  0.00E+00  1.49E-09  1.41E-09  1.42E-09  9.55E-10  1.41E-09  1.37E-09  1.36E-09  1.33E-09  4.58E-10  8.65E-10  1.29E-09  4.30E-10  8.39E-10  0.00E+00  9.78E-10  8.72E-10  5.31E-10  6.10E-10  5.66E-10  3.73E-10  9.75E-11
  5.96E-10  5.98E-10  6.10E-10  3.59E-10  5.40E-10  2.71E-10  2.72E-10  2.72E-10  3.73E-10  6.53E-10  5.77E-10  2.94E-10  7.34E-10  8.96E-10  7.93E-10  7.99E-10  6.76E-10  5.47E-10  6.92E-10  1.03E-09  1.62E-10  3.47E-10  8.72E-10  1.07E-09  1.78E-10  9.09E-10  3.86E-10  1.45E-09  1.09E-09  4.47E-10  1.36E-09  1.47E-09  3.58E-09  3.74E-09  1.07E-09  3.47E-09  4.10E-09  2.34E-09  4.11E-09  1.85E-09  1.92E-09  3.85E-09  4.62E-09  3.29E-09  4.02E-09  2.83E-09  5.06E-09  4.36E-09  3.67E-09  2.21E-09  5.18E-09  2.24E-09  4.48E-09  3.76E-09  5.25E-09  2.25E-09  4.52E-09  3.01E-09  5.25E-09  3.00E-09  4.50E-09  5.19E-09  2.21E-09  2.20E-09  2.89E-09  4.13E-09  4.11E-09  4.71E-09  3.60E-09  0.00E+00  4.00E-09  4.04E-09  2.90E-09  3.41E-09  3.34E-09  3.31E-09  3.78E-09  1.11E-09  2.63E-09  3.66E-09  1.04E-09  2.55E-09  5.02E-10  2.79E-09  2.48E-09  1.30E-09  1.49E-09  1.62E-09  9.14E-10  2.78E-10
  2.96E-10  2.98E-10  3.04E-10  1.79E-10  2.69E-10  1.35E-10  1.35E-10  1.35E-10  1.86E-10  3.25E-10  2.87E-10  1.46E-10  3.66E-10  4.46E-10  3.95E-10  3.98E-10  3.37E-10  2.72E-10  3.44E-10  5.12E-10  8.03E-11  1.72E-10  4.33E-10  5.30E-10  8.83E-11  4.52E-10  1.92E-10  7.18E-10  5.39E-10  2.21E-10  6.73E-10  7.27E-10  1.76E-09  1.84E-09  5.25E-10  1.70E-09  2.01E-09  1.15E-09  2.02E-09  9.08E-10  9.39E-10  1.89E-09  2.26E-09  1.61E-09  1.97E-09  1.38E-09  2.48E-09  2.13E-09  1.79E-09  1.08E-09  2.53E-09  1.09E-09  2.19E-09  1.84E-09  2.56E-09  1.10E-09  2.21E-09  1.47E-09  2.57E-09  1.47E-09  2.20E-09  2.54E-09  1.08E-09  1.07E-09  1.41E-09  2.02E-09  2.01E-09  2.30E-09  1.86E-09  2.20E-09  0.00E+00  2.07E-09  1.49E-09  1.75E-09  1.73E-09  1.72E-09  1.96E-09  5.76E-10  1.37E-09  1.90E-09  5.42E-10  1.32E-09  2.60E-10  1.44E-09  1.28E-09  6.69E-10  7.76E-10  8.39E-10  4.74E-10  1.40E-10
  2.05E-10  2.06E-10  2.10E-10  1.24E-10  1.86E-10  9.34E-11  9.38E-11  9.38E-11  1.29E-10  2.25E-10  1.99E-10  1.01E-10  2.53E-10  3.09E-10  2.73E-10  2.75E-10  2.33E-10  1.89E-10  2.38E-10  3.55E-10  5.56E-11  1.19E-10  3.00E-10  3.67E-10  6.12E-11  3.13E-10  1.33E-10  4.98E-10  3.73E-10  1.53E-10  4.66E-10  5.04E-10  1.22E-09  1.27E-09  3.64E-10  1.18E-09  1.40E-09  7.96E-10  1.40E-09  6.30E-10  6.52E-10  1.31E-09  1.57E-09  1.12E-09  1.37E-09  9.62E-10  1.72E-09  1.48E-09  1.25E-09  7.51E-10  1.76E-09  7.59E-10  1.52E-09  1.28E-09  1.78E-09  7.65E-10  1.53E-09  1.02E-09  1.78E-09  1.02E-09  1.53E-09  1.76E-09  7.50E-10  7.46E-10  9.82E-10  1.40E-09  1.40E-09  1.59E-09  1.28E-09  1.52E-09  1.42E-09  0.00E+00  1.02E-09  1.21E-09  1.19E-09  1.18E-09  1.35E-09  3.97E-10  9.41E-10  1.31E-09  3.74E-10  9.11E-10  1.79E-10  9.87E-10  8.82E-10  4.60E-10  5.28E-10  5.74E-10  3.23E-10  9.66E-11
  3.82E-10  3.83E-10  3.91E-10  3.22E-10  3.23E-10  2.43E-10  2.44E-10  2.44E-10  3.35E-10  4.19E-10  3.45E-10  2.64E-10  4.71E-10  5.74E-10  4.74E-10  4.78E-10  6.07E-10  4.91E-10  6.20E-10  6.59E-10  1.45E-10  3.11E-10  7.81E-10  6.36E-10  1.59E-10  8.14E-10  3.46E-10  9.25E-10  9.72E-10  3.99E-10  8.09E-10  8.75E-10  2.27E-09  2.37E-09  9.49E-10  2.05E-09  2.60E-09  2.07E-09  2.60E-09  1.64E-09  1.70E-09  2.28E-09  2.92E-09  2.92E-09  2.37E-09  2.51E-09  3.20E-09  2.57E-09  3.25E-09  1.96E-09  3.28E-09  1.98E-09  2.64E-09  3.32E-09  3.31E-09  1.99E-09  2.67E-09  2.66E-09  3.32E-09  2.66E-09  2.65E-09  3.28E-09  1.95E-09  1.94E-09  2.56E-09  2.44E-09  2.42E-09  2.97E-09  2.21E-09  2.81E-09  2.64E-09  2.65E-09  0.00E+00  2.10E-09  2.06E-09  2.05E-09  2.50E-09  1.03E-09  2.44E-09  2.43E-09  9.68E-10  2.37E-09  4.64E-10  1.83E-09  1.64E-09  1.20E-09  9.22E-10  1.07E-09  8.41E-10  1.79E-10
  3.26E-10  3.28E-10  3.34E-10  2.30E-10  3.45E-10  1.15E-10  1.16E-10  1.16E-10  2.39E-10  3.58E-10  3.69E-10  1.25E-10  4.03E-10  4.91E-10  5.07E-10  5.11E-10  3.46E-10  3.50E-10  3.54E-10  5.64E-10  0.00E+00  2.21E-10  4.45E-10  6.80E-10  0.00E+00  4.64E-10  2.46E-10  7.91E-10  5.54E-10  2.84E-10  8.64E-10  9.34E-10  1.93E-09  2.02E-09  6.73E-10  2.18E-09  2.21E-09  1.47E-09  2.22E-09  7.76E-10  8.03E-10  2.42E-09  2.48E-09  1.65E-09  2.52E-09  1.78E-09  2.72E-09  2.74E-09  1.84E-09  9.24E-10  2.79E-09  9.35E-10  2.81E-09  1.88E-09  2.82E-09  9.42E-10  2.83E-09  1.89E-09  2.82E-09  1.88E-09  2.82E-09  2.79E-09  9.24E-10  9.19E-10  1.81E-09  2.59E-09  2.58E-09  2.52E-09  2.40E-09  2.43E-09  2.26E-09  2.29E-09  1.54E-09  0.00E+00  2.23E-09  2.21E-09  2.17E-09  7.42E-10  1.41E-09  2.10E-09  7.01E-10  1.36E-09  0.00E+00  1.59E-09  1.42E-09  8.63E-10  9.95E-10  9.25E-10  6.07E-10  1.54E-10
  4.15E-10  4.16E-10  4.25E-10  2.92E-10  4.39E-10  1.47E-10  1.47E-10  1.47E-10  3.03E-10  4.55E-10  4.69E-10  1.59E-10  5.12E-10  6.24E-10  6.44E-10  6.49E-10  4.39E-10  4.44E-10  4.49E-10  7.16E-10  0.00E+00  2.81E-10  5.65E-10  8.63E-10  0.00E+00  5.89E-10  3.13E-10  1.00E-09  7.03E-10  3.61E-10  1.10E-09  1.18E-09  2.45E-09  2.55E-09  8.51E-10  2.76E-09  2.79E-09  1.86E-09  2.80E-09  9.81E-10  1.02E-09  3.06E-09  3.14E-09  2.09E-09  3.19E-09  2.24E-09  3.44E-09  3.46E-09  2.33E-09  1.17E-09  3.52E-09  1.18E-09  3.55E-09  2.38E-09  3.56E-09  1.19E-09  3.58E-09  2.39E-09  3.57E-09  2.38E-09  3.56E-09  3.53E-09  1.17E-09  1.16E-09  2.29E-09  3.27E-09  3.25E-09  3.19E-09  3.07E-09  3.08E-09  2.93E-09  2.96E-09  1.99E-09  2.91E-09  0.00E+00  2.83E-09  2.79E-09  9.45E-10  1.81E-09  2.71E-09  9.02E-10  1.76E-09  0.00E+00  2.04E-09  1.82E-09  1.11E-09  1.28E-09  1.19E-09  7.82E-10  1.96E-10
  6.51E-10  6.54E-10  6.67E-10  4.58E-10  6.89E-10  2.31E-10  2.32E-10  2.32E-10  4.77E-10  7.15E-10  7.37E-10  2.50E-10  8.04E-10  9.80E-10  1.01E-09  1.02E-09  6.90E-10  6.98E-10  7.06E-10  1.13E-09  0.00E+00  4.42E-10  8.88E-10  1.36E-09  0.00E+00  9.25E-10  4.91E-10  1.58E-09  1.10E-09  5.67E-10  1.72E-09  1.86E-09  3.84E-09  4.01E-09  1.34E-09  4.33E-09  4.39E-09  2.92E-09  4.40E-09  1.54E-09  1.59E-09  4.80E-09  4.93E-09  3.28E-09  5.01E-09  3.52E-09  5.40E-09  5.42E-09  3.65E-09  1.83E-09  5.52E-09  1.85E-09  5.57E-09  3.73E-09  5.59E-09  1.87E-09  5.62E-09  3.74E-09  5.60E-09  3.73E-09  5.59E-09  5.53E-09  1.83E-09  1.82E-09  3.59E-09  5.13E-09  5.10E-09  5.00E-09  4.82E-09  4.84E-09  4.62E-09  4.67E-09  3.13E-09  4.59E-09  4.47E-09  0.00E+00  4.39E-09  1.49E-09  2.86E-09  4.27E-09  1.42E-09  2.78E-09  0.00E+00  3.22E-09  2.87E-09  1.75E-09  2.01E-09  1.87E-09  1.23E-09  3.09E-10
  4.09E-10  4.10E-10  4.18E-10  2.46E-10  3.70E-10  1.86E-10  1.87E-10  1.87E-10  2.56E-10  4.48E-10  3.96E-10  2.02E-10  5.04E-10  6.15E-10  5.44E-10  5.48E-10  4.64E-10  3.75E-10  4.75E-10  7.05E-10  1.11E-10  2.37E-10  5.96E-10  7.28E-10  1.22E-10  6.21E-10  2.64E-10  9.88E-10  7.41E-10  3.04E-10  9.23E-10  9.98E-10  2.40E-09  2.50E-09  7.14E-10  2.31E-09  2.74E-09  1.56E-09  2.74E-09  1.24E-09  1.28E-09  2.56E-09  3.07E-09  2.19E-09  2.67E-09  1.88E-09  3.36E-09  2.89E-09  2.44E-09  1.47E-09  3.44E-09  1.49E-09  2.97E-09  2.50E-09  3.48E-09  1.50E-09  3.00E-09  2.00E-09  3.49E-09  1.99E-09  2.98E-09  3.45E-09  1.47E-09  1.46E-09  1.92E-09  2.74E-09  2.73E-09  3.11E-09  2.58E-09  3.02E-09  2.95E-09  2.97E-09  2.13E-09  2.51E-09  2.45E-09  2.43E-09  0.00E+00  8.16E-10  1.95E-09  2.72E-09  7.75E-10  1.89E-09  3.73E-10  2.04E-09  1.82E-09  9.51E-10  1.09E-09  1.19E-09  6.72E-10  1.94E-10
  5.07E-10  5.09E-10  5.19E-10  5.35E-10  5.36E-10  5.38E-10  5.40E-10  5.41E-10  5.56E-10  5.56E-10  5.74E-10  5.84E-10  6.25E-10  7.63E-10  7.87E-10  7.93E-10  8.06E-10  8.15E-10  8.24E-10  8.75E-10  0.00E+00  1.03E-09  1.04E-09  1.06E-09  0.00E+00  1.08E-09  1.15E-09  1.23E-09  1.29E-09  1.32E-09  1.34E-09  1.45E-09  2.99E-09  3.12E-09  3.12E-09  3.37E-09  3.42E-09  3.41E-09  3.43E-09  3.60E-09  3.72E-09  3.74E-09  3.84E-09  3.83E-09  3.90E-09  4.11E-09  4.20E-09  4.22E-09  4.26E-09  4.28E-09  4.30E-09  4.33E-09  4.34E-09  4.36E-09  4.35E-09  4.36E-09  4.38E-09  4.37E-09  4.36E-09  4.36E-09  4.35E-09  4.31E-09  4.28E-09  4.26E-09  4.20E-09  4.00E-09  3.98E-09  3.89E-09  3.75E-09  3.77E-09  3.58E-09  3.61E-09  3.64E-09  3.56E-09  3.46E-09  3.46E-09  3.41E-09  0.00E+00  3.33E-09  3.31E-09  3.31E-09  3.22E-09  0.00E+00  2.49E-09  2.22E-09  2.03E-09  1.56E-09  1.45E-09  1.43E-09  2.40E-10
  3.78E-10  3.80E-10  3.88E-10  3.19E-10  3.20E-10  2.41E-10  2.42E-10  2.42E-10  3.32E-10  4.15E-10  3.43E-10  2.62E-10  4.67E-10  5.69E-10  4.70E-10  4.74E-10  6.01E-10  4.86E-10  6.15E-10  6.53E-10  1.43E-10  3.07E-10  7.72E-10  6.29E-10  1.57E-10  8.05E-10  3.42E-10  9.13E-10  9.59E-10  3.94E-10  7.97E-10  8.61E-10  2.21E-09  2.30E-09  9.21E-10  1.99E-09  2.52E-09  2.01E-09  2.53E-09  1.59E-09  1.65E-09  2.20E-09  2.83E-09  2.82E-09  2.30E-09  2.42E-09  3.09E-09  2.49E-09  3.14E-09  1.89E-09  3.16E-09  1.91E-09  2.55E-09  3.21E-09  3.20E-09  1.92E-09  2.57E-09  2.57E-09  3.21E-09  2.57E-09  2.56E-09  3.17E-09  1.89E-09  1.88E-09  2.47E-09  2.35E-09  2.34E-09  2.86E-09  2.22E-09  2.77E-09  2.74E-09  2.75E-09  2.75E-09  2.19E-09  2.16E-09  2.14E-09  2.61E-09  1.08E-09  0.00E+00  2.54E-09  1.01E-09  2.49E-09  4.89E-10  1.92E-09  1.71E-09  1.25E-09  9.61E-10  1.12E-09  8.84E-10  1.80E-10
  7.56E-10  7.59E-10  7.75E-10  4.56E-10  6.86E-10  3.44E-10  3.46E-10  3.46E-10  4.74E-10  8.30E-10  7.34E-10  3.74E-10  9.34E-10  1.14E-09  1.01E-09  1.01E-09  8.59E-10  6.95E-10  8.78E-10  1.31E-09  2.05E-10  4.39E-10  1.10E-09  1.35E-09  2.25E-10  1.15E-09  4.88E-10  1.83E-09  1.37E-09  5.62E-10  1.71E-09  1.84E-09  4.41E-09  4.60E-09  1.31E-09  4.25E-09  5.03E-09  2.87E-09  5.04E-09  2.27E-09  2.35E-09  4.72E-09  5.64E-09  4.03E-09  4.91E-09  3.46E-09  6.18E-09  5.32E-09  4.48E-09  2.70E-09  6.32E-09  2.73E-09  5.46E-09  4.58E-09  6.40E-09  2.75E-09  5.51E-09  3.67E-09  6.41E-09  3.66E-09  5.49E-09  6.34E-09  2.70E-09  2.68E-09  3.53E-09  5.04E-09  5.01E-09  5.72E-09  4.74E-09  5.54E-09  5.49E-09  5.50E-09  3.93E-09  4.69E-09  4.63E-09  4.60E-09  5.23E-09  1.54E-09  3.63E-09  0.00E+00  1.45E-09  3.56E-09  7.00E-10  3.84E-09  3.42E-09  1.78E-09  2.05E-09  2.22E-09  1.26E-09  3.61E-10
  2.52E-10  2.53E-10  2.58E-10  2.66E-10  2.67E-10  2.68E-10  2.69E-10  2.69E-10  2.77E-10  2.77E-10  2.85E-10  2.91E-10  3.11E-10  3.79E-10  3.92E-10  3.94E-10  4.01E-10  4.05E-10  4.10E-10  4.35E-10  0.00E+00  5.12E-10  5.15E-10  5.24E-10  0.00E+00  5.36E-10  5.69E-10  6.08E-10  6.39E-10  6.56E-10  6.64E-10  7.17E-10  1.47E-09  1.53E-09  1.53E-09  1.65E-09  1.68E-09  1.67E-09  1.68E-09  1.76E-09  1.82E-09  1.83E-09  1.88E-09  1.88E-09  1.91E-09  2.01E-09  2.06E-09  2.07E-09  2.09E-09  2.10E-09  2.11E-09  2.12E-09  2.12E-09  2.14E-09  2.13E-09  2.13E-09  2.14E-09  2.14E-09  2.13E-09  2.14E-09  2.13E-09  2.11E-09  2.10E-09  2.09E-09  2.06E-09  1.96E-09  1.95E-09  1.90E-09  1.84E-09  1.85E-09  1.83E-09  1.83E-09  1.83E-09  1.82E-09  1.80E-09  1.79E-09  1.75E-09  1.80E-09  1.70E-09  1.69E-09  0.00E+00  1.66E-09  0.00E+00  1.28E-09  1.14E-09  1.04E-09  8.01E-10  7.43E-10  7.33E-10  1.20E-10
  7.54E-10  7.57E-10  7.73E-10  6.37E-10  6.39E-10  4.81E-10  4.83E-10  4.83E-10  6.63E-10  8.29E-10  6.84E-10  5.22E-10  9.32E-10  1.14E-09  9.38E-10  9.44E-10  1.20E-09  9.70E-10  1.23E-09  1.30E-09  2.85E-10  6.12E-10  1.54E-09  1.25E-09  3.14E-10  1.60E-09  6.80E-10  1.82E-09  1.91E-09  7.84E-10  1.59E-09  1.71E-09  4.38E-09  4.56E-09  1.83E-09  3.94E-09  4.99E-09  3.99E-09  5.00E-09  3.15E-09  3.26E-09  4.36E-09  5.59E-09  5.59E-09  4.55E-09  4.79E-09  6.12E-09  4.92E-09  6.21E-09  3.74E-09  6.26E-09  3.78E-09  5.05E-09  6.35E-09  6.33E-09  3.81E-09  5.09E-09  5.09E-09  6.35E-09  5.08E-09  5.07E-09  6.28E-09  3.74E-09  3.72E-09  4.90E-09  4.65E-09  4.63E-09  5.66E-09  4.38E-09  5.48E-09  5.44E-09  5.45E-09  5.45E-09  4.35E-09  4.33E-09  4.32E-09  5.32E-09  2.17E-09  5.18E-09  5.15E-09  2.06E-09  0.00E+00  9.92E-10  3.89E-09  3.47E-09  2.53E-09  1.96E-09  2.27E-09  1.80E-09  3.61E-10
  3.76E-10  3.78E-10  3.86E-10  0.00E+00  0.00E+00  4.00E-10  4.02E-10  4.02E-10  0.00E+00  4.14E-10  0.00E+00  4.34E-10  4.65E-10  5.67E-10  0.00E+00  0.00E+00  5.98E-10  0.00E+00  6.12E-10  6.50E-10  7.12E-10  0.00E+00  7.68E-10  0.00E+00  7.82E-10  8.00E-10  0.00E+00  9.07E-10  9.51E-10  0.00E+00  0.00E+00  0.00E+00  2.18E-09  2.27E-09  0.00E+00  0.00E+00  2.48E-09  0.00E+00  2.49E-09  2.61E-09  2.70E-09  0.00E+00  2.78E-09  2.78E-09  0.00E+00  0.00E+00  3.04E-09  0.00E+00  3.08E-09  3.09E-09  3.11E-09  3.13E-09  0.00E+00  3.15E-09  3.15E-09  3.15E-09  0.00E+00  0.00E+00  3.15E-09  0.00E+00  0.00E+00  3.12E-09  3.10E-09  3.08E-09  0.00E+00  0.00E+00  0.00E+00  2.81E-09  0.00E+00  2.72E-09  2.70E-09  2.70E-09  2.71E-09  0.00E+00  0.00E+00  0.00E+00  2.67E-09  0.00E+00  2.62E-09  2.61E-09  0.00E+00  2.53E-09  0.00E+00  1.96E-09  1.75E-09  0.00E+00  0.00E+00  1.14E-09  0.00E+00  1.81E-10
  3.64E-10  3.65E-10  3.73E-10  2.20E-10  3.31E-10  1.66E-10  1.67E-10  1.67E-10  2.29E-10  4.01E-10  3.54E-10  1.80E-10  4.50E-10  5.47E-10  4.84E-10  4.87E-10  4.12E-10  3.33E-10  4.21E-10  6.26E-10  9.77E-11  2.09E-10  5.26E-10  6.42E-10  1.07E-10  5.47E-10  2.32E-10  8.65E-10  6.47E-10  2.66E-10  8.06E-10  8.68E-10  2.00E-09  2.08E-09  5.95E-10  1.92E-09  2.26E-09  1.29E-09  2.27E-09  1.02E-09  1.05E-09  2.11E-09  2.52E-09  1.80E-09  2.20E-09  1.54E-09  2.75E-09  2.37E-09  1.99E-09  1.20E-09  2.81E-09  1.21E-09  2.43E-09  2.04E-09  2.85E-09  1.22E-09  2.45E-09  1.64E-09  2.86E-09  1.63E-09  2.45E-09  2.83E-09  1.20E-09  1.20E-09  1.58E-09  2.25E-09  2.24E-09  2.55E-09  2.08E-09  2.43E-09  2.41E-09  2.42E-09  1.73E-09  2.07E-09  2.06E-09  2.06E-09  2.39E-09  6.86E-10  1.71E-09  2.39E-09  6.82E-10  1.70E-09  3.39E-10  0.00E+00  1.93E-09  9.97E-10  1.14E-09  1.24E-09  7.00E-10  1.80E-10
  7.11E-10  7.14E-10  7.30E-10  4.30E-10  6.47E-10  3.25E-10  3.26E-10  3.26E-10  4.48E-10  7.84E-10  6.93E-10  3.53E-10  8.81E-10  1.07E-09  9.44E-10  9.51E-10  8.04E-10  6.51E-10  8.22E-10  1.22E-09  1.90E-10  4.07E-10  1.02E-09  1.25E-09  2.08E-10  1.06E-09  4.50E-10  1.68E-09  1.25E-09  5.14E-10  1.56E-09  1.68E-09  3.80E-09  3.95E-09  1.13E-09  3.63E-09  4.29E-09  2.45E-09  4.30E-09  1.93E-09  1.99E-09  3.99E-09  4.77E-09  3.40E-09  4.15E-09  2.90E-09  5.19E-09  4.47E-09  3.76E-09  2.26E-09  5.30E-09  2.29E-09  4.58E-09  3.84E-09  5.37E-09  2.30E-09  4.63E-09  3.09E-09  5.39E-09  3.08E-09  4.61E-09  5.34E-09  2.27E-09  2.26E-09  2.98E-09  4.26E-09  4.23E-09  4.81E-09  3.92E-09  4.59E-09  4.54E-09  4.55E-09  3.25E-09  3.89E-09  3.88E-09  3.87E-09  4.50E-09  1.29E-09  3.20E-09  4.48E-09  1.28E-09  3.19E-09  6.36E-10  4.37E-09  0.00E+00  2.09E-09  2.37E-09  2.57E-09  1.45E-09  3.57E-10
  5.59E-10  5.61E-10  5.74E-10  5.92E-10  5.94E-10  2.98E-10  2.99E-10  2.99E-10  6.16E-10  6.16E-10  6.36E-10  3.24E-10  6.92E-10  8.38E-10  8.64E-10  8.70E-10  8.83E-10  8.93E-10  9.02E-10  9.55E-10  0.00E+00  5.56E-10  1.12E-09  1.14E-09  0.00E+00  1.16E-09  6.14E-10  1.31E-09  1.37E-09  7.01E-10  1.42E-09  1.52E-09  2.92E-09  3.03E-09  1.52E-09  3.24E-09  3.28E-09  3.28E-09  3.29E-09  1.72E-09  1.77E-09  3.56E-09  3.64E-09  3.64E-09  3.70E-09  3.88E-09  3.96E-09  3.98E-09  4.01E-09  2.01E-09  4.05E-09  2.04E-09  4.08E-09  4.11E-09  4.10E-09  2.05E-09  4.12E-09  4.13E-09  4.12E-09  4.12E-09  4.12E-09  4.09E-09  2.03E-09  2.02E-09  4.00E-09  3.81E-09  3.79E-09  3.69E-09  3.51E-09  3.52E-09  3.48E-09  3.48E-09  3.48E-09  3.47E-09  3.46E-09  3.46E-09  3.44E-09  1.73E-09  3.43E-09  3.43E-09  1.71E-09  3.41E-09  0.00E+00  3.31E-09  3.29E-09  0.00E+00  2.31E-09  2.13E-09  2.11E-09  2.83E-10
  2.18E-10  2.19E-10  2.24E-10  1.54E-10  2.32E-10  7.75E-11  7.78E-11  7.79E-11  1.60E-10  2.40E-10  2.48E-10  8.41E-11  2.70E-10  3.25E-10  3.35E-10  3.37E-10  2.28E-10  2.30E-10  2.33E-10  3.69E-10  0.00E+00  1.42E-10  2.86E-10  4.36E-10  0.00E+00  2.97E-10  1.56E-10  4.98E-10  3.46E-10  1.77E-10  5.38E-10  5.75E-10  1.06E-09  1.10E-09  3.67E-10  1.17E-09  1.19E-09  7.90E-10  1.19E-09  4.13E-10  4.25E-10  1.28E-09  1.31E-09  8.71E-10  1.33E-09  9.26E-10  1.42E-09  1.42E-09  9.56E-10  4.80E-10  1.45E-09  4.85E-10  1.46E-09  9.79E-10  1.46E-09  4.89E-10  1.47E-09  9.85E-10  1.48E-09  9.84E-10  1.48E-09  1.47E-09  4.87E-10  4.85E-10  9.60E-10  1.38E-09  1.37E-09  1.34E-09  1.27E-09  1.28E-09  1.26E-09  1.26E-09  8.44E-10  1.26E-09  1.26E-09  1.25E-09  1.25E-09  4.18E-10  8.29E-10  1.24E-09  4.14E-10  8.25E-10  0.00E+00  1.18E-09  1.16E-09  7.60E-10  0.00E+00  9.77E-10  6.43E-10  1.13E-10
  2.03E-10  2.04E-10  2.09E-10  1.23E-10  1.86E-10  9.32E-11  9.36E-11  9.36E-11  1.28E-10  2.25E-10  1.99E-10  1.01E-10  2.52E-10  3.03E-10  2.68E-10  2.70E-10  2.28E-10  1.84E-10  2.32E-10  3.44E-10  5.33E-11  1.13E-10  2.85E-10  3.48E-10  5.80E-11  2.96E-10  1.25E-10  4.62E-10  3.44E-10  1.41E-10  4.27E-10  4.57E-10  9.74E-10  1.01E-09  2.88E-10  9.20E-10  1.09E-09  6.20E-10  1.09E-09  4.86E-10  5.00E-10  1.00E-09  1.20E-09  8.53E-10  1.04E-09  7.25E-10  1.29E-09  1.11E-09  9.36E-10  5.64E-10  1.32E-09  5.70E-10  1.14E-09  9.59E-10  1.34E-09  5.75E-10  1.15E-09  7.72E-10  1.35E-09  7.72E-10  1.16E-09  1.34E-09  5.73E-10  5.71E-10  7.54E-10  1.09E-09  1.08E-09  1.23E-09  1.00E-09  1.17E-09  1.16E-09  1.16E-09  8.31E-10  9.94E-10  9.90E-10  9.88E-10  1.15E-09  3.30E-10  8.17E-10  1.14E-09  3.26E-10  8.12E-10  1.62E-10  1.08E-09  1.06E-09  5.97E-10  8.80E-10  0.00E+00  5.47E-10  1.06E-10
  2.55E-10  2.56E-10  2.62E-10  2.70E-10  2.71E-10  1.36E-10  1.37E-10  1.37E-10  2.82E-10  2.82E-10  2.90E-10  1.48E-10  3.16E-10  3.80E-10  3.91E-10  3.94E-10  3.99E-10  4.03E-10  4.07E-10  4.30E-10  0.00E+00  2.49E-10  4.99E-10  5.07E-10  0.00E+00  5.18E-10  2.73E-10  5.78E-10  6.03E-10  3.09E-10  6.24E-10  6.66E-10  1.22E-09  1.26E-09  6.29E-10  1.34E-09  1.35E-09  1.35E-09  1.36E-09  7.07E-10  7.27E-10  1.46E-09  1.49E-09  1.49E-09  1.51E-09  1.58E-09  1.61E-09  1.62E-09  1.63E-09  8.20E-10  1.65E-09  8.29E-10  1.66E-09  1.67E-09  1.67E-09  8.36E-10  1.68E-09  1.69E-09  1.68E-09  1.68E-09  1.68E-09  1.68E-09  8.34E-10  8.31E-10  1.65E-09  1.58E-09  1.57E-09  1.54E-09  1.46E-09  1.47E-09  1.45E-09  1.45E-09  1.45E-09  1.45E-09  1.44E-09  1.44E-09  1.44E-09  7.22E-10  1.43E-09  1.43E-09  7.14E-10  1.42E-09  0.00E+00  1.36E-09  1.32E-09  1.30E-09  1.28E-09  1.23E-09  0.00E+00  1.33E-10
  8.60E-10  8.68E-10  9.09E-10  5.51E-10  8.32E-10  4.19E-10  4.22E-10  4.22E-10  5.93E-10  1.04E-09  9.40E-10  4.85E-10  1.27E-09  1.73E-09  1.55E-09  1.57E-09  1.34E-09  1.09E-09  1.39E-09  2.12E-09  3.49E-10  7.74E-10  1.95E-09  2.41E-09  4.01E-10  2.07E-09  9.07E-10  3.51E-09  2.69E-09  1.12E-09  3.43E-09  3.85E-09  1.38E-08  1.47E-08  4.21E-09  1.43E-08  1.70E-08  9.71E-09  1.71E-08  7.93E-09  8.36E-09  1.68E-08  2.04E-08  1.46E-08  1.80E-08  1.29E-08  2.33E-08  2.01E-08  1.69E-08  1.02E-08  2.39E-08  1.03E-08  2.06E-08  1.72E-08  2.40E-08  1.03E-08  2.05E-08  1.34E-08  2.30E-08  1.32E-08  1.96E-08  2.20E-08  9.21E-09  9.06E-09  1.16E-08  1.49E-08  1.46E-08  1.58E-08  1.15E-08  1.36E-08  1.31E-08  1.31E-08  9.42E-09  1.12E-08  1.10E-08  1.10E-08  1.27E-08  3.68E-09  8.91E-09  1.24E-08  3.55E-09  8.75E-09  1.73E-09  1.05E-08  9.71E-09  5.20E-09  6.43E-09  7.09E-09  4.01E-09  0.00E+00
T = 8000
  0.00E+00  4.68E-13  4.67E-13  2.62E-13  3.92E-13  1.95E-13  1.94E-13  1.93E-13  2.42E-13  4.23E-13  3.29E-13  1.54E-13  2.74E-13  1.26E-13  9.66E-14  9.39E-14  7.41E-14  5.68E-14  6.84E-14  7.79E-14  8.21E-15  1.32E-14  3.25E-14  3.68E-14  6.12E-15  2.85E-14  9.59E-15  2.78E-14  1.74E-14  6.42E-15  1.87E-14  1.51E-14  2.69E-15  2.39E-15  6.82E-16  1.63E-15  1.82E-15  1.04E-15  1.80E-15  6.59E-16  5.84E-16  1.15E-15  1.22E-15  8.73E-16  9.74E-16  5.08E-16  7.84E-16  6.49E-16  5.07E-16  2.94E-16  6.57E-16  2.63E-16  5.14E-16  3.89E-16  5.74E-16  2.37E-16  4.35E-16  2.51E-16  4.10E-16  2.36E-16  3.42E-16  3.56E-16  1.42E-16  1.36E-16  1.62E-16  1.46E-16  1.38E-16  1.04E-16  7.75E-17  9.07E-17  8.95E-17  8.96E-17  6.41E-17  7.66E-17  7.62E-17  7.61E-17  8.84E-17  2.54E-17  6.28E-17  8.78E-17  2.51E-17  6.24E-17  1.24E-17  8.22E-17  7.97E-17  4.44E-17  6.13E-17  6.99E-17  3.98E-17  8.02E-18
  5.46E-13  0.00E+00  4.88E-13  2.76E-13  4.12E-13  2.05E-13  2.04E-13  2.04E-13  2.58E-13  4.52E-13  3.55E-13  1.67E-13  3.03E-13  1.43E-13  1.09E-13  1.06E-13  8.40E-14  6.45E-14  7.75E-14  8.88E-14  9.37E-15  1.52E-14  3.72E-14  4.22E-14  7.03E-15  3.28E-14  1.10E-14  3.19E-14  1.99E-14  7.38E-15  2.15E-14  1.74E-14  3.13E-15  2.78E-15  7.93E-16  1.90E-15  2.12E-15  1.21E-15  2.10E-15  7.67E-16  6.80E-16  1.34E-15  1.42E-15  1.01E-15  1.13E-15  5.91E-16  9.13E-16  7.57E-16  5.89E-16  3.42E-16  7.64E-16  3.06E-16  5.96E-16  4.53E-16  6.68E-16  2.75E-16  5.06E-16  2.92E-16  4.77E-16  2.74E-16  3.98E-16  4.18E-16  1.67E-16  1.62E-16  1.95E-16  2.10E-16  2.01E-16  1.89E-16  7.86E-17  9.19E-17  9.06E-17  9.08E-17  6.49E-17  7.75E-17  7.72E-17  7.70E-17  8.94E-17  2.57E-17  6.35E-17  8.88E-17  2.54E-17  6.30E-17  1.26E-17  8.26E-17  7.99E-17  4.44E-17  6.09E-17  6.91E-17  3.93E-17  9.45E-18
  2.12E-12  1.90E-12  0.00E+00  6.75E-13  1.01E-12  5.06E-13  5.06E-13  5.06E-13  6.66E-13  1.17E-12  9.61E-13  4.65E-13  9.08E-13  4.78E-13  3.70E-13  3.61E-13  2.86E-13  2.21E-13  2.66E-13  3.08E-13  3.31E-14  5.39E-14  1.33E-13  1.51E-13  2.52E-14  1.18E-13  3.99E-14  1.17E-13  7.30E-14  2.72E-14  7.90E-14  6.43E-14  1.20E-14  1.07E-14  3.05E-15  7.29E-15  8.14E-15  4.67E-15  8.08E-15  2.95E-15  2.62E-15  5.15E-15  5.45E-15  3.91E-15  4.40E-15  2.28E-15  3.52E-15  2.94E-15  2.27E-15  1.33E-15  2.97E-15  1.18E-15  2.32E-15  1.76E-15  2.58E-15  1.06E-15  1.95E-15  1.13E-15  1.84E-15  1.06E-15  1.53E-15  1.59E-15  6.45E-16  6.21E-16  7.63E-16  8.96E-16  8.76E-16  9.25E-16  6.64E-16  7.81E-16  7.51E-16  7.54E-16  5.41E-16  6.41E-16  6.31E-16  6.28E-16  7.22E-16  2.10E-16  5.07E-16  7.08E-16  2.02E-16  4.99E-16  9.92E-17  5.97E-16  5.55E-16  2.93E-16  3.31E-16  3.39E-16  1.90E-16  3.85E-17
  3.43E-12  3.08E-12  1.92E-12  0.00E+00  1.19E-12  5.94E-13  5.94E-13  5.94E-13  1.19E-12  1.19E-12  1.18E-12  5.85E-13  1.07E-12  6.51E-13  5.95E-13  5.82E-13  5.57E-13  5.40E-13  5.23E-13  4.40E-13  0.00E+00  1.40E-13  2.76E-13  2.63E-13  0.00E+00  2.47E-13  1.05E-13  1.77E-13  1.56E-13  7.30E-14  1.41E-13  1.16E-13  1.94E-14  1.73E-14  8.62E-15  1.38E-14  1.32E-14  1.33E-14  1.31E-14  5.59E-15  4.96E-15  9.80E-15  8.88E-15  8.92E-15  8.37E-15  6.51E-15  5.75E-15  5.59E-15  5.19E-15  2.53E-15  4.84E-15  2.26E-15  4.42E-15  4.01E-15  4.19E-15  2.03E-15  3.70E-15  3.21E-15  2.98E-15  3.01E-15  2.90E-15  2.59E-15  1.22E-15  1.17E-15  2.15E-15  1.67E-15  1.64E-15  1.47E-15  1.22E-15  1.23E-15  1.17E-15  1.18E-15  1.19E-15  1.17E-15  1.15E-15  1.14E-15  1.13E-15  5.75E-16  1.11E-15  1.11E-15  5.55E-16  1.10E-15  0.00E+00  9.29E-16  8.66E-16  8.06E-16  6.70E-16  6.29E-16  6.24E-16  6.66E-17
  3.03E-12  2.72E-12  1.70E-12  7.01E-13  0.00E+00  3.37E-13  3.37E-13  3.37E-13  6.74E-13  1.01E-12  1.01E-12  3.33E-13  9.21E-13  5.67E-13  5.19E-13  5.09E-13  3.24E-13  3.14E-13  3.04E-13  3.85E-13  0.00E+00  8.19E-14  1.61E-13  2.31E-13  0.00E+00  1.44E-13  6.15E-14  1.55E-13  9.15E-14  4.28E-14  1.24E-13  1.03E-13  1.71E-14  1.53E-14  5.09E-15  1.22E-14  1.17E-14  7.85E-15  1.16E-14  3.31E-15  2.94E-15  8.68E-15  7.90E-15  5.29E-15  7.40E-15  3.86E-15  5.12E-15  4.93E-15  3.09E-15  1.49E-15  4.29E-15  1.33E-15  3.91E-15  2.36E-15  3.74E-15  1.20E-15  3.30E-15  1.89E-15  2.66E-15  1.78E-15  2.58E-15  2.31E-15  7.19E-16  6.95E-16  1.27E-15  1.47E-15  1.44E-15  1.30E-15  1.08E-15  1.08E-15  1.05E-15  1.05E-15  7.03E-16  1.04E-15  1.03E-15  1.02E-15  1.01E-15  3.42E-16  6.62E-16  9.89E-16  3.30E-16  6.48E-16  0.00E+00  8.27E-16  7.61E-16  4.80E-16  5.94E-16  5.64E-16  3.73E-16  5.92E-17
  2.43E-12  2.18E-12  1.37E-12  5.64E-13  5.42E-13  0.00E+00  7.77E-13  7.77E-13  5.18E-13  7.77E-13  5.16E-13  7.69E-13  7.15E-13  4.48E-13  2.73E-13  2.67E-13  3.85E-13  2.48E-13  3.61E-13  3.05E-13  7.90E-14  1.30E-13  1.93E-13  1.22E-13  6.10E-14  1.73E-13  9.85E-14  1.24E-13  1.10E-13  6.84E-14  6.63E-14  5.47E-14  1.38E-14  1.23E-14  8.17E-15  6.53E-15  9.44E-15  6.31E-15  9.37E-15  7.97E-15  7.09E-15  4.66E-15  6.34E-15  6.37E-15  3.97E-15  3.10E-15  4.11E-15  2.66E-15  3.71E-15  3.61E-15  3.45E-15  3.23E-15  2.10E-15  2.87E-15  3.00E-15  2.90E-15  1.76E-15  1.53E-15  2.13E-15  1.43E-15  1.39E-15  1.86E-15  1.74E-15  1.67E-15  1.03E-15  7.98E-16  7.78E-16  1.05E-15  5.81E-16  8.79E-16  8.36E-16  8.42E-16  8.47E-16  5.56E-16  5.47E-16  5.45E-16  8.08E-16  5.47E-16  7.98E-16  7.96E-16  5.31E-16  7.84E-16  2.59E-16  6.65E-16  6.16E-16  3.80E-16  3.16E-16  4.50E-16  2.97E-16  4.80E-17
  5.29E-12  4.75E-12  2.98E-12  1.23E-12  1.18E-12  1.69E-12  0.00E+00  1.60E-12  1.07E-12  1.60E-12  1.07E-12  1.59E-12  1.49E-12  9.53E-13  5.83E-13  5.72E-13  8.22E-13  5.31E-13  7.72E-13  6.55E-13  1.69E-13  2.81E-13  4.16E-13  2.64E-13  1.32E-13  3.73E-13  2.13E-13  2.69E-13  2.38E-13  1.48E-13  1.44E-13  1.19E-13  3.01E-14  2.68E-14  1.78E-14  1.43E-14  2.06E-14  1.38E-14  2.04E-14  1.75E-14  1.55E-14  1.02E-14  1.39E-14  1.39E-14  8.69E-15  6.81E-15  9.01E-15  5.81E-15  8.15E-15  7.89E-15  7.55E-15  7.06E-15  4.58E-15  6.26E-15  6.59E-15  6.34E-15  3.88E-15  3.35E-15  4.69E-15  3.15E-15  3.04E-15  4.08E-15  3.81E-15  3.68E-15  2.24E-15  1.73E-15  1.70E-15  2.30E-15  1.26E-15  1.91E-15  1.84E-15  1.85E-15  1.86E-15  1.22E-15  1.21E-15  1.20E-15  1.78E-15  1.21E-15  1.75E-15  1.75E-15  1.16E-15  1.72E-15  5.65E-16  1.46E-15  1.34E-15  8.44E-16  6.95E-16  9.93E-16  6.55E-16  1.06E-16
  2.66E-12  2.39E-12  1.50E-12  6.19E-13  5.95E-13  8.52E-13  8.05E-13  0.00E+00  5.35E-13  8.02E-13  5.34E-13  7.97E-13  7.49E-13  4.79E-13  2.93E-13  2.87E-13  4.12E-13  2.67E-13  3.88E-13  3.29E-13  8.53E-14  1.42E-13  2.09E-13  1.33E-13  6.63E-14  1.87E-13  1.07E-13  1.35E-13  1.20E-13  7.44E-14  7.22E-14  5.97E-14  1.51E-14  1.35E-14  8.98E-15  7.21E-15  1.04E-14  6.94E-15  1.03E-14  8.78E-15  7.82E-15  5.13E-15  6.99E-15  7.02E-15  4.35E-15  3.42E-15  4.53E-15  2.92E-15  4.11E-15  3.97E-15  3.80E-15  3.55E-15  2.30E-15  3.15E-15  3.31E-15  3.19E-15  1.95E-15  1.69E-15  2.36E-15  1.58E-15  1.53E-15  2.05E-15  1.91E-15  1.85E-15  1.13E-15  8.73E-16  8.54E-16  1.16E-15  6.34E-16  9.59E-16  9.27E-16  9.29E-16  9.33E-16  6.15E-16  6.08E-16  6.05E-16  8.97E-16  6.08E-16  8.82E-16  8.80E-16  5.87E-16  8.65E-16  2.85E-16  7.36E-16  6.72E-16  4.24E-16  3.50E-16  4.98E-16  3.30E-16  5.31E-17
  6.75E-12  6.11E-12  3.91E-12  2.43E-12  2.34E-12  1.12E-12  1.05E-12  1.05E-12  0.00E+00  1.54E-12  1.54E-12  7.68E-13  1.51E-12  1.08E-12  1.01E-12  9.90E-13  9.55E-13  9.28E-13  9.05E-13  7.79E-13  0.00E+00  2.59E-13  5.10E-13  4.88E-13  0.00E+00  4.61E-13  1.99E-13  3.38E-13  2.99E-13  1.41E-13  2.72E-13  2.27E-13  3.98E-14  3.55E-14  1.77E-14  2.85E-14  2.74E-14  2.75E-14  2.72E-14  1.16E-14  1.03E-14  2.04E-14  1.85E-14  1.86E-14  1.74E-14  1.36E-14  1.21E-14  1.17E-14  1.09E-14  5.31E-15  1.01E-14  4.75E-15  9.30E-15  8.46E-15  8.82E-15  4.27E-15  7.81E-15  6.79E-15  6.29E-15  6.34E-15  6.14E-15  5.48E-15  2.58E-15  2.47E-15  4.57E-15  3.55E-15  3.46E-15  3.12E-15  2.58E-15  2.60E-15  2.48E-15  2.50E-15  2.51E-15  2.47E-15  2.42E-15  2.41E-15  2.39E-15  1.21E-15  2.36E-15  2.35E-15  1.18E-15  2.32E-15  0.00E+00  1.96E-15  1.82E-15  1.68E-15  1.39E-15  1.31E-15  1.30E-15  1.47E-16
  5.39E-12  4.88E-12  3.13E-12  1.11E-12  1.60E-12  7.64E-13  7.22E-13  7.19E-13  7.02E-13  0.00E+00  1.05E-12  5.25E-13  1.20E-12  8.65E-13  6.88E-13  6.77E-13  5.44E-13  4.23E-13  5.15E-13  6.21E-13  7.04E-14  1.18E-13  2.92E-13  3.33E-13  5.55E-14  2.63E-13  9.08E-14  2.69E-13  1.71E-13  6.41E-14  1.86E-13  1.55E-13  3.19E-14  2.84E-14  8.11E-15  1.95E-14  2.19E-14  1.25E-14  2.17E-14  7.94E-15  7.07E-15  1.39E-14  1.48E-14  1.06E-14  1.19E-14  6.21E-15  9.64E-15  8.04E-15  6.23E-15  3.64E-15  8.12E-15  3.26E-15  6.36E-15  4.83E-15  7.04E-15  2.93E-15  5.34E-15  3.10E-15  5.03E-15  2.90E-15  4.20E-15  4.38E-15  1.77E-15  1.69E-15  2.08E-15  2.43E-15  2.37E-15  2.50E-15  1.76E-15  2.08E-15  1.98E-15  2.00E-15  1.43E-15  1.69E-15  1.66E-15  1.65E-15  1.90E-15  5.54E-16  1.35E-15  1.88E-15  5.36E-16  1.32E-15  2.62E-16  1.57E-15  1.45E-15  7.70E-16  9.54E-16  1.05E-15  5.93E-16  1.17E-16
  8.40E-12  7.67E-12  5.08E-12  2.13E-12  3.08E-12  9.81E-13  9.27E-13  9.23E-13  1.35E-12  2.02E-12  0.00E+00  5.11E-13  1.53E-12  1.23E-12  1.16E-12  1.14E-12  7.39E-13  7.21E-13  7.04E-13  9.26E-13  0.00E+00  2.12E-13  4.20E-13  6.04E-13  0.00E+00  3.82E-13  1.66E-13  4.26E-13  2.53E-13  1.19E-13  3.47E-13  2.90E-13  5.30E-14  4.73E-14  1.57E-14  3.80E-14  3.65E-14  2.44E-14  3.62E-14  1.03E-14  9.22E-15  2.72E-14  2.47E-14  1.65E-14  2.33E-14  1.22E-14  1.61E-14  1.57E-14  9.72E-15  4.73E-15  1.36E-14  4.23E-15  1.24E-14  7.53E-15  1.18E-14  3.80E-15  1.04E-14  6.03E-15  8.40E-15  5.65E-15  8.15E-15  7.28E-15  2.29E-15  2.20E-15  4.04E-15  4.69E-15  4.58E-15  4.11E-15  3.38E-15  3.41E-15  3.26E-15  3.29E-15  2.20E-15  3.26E-15  3.20E-15  3.18E-15  3.12E-15  1.07E-15  2.05E-15  3.06E-15  1.02E-15  2.01E-15  0.00E+00  2.54E-15  2.37E-15  1.47E-15  1.81E-15  1.69E-15  1.11E-15  2.04E-16
  1.53E-11  1.41E-11  9.52E-12  4.05E-12  3.90E-12  5.59E-12  5.29E-12  5.27E-12  2.57E-12  3.85E-12  1.95E-12  0.00E+00  2.54E-12  2.16E-12  1.36E-12  1.35E-12  1.96E-12  1.28E-12  1.88E-12  1.67E-12  4.56E-13  7.80E-13  1.16E-12  7.38E-13  3.69E-13  1.05E-12  6.15E-13  7.93E-13  7.09E-13  4.44E-13  4.33E-13  3.63E-13  1.01E-13  9.06E-14  6.02E-14  4.87E-14  7.03E-14  4.71E-14  6.97E-14  5.96E-14  5.33E-14  3.51E-14  4.79E-14  4.80E-14  2.99E-14  2.35E-14  3.13E-14  2.03E-14  2.84E-14  2.75E-14  2.62E-14  2.47E-14  1.60E-14  2.19E-14  2.29E-14  2.21E-14  1.35E-14  1.17E-14  1.63E-14  1.10E-14  1.06E-14  1.42E-14  1.33E-14  1.28E-14  7.83E-15  6.08E-15  5.91E-15  8.03E-15  4.39E-15  6.64E-15  6.33E-15  6.36E-15  6.38E-15  4.21E-15  4.16E-15  4.15E-15  6.14E-15  4.16E-15  6.05E-15  6.03E-15  4.02E-15  5.95E-15  1.96E-15  5.02E-15  4.60E-15  2.87E-15  2.33E-15  3.34E-15  2.21E-15  4.01E-16
  2.72E-11  2.54E-11  1.86E-11  7.25E-12  1.05E-11  5.05E-12  4.80E-12  4.79E-12  4.77E-12  8.33E-12  5.45E-12  2.37E-12  0.00E+00  3.45E-12  2.88E-12  2.86E-12  2.35E-12  1.85E-12  2.29E-12  2.95E-12  3.63E-13  6.39E-13  1.58E-12  1.83E-12  3.06E-13  1.46E-12  5.20E-13  1.59E-12  1.03E-12  3.90E-13  1.14E-12  9.69E-13  2.28E-13  2.05E-13  5.83E-14  1.42E-13  1.59E-13  9.12E-14  1.58E-13  5.82E-14  5.21E-14  1.03E-13  1.09E-13  7.83E-14  8.84E-14  4.65E-14  7.19E-14  6.02E-14  4.67E-14  2.73E-14  6.11E-14  2.45E-14  4.80E-14  3.64E-14  5.33E-14  2.20E-14  4.04E-14  2.34E-14  3.83E-14  2.21E-14  3.18E-14  3.32E-14  1.34E-14  1.29E-14  1.59E-14  1.85E-14  1.81E-14  1.89E-14  1.34E-14  1.58E-14  1.51E-14  1.52E-14  1.09E-14  1.29E-14  1.27E-14  1.26E-14  1.45E-14  4.23E-15  1.01E-14  1.42E-14  4.05E-15  1.00E-14  1.98E-15  1.18E-14  1.10E-14  5.84E-15  7.19E-15  7.83E-15  4.42E-15  9.80E-16
  2.67E-11  2.57E-11  2.14E-11  9.83E-12  1.44E-11  7.06E-12  6.85E-12  6.84E-12  7.62E-12  1.33E-11  9.50E-12  4.29E-12  6.98E-12  0.00E+00  2.85E-12  2.85E-12  2.37E-12  1.90E-12  2.37E-12  3.31E-12  4.62E-13  8.85E-13  2.20E-12  2.61E-12  4.35E-13  2.13E-12  8.01E-13  2.58E-12  1.73E-12  6.67E-13  1.97E-12  1.74E-12  5.04E-13  4.56E-13  1.30E-13  3.22E-13  3.60E-13  2.06E-13  3.58E-13  1.33E-13  1.20E-13  2.36E-13  2.53E-13  1.81E-13  2.05E-13  1.09E-13  1.70E-13  1.41E-13  1.11E-13  6.42E-14  1.44E-13  5.78E-14  1.13E-13  8.63E-14  1.27E-13  5.22E-14  9.63E-14  5.57E-14  9.14E-14  5.26E-14  7.62E-14  7.98E-14  3.21E-14  3.10E-14  3.79E-14  4.40E-14  4.30E-14  4.50E-14  3.18E-14  3.73E-14  3.58E-14  3.60E-14  2.58E-14  3.06E-14  3.01E-14  3.00E-14  3.45E-14  1.00E-14  2.42E-14  3.37E-14  9.63E-15  2.36E-14  4.66E-15  2.78E-14  2.56E-14  1.37E-14  1.67E-14  1.84E-14  1.04E-14  2.63E-15
  3.25E-11  3.13E-11  2.65E-11  1.44E-11  2.12E-11  6.92E-12  6.74E-12  6.72E-12  1.14E-11  1.71E-11  1.44E-11  4.38E-12  9.37E-12  4.52E-12  0.00E+00  4.16E-12  2.77E-12  2.77E-12  2.77E-12  4.16E-12  0.00E+00  1.33E-12  2.65E-12  3.92E-12  0.00E+00  2.57E-12  1.22E-12  3.42E-12  2.14E-12  1.03E-12  3.06E-12  2.73E-12  7.01E-13  6.34E-13  2.11E-13  5.22E-13  5.04E-13  3.37E-13  5.00E-13  1.45E-13  1.31E-13  3.87E-13  3.54E-13  2.37E-13  3.33E-13  1.78E-13  2.38E-13  2.32E-13  1.45E-13  7.03E-14  2.01E-13  6.34E-14  1.86E-13  1.13E-13  1.78E-13  5.72E-14  1.58E-13  9.19E-14  1.28E-13  8.59E-14  1.25E-13  1.12E-13  3.50E-14  3.37E-14  6.19E-14  7.22E-14  7.02E-14  6.35E-14  5.18E-14  5.23E-14  4.98E-14  5.01E-14  3.35E-14  4.97E-14  4.91E-14  4.89E-14  4.83E-14  1.64E-14  3.17E-14  4.74E-14  1.58E-14  3.11E-14  0.00E+00  3.92E-14  3.58E-14  2.23E-14  2.70E-14  2.56E-14  1.69E-14  3.76E-15
  6.64E-11  6.40E-11  5.43E-11  2.97E-11  4.37E-11  1.43E-11  1.39E-11  1.39E-11  2.36E-11  3.53E-11  2.99E-11  9.09E-12  1.96E-11  9.48E-12  8.73E-12  0.00E+00  5.71E-12  5.71E-12  5.71E-12  8.57E-12  0.00E+00  2.75E-12  5.47E-12  8.13E-12  0.00E+00  5.34E-12  2.54E-12  7.10E-12  4.47E-12  2.16E-12  6.37E-12  5.71E-12  1.48E-12  1.34E-12  4.45E-13  1.10E-12  1.06E-12  7.10E-13  1.05E-12  3.05E-13  2.75E-13  8.13E-13  7.44E-13  4.99E-13  7.05E-13  3.75E-13  5.02E-13  4.90E-13  3.05E-13  1.48E-13  4.28E-13  1.34E-13  3.93E-13  2.39E-13  3.75E-13  1.21E-13  3.32E-13  1.94E-13  2.71E-13  1.82E-13  2.64E-13  2.36E-13  7.42E-14  7.13E-14  1.31E-13  1.53E-13  1.49E-13  1.34E-13  1.10E-13  1.11E-13  1.06E-13  1.07E-13  7.14E-14  1.06E-13  1.04E-13  1.03E-13  1.01E-13  3.47E-14  6.65E-14  9.97E-14  3.32E-14  6.54E-14  0.00E+00  8.22E-14  7.61E-14  4.71E-14  5.76E-14  5.37E-14  3.54E-14  7.97E-15
  8.10E-11  7.82E-11  6.67E-11  4.40E-11  4.33E-11  3.18E-11  3.10E-11  3.09E-11  3.53E-11  4.41E-11  3.01E-11  2.06E-11  2.50E-11  1.22E-11  8.99E-12  8.83E-12  0.00E+00  8.51E-12  1.06E-11  1.06E-11  2.11E-12  4.12E-12  1.03E-11  8.15E-12  2.04E-12  1.01E-11  3.85E-12  9.02E-12  8.52E-12  3.30E-12  6.50E-12  5.85E-12  1.92E-12  1.74E-12  6.95E-13  1.15E-12  1.39E-12  1.11E-12  1.38E-12  7.18E-13  6.47E-13  8.52E-13  9.76E-13  9.78E-13  7.35E-13  5.89E-13  6.59E-13  5.12E-13  5.99E-13  3.49E-13  5.57E-13  3.15E-13  4.10E-13  4.70E-13  4.91E-13  2.85E-13  3.49E-13  3.05E-13  3.55E-13  2.85E-13  2.77E-13  3.10E-13  1.74E-13  1.68E-13  2.06E-13  1.60E-13  1.55E-13  1.75E-13  1.14E-13  1.44E-13  1.38E-13  1.38E-13  1.39E-13  1.10E-13  1.08E-13  1.08E-13  1.33E-13  5.42E-14  1.31E-13  1.31E-13  5.23E-14  1.29E-13  2.55E-14  1.08E-13  9.88E-14  7.36E-14  5.94E-14  7.07E-14  5.60E-14  1.05E-14
  6.69E-11  6.46E-11  5.53E-11  4.59E-11  4.51E-11  2.21E-11  2.16E-11  2.15E-11  3.70E-11  3.70E-11  3.17E-11  1.45E-11  2.13E-11  1.05E-11  9.64E-12  9.47E-12  9.13E-12  0.00E+00  8.89E-12  8.89E-12  0.00E+00  4.34E-12  8.65E-12  8.58E-12  0.00E+00  8.48E-12  4.07E-12  7.65E-12  7.25E-12  3.51E-12  6.92E-12  6.24E-12  1.67E-12  1.51E-12  7.54E-13  1.24E-12  1.20E-12  1.20E-12  1.19E-12  5.20E-13  4.68E-13  9.21E-13  8.44E-13  8.49E-13  8.00E-13  6.40E-13  5.70E-13  5.55E-13  5.21E-13  2.52E-13  4.86E-13  2.27E-13  4.46E-13  4.07E-13  4.26E-13  2.06E-13  3.80E-13  3.30E-13  3.09E-13  3.11E-13  3.00E-13  2.69E-13  1.26E-13  1.22E-13  2.25E-13  1.74E-13  1.70E-13  1.52E-13  1.25E-13  1.26E-13  1.21E-13  1.21E-13  1.22E-13  1.20E-13  1.19E-13  1.18E-13  1.16E-13  5.93E-14  1.14E-13  1.13E-13  5.66E-14  1.11E-13  0.00E+00  9.32E-14  8.64E-14  8.05E-14  6.54E-14  6.13E-14  6.06E-14  9.18E-15
  4.31E-11  4.17E-11  3.58E-11  2.39E-11  2.35E-11  1.73E-11  1.69E-11  1.68E-11  1.94E-11  2.42E-11  1.67E-11  1.15E-11  1.41E-11  7.01E-12  5.16E-12  5.07E-12  6.11E-12  4.76E-12  0.00E+00  5.80E-12  1.16E-12  2.28E-12  5.68E-12  4.51E-12  1.13E-12  5.57E-12  2.15E-12  5.06E-12  4.81E-12  1.86E-12  3.68E-12  3.33E-12  1.12E-12  1.02E-12  4.06E-13  6.72E-13  8.10E-13  6.51E-13  8.06E-13  4.20E-13  3.79E-13  4.99E-13  5.71E-13  5.75E-13  4.31E-13  3.46E-13  3.87E-13  3.00E-13  3.52E-13  2.05E-13  3.27E-13  1.85E-13  2.41E-13  2.76E-13  2.88E-13  1.67E-13  2.05E-13  1.79E-13  2.09E-13  1.68E-13  1.63E-13  1.82E-13  1.02E-13  9.88E-14  1.21E-13  9.38E-14  9.12E-14  1.03E-13  6.71E-14  8.48E-14  8.10E-14  8.13E-14  8.17E-14  6.46E-14  6.38E-14  6.35E-14  7.84E-14  3.19E-14  7.72E-14  7.70E-14  3.08E-14  7.58E-14  1.50E-14  6.35E-14  5.79E-14  4.32E-14  3.50E-14  4.14E-14  3.29E-14  6.25E-15
  7.79E-11  7.56E-11  6.61E-11  3.22E-11  4.77E-11  2.34E-11  2.30E-11  2.29E-11  2.69E-11  4.71E-11  3.55E-11  1.65E-11  2.97E-11  1.55E-11  1.23E-11  1.20E-11  9.67E-12  7.53E-12  9.19E-12  0.00E+00  1.63E-12  3.24E-12  8.09E-12  9.68E-12  1.61E-12  8.02E-12  3.14E-12  1.06E-11  7.25E-12  2.83E-12  8.38E-12  7.70E-12  2.61E-12  2.37E-12  6.75E-13  1.68E-12  1.89E-12  1.08E-12  1.87E-12  7.02E-13  6.33E-13  1.25E-12  1.34E-12  9.59E-13  1.09E-12  5.80E-13  9.07E-13  7.57E-13  5.91E-13  3.45E-13  7.75E-13  3.11E-13  6.10E-13  4.65E-13  6.80E-13  2.82E-13  5.19E-13  3.02E-13  4.93E-13  2.84E-13  4.10E-13  4.30E-13  1.74E-13  1.67E-13  2.05E-13  2.38E-13  2.32E-13  2.43E-13  1.71E-13  2.01E-13  1.92E-13  1.93E-13  1.39E-13  1.64E-13  1.61E-13  1.61E-13  1.84E-13  5.38E-14  1.29E-13  1.80E-13  5.13E-14  1.27E-13  2.51E-14  1.48E-13  1.37E-13  7.29E-14  8.86E-14  9.66E-14  5.45E-14  1.52E-14
  1.22E-10  1.19E-10  1.06E-10  0.00E+00  0.00E+00  9.10E-11  8.94E-11  8.93E-11  0.00E+00  8.07E-11  0.00E+00  6.89E-11  5.61E-11  3.26E-11  0.00E+00  0.00E+00  2.86E-11  0.00E+00  2.72E-11  2.41E-11  0.00E+00  0.00E+00  2.07E-11  0.00E+00  2.07E-11  2.07E-11  0.00E+00  2.02E-11  1.98E-11  0.00E+00  0.00E+00  0.00E+00  5.89E-12  5.39E-12  0.00E+00  0.00E+00  4.33E-12  0.00E+00  4.31E-12  3.77E-12  3.41E-12  0.00E+00  3.10E-12  3.11E-12  0.00E+00  0.00E+00  2.12E-12  0.00E+00  1.93E-12  1.88E-12  1.80E-12  1.69E-12  0.00E+00  1.52E-12  1.59E-12  1.54E-12  0.00E+00  0.00E+00  1.15E-12  0.00E+00  0.00E+00  1.01E-12  9.41E-13  9.11E-13  0.00E+00  0.00E+00  0.00E+00  5.66E-13  0.00E+00  4.63E-13  4.45E-13  4.47E-13  4.48E-13  0.00E+00  0.00E+00  0.00E+00  4.29E-13  0.00E+00  4.22E-13  4.20E-13  0.00E+00  4.13E-13  4.08E-13  3.45E-13  3.13E-13  0.00E+00  0.00E+00  2.23E-13  0.00E+00  3.69E-14
  9.25E-11  9.05E-11  8.19E-11  7.32E-11  7.24E-11  7.16E-11  7.06E-11  7.05E-11  6.47E-11  6.46E-11  5.93E-11  5.66E-11  4.78E-11  3.02E-11  2.82E-11  2.77E-11  2.68E-11  2.62E-11  2.56E-11  2.28E-11  0.00E+00  0.00E+00  1.78E-11  1.78E-11  0.00E+00  1.78E-11  1.78E-11  1.77E-11  1.76E-11  1.74E-11  1.73E-11  1.67E-11  5.93E-12  5.42E-12  5.40E-12  4.52E-12  4.37E-12  4.39E-12  4.34E-12  3.80E-12  3.45E-12  3.41E-12  3.13E-12  3.15E-12  2.98E-12  2.40E-12  2.15E-12  2.10E-12  1.96E-12  1.92E-12  1.84E-12  1.73E-12  1.70E-12  1.55E-12  1.62E-12  1.57E-12  1.44E-12  1.26E-12  1.18E-12  1.19E-12  1.15E-12  1.03E-12  9.68E-13  9.29E-13  8.57E-13  6.61E-13  6.45E-13  5.78E-13  4.71E-13  4.75E-13  4.53E-13  4.56E-13  4.58E-13  4.51E-13  4.43E-13  4.40E-13  4.33E-13  4.43E-13  4.26E-13  4.26E-13  4.26E-13  4.19E-13  0.00E+00  3.48E-13  3.21E-13  2.96E-13  2.39E-13  2.23E-13  2.20E-13  3.87E-14
  1.40E-10  1.37E-10  1.24E-10  8.88E-11  8.80E-11  6.52E-11  6.43E-11  6.42E-11  7.86E-11  9.82E-11  7.22E-11  5.17E-11  7.29E-11  4.64E-11  3.47E-11  3.41E-11  4.13E-11  3.23E-11  3.94E-11  3.51E-11  6.03E-12  1.10E-11  0.00E+00  2.18E-11  5.45E-12  2.73E-11  1.09E-11  2.71E-11  2.69E-11  1.07E-11  2.13E-11  2.05E-11  9.16E-12  8.37E-12  3.34E-12  5.61E-12  6.75E-12  5.42E-12  6.71E-12  3.54E-12  3.21E-12  4.22E-12  4.86E-12  4.88E-12  3.69E-12  2.98E-12  3.33E-12  2.60E-12  3.05E-12  1.78E-12  2.86E-12  1.61E-12  2.10E-12  2.40E-12  2.51E-12  1.45E-12  1.79E-12  1.56E-12  1.83E-12  1.47E-12  1.42E-12  1.59E-12  8.99E-13  8.67E-13  1.06E-12  8.18E-13  7.99E-13  8.94E-13  5.84E-13  7.35E-13  7.04E-13  7.08E-13  7.11E-13  5.60E-13  5.51E-13  5.49E-13  6.74E-13  2.76E-13  6.60E-13  6.58E-13  2.63E-13  6.47E-13  1.28E-13  5.36E-13  4.96E-13  3.69E-13  2.97E-13  3.46E-13  2.74E-13  6.02E-14
  1.24E-10  1.21E-10  1.10E-10  6.59E-11  9.80E-11  3.23E-11  3.19E-11  3.18E-11  5.87E-11  8.79E-11  8.11E-11  2.59E-11  6.62E-11  4.31E-11  4.03E-11  3.97E-11  2.56E-11  2.51E-11  2.45E-11  3.28E-11  0.00E+00  8.56E-12  1.70E-11  0.00E+00  0.00E+00  1.66E-11  8.32E-12  2.49E-11  1.65E-11  8.19E-12  2.45E-11  2.37E-11  8.69E-12  7.94E-12  2.64E-12  6.64E-12  6.44E-12  4.31E-12  6.40E-12  1.87E-12  1.70E-12  5.03E-12  4.63E-12  3.10E-12  4.38E-12  2.36E-12  3.18E-12  3.10E-12  1.94E-12  9.45E-13  2.71E-12  8.53E-13  2.50E-12  1.53E-12  2.39E-12  7.74E-13  2.14E-12  1.24E-12  1.74E-12  1.17E-12  1.70E-12  1.52E-12  4.76E-13  4.58E-13  8.41E-13  9.75E-13  9.48E-13  8.53E-13  6.92E-13  6.99E-13  6.63E-13  6.66E-13  4.47E-13  6.61E-13  6.52E-13  6.50E-13  6.41E-13  2.17E-13  4.21E-13  6.30E-13  2.09E-13  4.13E-13  0.00E+00  5.15E-13  4.70E-13  2.90E-13  3.48E-13  3.30E-13  2.18E-13  5.78E-14
  7.23E-11  7.08E-11  6.43E-11  0.00E+00  0.00E+00  5.66E-11  5.58E-11  5.58E-11  0.00E+00  5.14E-11  0.00E+00  4.53E-11  3.87E-11  2.52E-11  0.00E+00  0.00E+00  2.25E-11  0.00E+00  2.15E-11  1.92E-11  1.65E-11  0.00E+00  1.49E-11  0.00E+00  0.00E+00  1.46E-11  0.00E+00  1.46E-11  1.45E-11  0.00E+00  0.00E+00  0.00E+00  5.08E-12  4.64E-12  0.00E+00  0.00E+00  3.77E-12  0.00E+00  3.74E-12  3.28E-12  2.98E-12  0.00E+00  2.71E-12  2.72E-12  0.00E+00  0.00E+00  1.86E-12  0.00E+00  1.70E-12  1.66E-12  1.59E-12  1.50E-12  0.00E+00  1.35E-12  1.40E-12  1.36E-12  0.00E+00  0.00E+00  1.02E-12  0.00E+00  0.00E+00  8.90E-13  8.35E-13  8.04E-13  0.00E+00  0.00E+00  0.00E+00  5.00E-13  0.00E+00  4.09E-13  3.88E-13  3.91E-13  3.93E-13  0.00E+00  0.00E+00  0.00E+00  3.76E-13  0.00E+00  3.70E-13  3.68E-13  0.00E+00  3.63E-13  3.58E-13  3.01E-13  2.75E-13  0.00E+00  0.00E+00  1.93E-13  0.00E+00  3.38E-14
  7.50E-11  7.35E-11  6.70E-11  4.84E-11  4.79E-11  3.56E-11  3.51E-11  3.51E-11  4.33E-11  5.41E-11  4.01E-11  2.88E-11  4.14E-11  2.76E-11  2.08E-11  2.05E-11  2.48E-11  1.94E-11  2.38E-11  2.13E-11  3.66E-12  6.67E-12  1.66E-11  1.30E-11  3.24E-12  0.00E+00  6.33E-12  1.58E-11  1.57E-11  6.26E-12  1.25E-11  1.21E-11  5.75E-12  5.26E-12  2.10E-12  3.54E-12  4.27E-12  3.43E-12  4.24E-12  2.24E-12  2.03E-12  2.68E-12  3.08E-12  3.09E-12  2.33E-12  1.89E-12  2.12E-12  1.65E-12  1.94E-12  1.13E-12  1.81E-12  1.02E-12  1.33E-12  1.53E-12  1.60E-12  9.26E-13  1.14E-12  9.94E-13  1.16E-12  9.36E-13  9.05E-13  1.01E-12  5.68E-13  5.50E-13  6.70E-13  5.16E-13  5.04E-13  5.66E-13  3.66E-13  4.61E-13  4.44E-13  4.46E-13  4.48E-13  3.54E-13  3.49E-13  3.47E-13  4.28E-13  1.74E-13  4.20E-13  4.19E-13  1.67E-13  4.11E-13  8.10E-14  3.42E-13  3.10E-13  2.33E-13  1.86E-13  2.19E-13  1.74E-13  3.89E-14
  5.49E-11  5.39E-11  4.96E-11  4.52E-11  4.48E-11  4.44E-11  4.39E-11  4.39E-11  4.10E-11  4.10E-11  3.83E-11  3.70E-11  3.26E-11  2.32E-11  2.20E-11  2.17E-11  2.12E-11  2.08E-11  2.04E-11  1.85E-11  0.00E+00  1.46E-11  1.45E-11  1.42E-11  0.00E+00  1.38E-11  0.00E+00  1.30E-11  1.30E-11  1.30E-11  1.30E-11  1.28E-11  5.29E-12  4.85E-12  4.84E-12  4.09E-12  3.94E-12  3.96E-12  3.92E-12  3.46E-12  3.15E-12  3.10E-12  2.87E-12  2.88E-12  2.72E-12  2.20E-12  1.97E-12  1.92E-12  1.81E-12  1.75E-12  1.69E-12  1.59E-12  1.56E-12  1.42E-12  1.49E-12  1.44E-12  1.33E-12  1.16E-12  1.09E-12  1.09E-12  1.06E-12  9.48E-13  8.87E-13  8.56E-13  7.84E-13  6.02E-13  5.88E-13  5.25E-13  4.27E-13  4.30E-13  4.13E-13  4.15E-13  4.17E-13  4.11E-13  4.05E-13  4.03E-13  3.97E-13  4.05E-13  3.89E-13  3.88E-13  3.88E-13  3.81E-13  0.00E+00  3.16E-13  2.88E-13  2.69E-13  2.15E-13  2.02E-13  2.00E-13  3.72E-14
  1.41E-10  1.39E-10  1.29E-10  6.78E-11  1.01E-10  5.01E-11  4.96E-11  4.96E-11  6.23E-11  1.09E-10  8.83E-11  4.28E-11  8.99E-11  6.85E-11  5.62E-11  5.56E-11  4.54E-11  3.57E-11  4.40E-11  5.66E-11  7.13E-12  1.31E-11  3.24E-11  3.81E-11  6.35E-12  3.10E-11  1.17E-11  0.00E+00  2.76E-11  1.10E-11  3.31E-11  3.30E-11  1.75E-11  1.61E-11  4.60E-12  1.17E-11  1.32E-11  7.56E-12  1.31E-11  4.96E-12  4.52E-12  8.92E-12  9.61E-12  6.89E-12  7.82E-12  4.24E-12  6.66E-12  5.55E-12  4.36E-12  2.54E-12  5.70E-12  2.30E-12  4.50E-12  3.43E-12  5.04E-12  2.08E-12  3.85E-12  2.24E-12  3.67E-12  2.11E-12  3.06E-12  3.20E-12  1.28E-12  1.24E-12  1.51E-12  1.74E-12  1.70E-12  1.77E-12  1.23E-12  1.44E-12  1.39E-12  1.39E-12  9.98E-13  1.18E-12  1.16E-12  1.16E-12  1.33E-12  3.88E-13  9.31E-13  1.30E-12  3.71E-13  9.11E-13  1.80E-13  1.06E-12  9.61E-13  5.13E-13  6.11E-13  6.71E-13  3.79E-13  1.29E-13
  1.94E-10  1.91E-10  1.78E-10  1.32E-10  1.31E-10  9.77E-11  9.68E-11  9.68E-11  1.22E-10  1.53E-10  1.16E-10  8.50E-11  1.29E-10  1.03E-10  7.92E-11  7.85E-11  9.63E-11  7.61E-11  9.38E-11  8.73E-11  1.56E-11  2.88E-11  7.15E-11  5.61E-11  1.40E-11  6.84E-11  2.58E-11  6.10E-11  0.00E+00  2.36E-11  4.72E-11  4.71E-11  2.89E-11  2.66E-11  1.06E-11  1.80E-11  2.18E-11  1.75E-11  2.17E-11  1.15E-11  1.05E-11  1.38E-11  1.60E-11  1.60E-11  1.21E-11  9.87E-12  1.11E-11  8.65E-12  1.02E-11  5.95E-12  9.50E-12  5.38E-12  7.03E-12  8.05E-12  8.38E-12  4.88E-12  5.99E-12  5.24E-12  6.09E-12  4.90E-12  4.77E-12  5.34E-12  3.00E-12  2.88E-12  3.53E-12  2.71E-12  2.64E-12  2.96E-12  1.91E-12  2.41E-12  2.28E-12  2.30E-12  2.32E-12  1.82E-12  1.79E-12  1.78E-12  2.20E-12  8.95E-13  2.16E-12  2.16E-12  8.61E-13  2.12E-12  4.19E-13  1.75E-12  1.60E-12  1.18E-12  9.35E-13  1.10E-12  8.70E-13  2.19E-13
  1.34E-10  1.32E-10  1.23E-10  1.15E-10  1.14E-10  1.13E-10  1.12E-10  1.12E-10  1.07E-10  1.07E-10  1.02E-10  9.93E-11  9.13E-11  7.41E-11  7.16E-11  7.11E-11  6.99E-11  6.91E-11  6.83E-11  6.40E-11  0.00E+00  5.34E-11  5.31E-11  5.21E-11  0.00E+00  5.09E-11  4.80E-11  4.54E-11  4.39E-11  0.00E+00  4.32E-11  4.31E-11  2.20E-11  2.02E-11  2.02E-11  1.72E-11  1.67E-11  1.68E-11  1.66E-11  1.47E-11  1.34E-11  1.32E-11  1.23E-11  1.23E-11  1.16E-11  9.48E-12  8.52E-12  8.29E-12  7.80E-12  7.59E-12  7.30E-12  6.88E-12  6.72E-12  6.17E-12  6.45E-12  6.24E-12  5.76E-12  5.03E-12  4.69E-12  4.73E-12  4.57E-12  4.10E-12  3.82E-12  3.70E-12  3.38E-12  2.59E-12  2.52E-12  2.26E-12  1.81E-12  1.83E-12  1.75E-12  1.76E-12  1.77E-12  1.74E-12  1.72E-12  1.71E-12  1.69E-12  1.72E-12  1.66E-12  1.66E-12  1.65E-12  1.62E-12  0.00E+00  1.34E-12  1.21E-12  1.13E-12  8.93E-13  8.41E-13  8.33E-13  1.70E-13
  1.11E-10  1.09E-10  1.03E-10  6.38E-11  9.51E-11  3.15E-11  3.12E-11  3.12E-11  5.94E-11  8.91E-11  8.52E-11  2.77E-11  7.66E-11  6.28E-11  6.08E-11  6.04E-11  3.96E-11  3.92E-11  3.87E-11  5.46E-11  0.00E+00  1.53E-11  3.04E-11  4.47E-11  0.00E+00  2.91E-11  1.38E-11  3.91E-11  2.52E-11  1.24E-11  0.00E+00  3.69E-11  1.91E-11  1.76E-11  5.88E-12  1.50E-11  1.46E-11  9.71E-12  1.44E-11  4.26E-12  3.89E-12  1.15E-11  1.07E-11  7.12E-12  1.01E-11  5.49E-12  7.43E-12  7.24E-12  4.53E-12  2.21E-12  6.37E-12  2.00E-12  5.87E-12  3.59E-12  5.61E-12  1.82E-12  5.01E-12  2.93E-12  4.09E-12  2.74E-12  3.98E-12  3.57E-12  1.12E-12  1.07E-12  1.97E-12  2.27E-12  2.21E-12  1.97E-12  1.59E-12  1.61E-12  1.53E-12  1.54E-12  1.03E-12  1.52E-12  1.49E-12  1.48E-12  1.46E-12  4.97E-13  9.60E-13  1.44E-12  4.78E-13  9.39E-13  0.00E+00  1.16E-12  1.06E-12  6.51E-13  7.78E-13  7.25E-13  4.78E-13  1.49E-13
  1.92E-10  1.89E-10  1.79E-10  1.12E-10  1.67E-10  5.55E-11  5.51E-11  5.50E-11  1.06E-10  1.58E-10  1.53E-10  4.99E-11  1.40E-10  1.21E-10  1.19E-10  1.18E-10  7.78E-11  7.72E-11  7.66E-11  1.10E-10  0.00E+00  3.22E-11  6.40E-11  9.46E-11  0.00E+00  6.18E-11  2.94E-11  8.38E-11  5.40E-11  2.66E-11  7.91E-11  0.00E+00  4.39E-11  4.07E-11  1.35E-11  3.47E-11  3.36E-11  2.25E-11  3.35E-11  9.91E-12  9.06E-12  2.68E-11  2.49E-11  1.66E-11  2.37E-11  1.29E-11  1.73E-11  1.70E-11  1.06E-11  5.17E-12  1.49E-11  4.68E-12  1.38E-11  8.43E-12  1.32E-11  4.25E-12  1.18E-11  6.85E-12  9.61E-12  6.46E-12  9.32E-12  8.34E-12  2.62E-12  2.52E-12  4.62E-12  5.28E-12  5.16E-12  4.59E-12  3.70E-12  3.74E-12  3.56E-12  3.58E-12  2.40E-12  3.54E-12  3.48E-12  3.46E-12  3.39E-12  1.16E-12  2.21E-12  3.31E-12  1.10E-12  2.18E-12  0.00E+00  2.67E-12  2.46E-12  1.51E-12  1.80E-12  1.66E-12  1.10E-12  3.58E-13
  2.23E-10  2.23E-10  2.20E-10  1.25E-10  1.87E-10  9.36E-11  9.36E-11  9.36E-11  1.25E-10  2.19E-10  1.89E-10  9.51E-11  2.28E-10  2.54E-10  2.23E-10  2.24E-10  1.88E-10  1.52E-10  1.91E-10  2.79E-10  4.26E-11  8.98E-11  2.25E-10  2.74E-10  4.57E-11  2.33E-10  9.74E-11  3.59E-10  2.67E-10  1.09E-10  3.30E-10  3.51E-10  0.00E+00  5.99E-10  1.71E-10  4.98E-10  5.75E-10  3.29E-10  5.74E-10  2.32E-10  2.19E-10  4.35E-10  4.81E-10  3.44E-10  3.96E-10  2.24E-10  3.55E-10  2.97E-10  2.34E-10  1.36E-10  3.06E-10  1.24E-10  2.42E-10  1.85E-10  2.71E-10  1.12E-10  2.07E-10  1.19E-10  1.94E-10  1.12E-10  1.62E-10  1.67E-10  6.64E-11  6.38E-11  7.67E-11  8.45E-11  8.19E-11  8.39E-11  5.53E-11  6.53E-11  6.18E-11  6.24E-11  4.47E-11  5.28E-11  5.20E-11  5.15E-11  5.91E-11  1.73E-11  4.14E-11  5.75E-11  1.64E-11  4.02E-11  7.93E-12  4.47E-11  3.96E-11  2.09E-11  2.38E-11  2.57E-11  1.45E-11  9.29E-12
  4.64E-10  4.62E-10  4.58E-10  2.60E-10  3.91E-10  1.95E-10  1.95E-10  1.95E-10  2.62E-10  4.58E-10  3.96E-10  1.99E-10  4.79E-10  5.40E-10  4.73E-10  4.75E-10  4.00E-10  3.23E-10  4.07E-10  5.95E-10  9.12E-11  1.93E-10  4.84E-10  5.90E-10  9.83E-11  5.01E-10  2.10E-10  7.78E-10  5.79E-10  2.37E-10  7.18E-10  7.67E-10  1.41E-09  0.00E+00  4.04E-10  1.20E-09  1.39E-09  7.92E-10  1.38E-09  5.66E-10  5.39E-10  1.07E-09  1.19E-09  8.49E-10  9.80E-10  5.53E-10  8.82E-10  7.38E-10  5.81E-10  3.40E-10  7.61E-10  3.08E-10  6.03E-10  4.61E-10  6.75E-10  2.79E-10  5.15E-10  2.97E-10  4.82E-10  2.77E-10  4.02E-10  4.15E-10  1.65E-10  1.58E-10  1.90E-10  2.09E-10  2.02E-10  2.07E-10  1.37E-10  1.61E-10  1.52E-10  1.53E-10  1.10E-10  1.29E-10  1.27E-10  1.27E-10  1.45E-10  4.24E-11  1.01E-10  1.42E-10  4.04E-11  9.90E-11  1.94E-11  1.10E-10  9.76E-11  5.09E-11  5.77E-11  6.28E-11  3.54E-11  2.34E-11
  3.09E-10  3.08E-10  3.05E-10  3.04E-10  3.04E-10  3.04E-10  3.04E-10  3.04E-10  3.06E-10  3.06E-10  3.08E-10  3.10E-10  3.20E-10  3.60E-10  3.68E-10  3.70E-10  3.74E-10  3.77E-10  3.80E-10  3.97E-10  0.00E+00  4.51E-10  4.53E-10  4.59E-10  0.00E+00  4.68E-10  4.91E-10  5.20E-10  5.41E-10  5.54E-10  5.59E-10  5.98E-10  9.44E-10  9.46E-10  0.00E+00  9.33E-10  9.26E-10  9.27E-10  9.25E-10  8.84E-10  8.42E-10  8.35E-10  7.93E-10  7.96E-10  7.65E-10  6.48E-10  5.91E-10  5.76E-10  5.44E-10  5.30E-10  5.09E-10  4.82E-10  4.71E-10  4.32E-10  4.51E-10  4.36E-10  4.01E-10  3.48E-10  3.22E-10  3.25E-10  3.13E-10  2.78E-10  2.57E-10  2.47E-10  2.23E-10  1.63E-10  1.58E-10  1.38E-10  1.06E-10  1.08E-10  1.02E-10  1.02E-10  1.03E-10  1.01E-10  9.95E-11  9.86E-11  9.69E-11  9.95E-11  9.50E-11  9.45E-11  9.45E-11  9.26E-11  0.00E+00  7.34E-11  6.53E-11  5.96E-11  4.51E-11  4.18E-11  4.15E-11  1.57E-11
  1.66E-10  1.65E-10  1.64E-10  1.10E-10  1.64E-10  5.48E-11  5.49E-11  5.49E-11  1.11E-10  1.66E-10  1.68E-10  5.64E-11  1.76E-10  2.01E-10  2.06E-10  2.07E-10  1.40E-10  1.41E-10  1.42E-10  2.24E-10  0.00E+00  8.55E-11  1.72E-10  2.62E-10  0.00E+00  1.78E-10  9.39E-11  2.99E-10  2.09E-10  1.07E-10  3.25E-10  3.49E-10  6.38E-10  6.42E-10  2.14E-10  0.00E+00  6.41E-10  4.27E-10  6.40E-10  2.10E-10  2.04E-10  6.08E-10  5.84E-10  3.90E-10  5.67E-10  3.25E-10  4.44E-10  4.34E-10  2.73E-10  1.33E-10  3.84E-10  1.21E-10  3.56E-10  2.18E-10  3.40E-10  1.10E-10  3.03E-10  1.75E-10  2.43E-10  1.63E-10  2.36E-10  2.08E-10  6.47E-11  6.16E-11  1.12E-10  1.22E-10  1.18E-10  1.03E-10  7.87E-11  7.97E-11  7.49E-11  7.57E-11  5.07E-11  7.46E-11  7.30E-11  7.27E-11  7.13E-11  2.43E-11  4.67E-11  6.98E-11  2.32E-11  4.55E-11  0.00E+00  5.36E-11  4.81E-11  2.88E-11  3.29E-11  3.04E-11  2.00E-11  1.21E-11
  1.60E-10  1.60E-10  1.59E-10  9.10E-11  1.37E-10  6.83E-11  6.84E-11  6.84E-11  9.19E-11  1.61E-10  1.40E-10  7.04E-11  1.71E-10  1.96E-10  1.72E-10  1.73E-10  1.46E-10  1.18E-10  1.48E-10  2.18E-10  3.37E-11  7.16E-11  1.80E-10  2.19E-10  3.66E-11  1.87E-10  7.88E-11  2.93E-10  2.19E-10  9.00E-11  2.73E-10  2.94E-10  6.43E-10  6.49E-10  1.85E-10  5.56E-10  0.00E+00  3.70E-10  6.48E-10  2.75E-10  2.68E-10  5.32E-10  5.99E-10  4.29E-10  4.99E-10  2.87E-10  4.58E-10  3.83E-10  3.02E-10  1.77E-10  3.97E-10  1.60E-10  3.15E-10  2.40E-10  3.52E-10  1.45E-10  2.68E-10  1.54E-10  2.51E-10  1.44E-10  2.08E-10  2.15E-10  8.57E-11  8.20E-11  9.86E-11  1.07E-10  1.04E-10  1.06E-10  6.97E-11  8.20E-11  7.76E-11  7.81E-11  5.61E-11  6.60E-11  6.49E-11  6.44E-11  7.37E-11  2.16E-11  5.14E-11  7.15E-11  2.04E-11  4.98E-11  9.78E-12  5.50E-11  4.92E-11  2.57E-11  2.91E-11  3.14E-11  1.77E-11  1.25E-11
  2.01E-10  2.01E-10  2.00E-10  2.00E-10  2.00E-10  1.00E-10  1.00E-10  1.00E-10  2.02E-10  2.02E-10  2.04E-10  1.03E-10  2.14E-10  2.45E-10  2.51E-10  2.53E-10  2.56E-10  2.58E-10  2.61E-10  2.74E-10  0.00E+00  1.57E-10  3.16E-10  3.21E-10  0.00E+00  3.28E-10  1.73E-10  3.68E-10  3.85E-10  1.97E-10  3.99E-10  4.30E-10  8.04E-10  8.11E-10  4.06E-10  8.11E-10  8.10E-10  0.00E+00  8.10E-10  4.00E-10  3.90E-10  7.76E-10  7.47E-10  7.49E-10  7.26E-10  6.26E-10  5.71E-10  5.59E-10  5.28E-10  2.57E-10  4.95E-10  2.33E-10  4.57E-10  4.19E-10  4.38E-10  2.12E-10  3.90E-10  3.37E-10  3.13E-10  3.16E-10  3.03E-10  2.68E-10  1.25E-10  1.19E-10  2.16E-10  1.56E-10  1.52E-10  1.32E-10  1.01E-10  1.03E-10  9.69E-11  9.75E-11  9.80E-11  9.61E-11  9.43E-11  9.37E-11  9.16E-11  4.72E-11  8.94E-11  8.93E-11  4.45E-11  8.67E-11  0.00E+00  6.85E-11  6.17E-11  5.61E-11  4.25E-11  3.90E-11  3.85E-11  1.56E-11
  5.05E-10  5.04E-10  5.01E-10  2.87E-10  4.30E-10  2.15E-10  2.15E-10  2.15E-10  2.90E-10  5.07E-10  4.40E-10  2.22E-10  5.38E-10  6.17E-10  5.42E-10  5.45E-10  4.60E-10  3.71E-10  4.68E-10  6.88E-10  1.06E-10  2.26E-10  5.68E-10  6.93E-10  1.16E-10  5.89E-10  2.49E-10  9.27E-10  6.93E-10  2.84E-10  8.62E-10  9.29E-10  2.04E-09  2.06E-09  5.89E-10  1.77E-09  2.06E-09  1.18E-09  0.00E+00  8.73E-10  8.52E-10  1.70E-09  1.91E-09  1.37E-09  1.59E-09  9.14E-10  1.46E-09  1.22E-09  9.64E-10  5.64E-10  1.26E-09  5.11E-10  1.00E-09  7.65E-10  1.12E-09  4.64E-10  8.55E-10  4.92E-10  8.01E-10  4.61E-10  6.66E-10  6.87E-10  2.73E-10  2.62E-10  3.14E-10  3.42E-10  3.32E-10  3.36E-10  2.22E-10  2.62E-10  2.47E-10  2.49E-10  1.79E-10  2.11E-10  2.07E-10  2.05E-10  2.34E-10  6.90E-11  1.64E-10  2.28E-10  6.51E-11  1.59E-10  3.14E-11  1.76E-10  1.57E-10  8.19E-11  9.27E-11  9.99E-11  5.65E-11  4.00E-11
  5.29E-10  5.28E-10  5.27E-10  3.53E-10  3.53E-10  5.30E-10  5.30E-10  5.30E-10  3.57E-10  5.36E-10  3.63E-10  5.49E-10  5.73E-10  6.63E-10  4.54E-10  4.56E-10  6.94E-10  4.67E-10  7.07E-10  7.44E-10  2.69E-10  5.74E-10  8.66E-10  5.87E-10  2.94E-10  9.00E-10  6.35E-10  1.02E-09  1.07E-09  7.29E-10  7.38E-10  7.98E-10  2.45E-09  2.51E-09  1.67E-09  1.70E-09  2.55E-09  1.70E-09  2.55E-09  0.00E+00  2.51E-09  1.67E-09  2.45E-09  2.45E-09  1.60E-09  1.41E-09  1.93E-09  1.26E-09  1.79E-09  1.74E-09  1.68E-09  1.59E-09  1.04E-09  1.42E-09  1.49E-09  1.44E-09  8.83E-10  7.64E-10  1.06E-09  7.11E-10  6.86E-10  9.09E-10  8.44E-10  8.03E-10  4.85E-10  3.51E-10  3.40E-10  4.43E-10  2.26E-10  3.42E-10  3.21E-10  3.25E-10  3.26E-10  2.13E-10  2.09E-10  2.07E-10  3.06E-10  2.09E-10  3.00E-10  2.99E-10  1.99E-10  2.92E-10  9.58E-11  2.29E-10  2.04E-10  1.23E-10  9.30E-11  1.29E-10  8.47E-11  5.39E-11
  2.74E-10  2.73E-10  2.73E-10  1.83E-10  1.83E-10  2.75E-10  2.76E-10  2.76E-10  1.86E-10  2.79E-10  1.89E-10  2.87E-10  3.00E-10  3.49E-10  2.39E-10  2.41E-10  3.66E-10  2.46E-10  3.73E-10  3.93E-10  1.43E-10  3.05E-10  4.60E-10  3.12E-10  1.56E-10  4.78E-10  3.38E-10  5.42E-10  5.69E-10  3.90E-10  3.95E-10  4.28E-10  1.38E-09  1.42E-09  9.49E-10  9.87E-10  1.48E-09  9.89E-10  1.48E-09  1.48E-09  0.00E+00  9.73E-10  1.45E-09  1.45E-09  9.53E-10  8.56E-10  1.18E-09  7.71E-10  1.10E-09  1.07E-09  1.03E-09  9.74E-10  6.37E-10  8.75E-10  9.15E-10  8.84E-10  5.42E-10  4.69E-10  6.50E-10  4.37E-10  4.21E-10  5.57E-10  5.17E-10  4.94E-10  2.97E-10  2.14E-10  2.08E-10  2.70E-10  1.38E-10  2.09E-10  1.97E-10  1.98E-10  1.99E-10  1.30E-10  1.27E-10  1.27E-10  1.85E-10  1.27E-10  1.82E-10  1.81E-10  1.20E-10  1.78E-10  5.82E-11  1.39E-10  1.24E-10  7.49E-11  5.65E-11  7.78E-11  5.10E-11  3.34E-11
  3.67E-10  3.66E-10  3.66E-10  2.45E-10  3.68E-10  1.23E-10  1.23E-10  1.23E-10  2.49E-10  3.74E-10  3.80E-10  1.28E-10  4.02E-10  4.69E-10  4.82E-10  4.85E-10  3.27E-10  3.31E-10  3.34E-10  5.28E-10  0.00E+00  2.05E-10  4.12E-10  6.29E-10  0.00E+00  4.29E-10  2.27E-10  7.29E-10  5.10E-10  2.62E-10  7.97E-10  8.64E-10  1.86E-09  1.93E-09  6.42E-10  2.01E-09  2.02E-09  1.34E-09  2.02E-09  6.71E-10  6.63E-10  0.00E+00  1.97E-09  1.31E-09  1.95E-09  1.17E-09  1.62E-09  1.59E-09  1.00E-09  4.89E-10  1.42E-09  4.45E-10  1.31E-09  8.00E-10  1.25E-09  4.04E-10  1.11E-09  6.43E-10  8.94E-10  6.00E-10  8.64E-10  7.62E-10  2.36E-10  2.26E-10  4.08E-10  4.41E-10  4.27E-10  3.69E-10  2.83E-10  2.86E-10  2.70E-10  2.71E-10  1.82E-10  2.68E-10  2.62E-10  2.61E-10  2.54E-10  8.74E-11  1.66E-10  2.48E-10  8.25E-11  1.62E-10  0.00E+00  1.89E-10  1.70E-10  1.03E-10  1.16E-10  1.07E-10  7.01E-11  4.58E-11
  3.60E-10  3.59E-10  3.59E-10  2.07E-10  3.11E-10  1.56E-10  1.56E-10  1.56E-10  2.11E-10  3.69E-10  3.22E-10  1.63E-10  3.98E-10  4.66E-10  4.11E-10  4.14E-10  3.49E-10  2.82E-10  3.57E-10  5.27E-10  8.22E-11  1.76E-10  4.42E-10  5.40E-10  9.00E-11  4.60E-10  1.95E-10  7.32E-10  5.50E-10  2.26E-10  6.87E-10  7.46E-10  1.93E-09  2.01E-09  5.75E-10  1.83E-09  2.15E-09  1.23E-09  2.15E-09  9.33E-10  9.25E-10  1.85E-09  0.00E+00  1.52E-09  1.81E-09  1.12E-09  1.82E-09  1.53E-09  1.21E-09  7.08E-10  1.59E-09  6.46E-10  1.26E-09  9.66E-10  1.41E-09  5.86E-10  1.08E-09  6.21E-10  1.00E-09  5.79E-10  8.37E-10  8.58E-10  3.42E-10  3.27E-10  3.93E-10  4.25E-10  4.10E-10  4.15E-10  2.72E-10  3.21E-10  3.02E-10  3.04E-10  2.18E-10  2.57E-10  2.51E-10  2.49E-10  2.84E-10  8.37E-11  1.99E-10  2.77E-10  7.88E-11  1.94E-10  3.81E-11  2.12E-10  1.90E-10  9.86E-11  1.11E-10  1.18E-10  6.67E-11  5.20E-11
  5.64E-10  5.64E-10  5.64E-10  4.55E-10  4.55E-10  3.42E-10  3.42E-10  3.43E-10  4.63E-10  5.79E-10  4.71E-10  3.57E-10  6.24E-10  7.31E-10  6.02E-10  6.05E-10  7.67E-10  6.20E-10  7.83E-10  8.27E-10  1.80E-10  3.86E-10  9.70E-10  7.90E-10  1.98E-10  1.01E-09  4.29E-10  1.15E-09  1.21E-09  4.96E-10  1.01E-09  1.09E-09  3.03E-09  3.15E-09  1.26E-09  2.67E-09  3.36E-09  2.69E-09  3.37E-09  2.04E-09  2.02E-09  2.69E-09  3.32E-09  0.00E+00  2.64E-09  2.44E-09  2.84E-09  2.22E-09  2.64E-09  1.55E-09  2.49E-09  1.41E-09  1.84E-09  2.11E-09  2.20E-09  1.28E-09  1.57E-09  1.35E-09  1.57E-09  1.26E-09  1.22E-09  1.34E-09  7.47E-10  7.14E-10  8.57E-10  6.17E-10  5.98E-10  6.47E-10  3.95E-10  5.00E-10  4.70E-10  4.73E-10  4.76E-10  3.74E-10  3.65E-10  3.64E-10  4.44E-10  1.82E-10  4.34E-10  4.33E-10  1.73E-10  4.23E-10  8.34E-11  3.31E-10  2.97E-10  2.15E-10  1.62E-10  1.84E-10  1.46E-10  8.11E-11
  2.46E-10  2.46E-10  2.46E-10  1.66E-10  2.49E-10  8.31E-11  8.33E-11  8.33E-11  1.69E-10  2.53E-10  2.58E-10  8.70E-11  2.74E-10  3.22E-10  3.32E-10  3.34E-10  2.26E-10  2.28E-10  2.30E-10  3.65E-10  0.00E+00  1.42E-10  2.86E-10  4.37E-10  0.00E+00  2.98E-10  1.58E-10  5.09E-10  3.57E-10  1.84E-10  5.58E-10  6.06E-10  1.37E-09  1.43E-09  4.77E-10  1.53E-09  1.54E-09  1.03E-09  1.55E-09  5.27E-10  5.25E-10  1.57E-09  1.55E-09  1.04E-09  0.00E+00  9.67E-10  1.35E-09  1.33E-09  8.43E-10  4.12E-10  1.19E-09  3.75E-10  1.10E-09  6.75E-10  1.06E-09  3.41E-10  9.42E-10  5.41E-10  7.53E-10  5.05E-10  7.30E-10  6.45E-10  1.98E-10  1.90E-10  3.42E-10  3.68E-10  3.56E-10  3.09E-10  2.35E-10  2.38E-10  2.24E-10  2.25E-10  1.52E-10  2.23E-10  2.19E-10  2.17E-10  2.13E-10  7.29E-11  1.39E-10  2.07E-10  6.91E-11  1.35E-10  0.00E+00  1.59E-10  1.40E-10  8.51E-11  9.59E-11  8.86E-11  5.86E-11  3.92E-11
  4.91E-10  4.91E-10  4.93E-10  4.99E-10  5.00E-10  2.50E-10  2.51E-10  2.51E-10  5.11E-10  5.11E-10  5.22E-10  2.64E-10  5.57E-10  6.63E-10  6.83E-10  6.88E-10  6.98E-10  7.06E-10  7.13E-10  7.56E-10  0.00E+00  4.45E-10  8.96E-10  9.13E-10  0.00E+00  9.35E-10  4.98E-10  1.07E-09  1.13E-09  5.80E-10  1.18E-09  1.28E-09  3.03E-09  3.19E-09  1.59E-09  3.48E-09  3.54E-09  3.53E-09  3.55E-09  1.86E-09  1.91E-09  3.84E-09  3.88E-09  3.88E-09  3.89E-09  0.00E+00  3.61E-09  3.57E-09  3.45E-09  1.69E-09  3.28E-09  1.56E-09  3.07E-09  2.82E-09  2.95E-09  1.43E-09  2.63E-09  2.27E-09  2.10E-09  2.12E-09  2.04E-09  1.79E-09  8.30E-10  7.92E-10  1.42E-09  1.02E-09  9.91E-10  8.57E-10  6.49E-10  6.59E-10  6.18E-10  6.23E-10  6.28E-10  6.15E-10  5.99E-10  5.96E-10  5.85E-10  3.00E-10  5.72E-10  5.70E-10  2.85E-10  5.57E-10  0.00E+00  4.35E-10  3.89E-10  3.50E-10  2.63E-10  2.41E-10  2.38E-10  1.10E-10
  2.46E-10  2.46E-10  2.48E-10  1.44E-10  2.16E-10  1.08E-10  1.08E-10  1.08E-10  1.47E-10  2.58E-10  2.26E-10  1.14E-10  2.82E-10  3.37E-10  2.98E-10  3.00E-10  2.54E-10  2.06E-10  2.60E-10  3.86E-10  6.06E-11  1.30E-10  3.28E-10  4.01E-10  6.68E-11  3.42E-10  1.46E-10  5.49E-10  4.14E-10  1.70E-10  5.18E-10  5.65E-10  1.58E-09  1.66E-09  4.76E-10  1.57E-09  1.86E-09  1.06E-09  1.87E-09  8.47E-10  8.77E-10  1.76E-09  2.10E-09  1.50E-09  1.82E-09  1.20E-09  0.00E+00  1.72E-09  1.41E-09  8.33E-10  1.90E-09  7.80E-10  1.54E-09  1.18E-09  1.73E-09  7.18E-10  1.33E-09  7.65E-10  1.24E-09  7.15E-10  1.03E-09  1.06E-09  4.20E-10  4.01E-10  4.80E-10  5.14E-10  4.99E-10  5.04E-10  3.27E-10  3.88E-10  3.63E-10  3.67E-10  2.63E-10  3.10E-10  3.03E-10  3.02E-10  3.44E-10  1.01E-10  2.39E-10  3.34E-10  9.54E-11  2.33E-10  4.59E-11  2.54E-10  2.28E-10  1.18E-10  1.33E-10  1.42E-10  7.97E-11  6.51E-11
  2.73E-10  2.73E-10  2.75E-10  1.86E-10  2.79E-10  9.33E-11  9.36E-11  9.36E-11  1.91E-10  2.86E-10  2.93E-10  9.89E-11  3.14E-10  3.76E-10  3.87E-10  3.90E-10  2.64E-10  2.67E-10  2.70E-10  4.30E-10  0.00E+00  1.69E-10  3.41E-10  5.21E-10  0.00E+00  3.56E-10  1.90E-10  6.12E-10  4.31E-10  2.22E-10  6.75E-10  7.36E-10  1.77E-09  1.86E-09  6.22E-10  2.05E-09  2.09E-09  1.39E-09  2.09E-09  7.39E-10  7.67E-10  2.31E-09  2.37E-09  1.58E-09  2.39E-09  1.59E-09  2.30E-09  0.00E+00  1.50E-09  7.40E-10  2.18E-09  6.98E-10  2.06E-09  1.27E-09  1.99E-09  6.43E-10  1.79E-09  1.03E-09  1.43E-09  9.61E-10  1.39E-09  1.22E-09  3.76E-10  3.59E-10  6.46E-10  6.91E-10  6.70E-10  5.76E-10  4.39E-10  4.43E-10  4.19E-10  4.21E-10  2.83E-10  4.17E-10  4.07E-10  4.06E-10  3.98E-10  1.36E-10  2.59E-10  3.86E-10  1.28E-10  2.50E-10  0.00E+00  2.94E-10  2.60E-10  1.58E-10  1.78E-10  1.64E-10  1.08E-10  7.51E-11
  3.24E-10  3.24E-10  3.26E-10  2.65E-10  2.66E-10  2.00E-10  2.00E-10  2.00E-10  2.72E-10  3.41E-10  2.79E-10  2.12E-10  3.74E-10  4.50E-10  3.71E-10  3.74E-10  4.74E-10  3.84E-10  4.85E-10  5.15E-10  1.13E-10  2.44E-10  6.13E-10  5.00E-10  1.25E-10  6.41E-10  2.73E-10  7.36E-10  7.76E-10  3.20E-10  6.49E-10  7.08E-10  2.14E-09  2.25E-09  9.02E-10  1.99E-09  2.53E-09  2.02E-09  2.54E-09  1.62E-09  1.68E-09  2.25E-09  2.89E-09  2.89E-09  2.35E-09  2.40E-09  2.92E-09  2.31E-09  0.00E+00  1.67E-09  2.76E-09  1.61E-09  2.11E-09  2.47E-09  2.56E-09  1.49E-09  1.85E-09  1.60E-09  1.86E-09  1.50E-09  1.44E-09  1.58E-09  8.79E-10  8.41E-10  1.01E-09  7.16E-10  6.93E-10  7.53E-10  4.56E-10  5.78E-10  5.43E-10  5.47E-10  5.50E-10  4.31E-10  4.23E-10  4.19E-10  5.11E-10  2.12E-10  5.01E-10  5.00E-10  2.00E-10  4.86E-10  9.63E-11  3.81E-10  3.40E-10  2.46E-10  1.85E-10  2.10E-10  1.67E-10  9.72E-11
  3.26E-10  3.27E-10  3.29E-10  2.23E-10  2.23E-10  3.36E-10  3.37E-10  3.37E-10  2.29E-10  3.44E-10  2.34E-10  3.57E-10  3.78E-10  4.54E-10  3.13E-10  3.15E-10  4.80E-10  3.23E-10  4.90E-10  5.21E-10  1.91E-10  4.12E-10  6.21E-10  4.22E-10  2.11E-10  6.49E-10  4.61E-10  7.45E-10  7.86E-10  5.40E-10  5.48E-10  5.98E-10  2.17E-09  2.29E-09  1.53E-09  1.68E-09  2.57E-09  1.71E-09  2.58E-09  2.74E-09  2.85E-09  1.91E-09  2.95E-09  2.94E-09  2.00E-09  2.06E-09  3.03E-09  2.00E-09  2.91E-09  0.00E+00  2.85E-09  2.78E-09  1.83E-09  2.57E-09  2.67E-09  2.60E-09  1.61E-09  1.40E-09  1.94E-09  1.31E-09  1.26E-09  1.66E-09  1.53E-09  1.47E-09  8.78E-10  6.25E-10  6.06E-10  7.84E-10  3.96E-10  6.04E-10  5.69E-10  5.73E-10  5.77E-10  3.77E-10  3.71E-10  3.66E-10  5.39E-10  3.71E-10  5.26E-10  5.23E-10  3.48E-10  5.10E-10  1.67E-10  4.00E-10  3.55E-10  2.15E-10  1.62E-10  2.24E-10  1.47E-10  1.02E-10
  5.12E-10  5.13E-10  5.17E-10  3.00E-10  4.52E-10  2.26E-10  2.27E-10  2.27E-10  3.09E-10  5.41E-10  4.74E-10  2.41E-10  5.95E-10  7.17E-10  6.34E-10  6.39E-10  5.41E-10  4.37E-10  5.53E-10  8.23E-10  1.29E-10  2.79E-10  7.01E-10  8.58E-10  1.43E-10  7.32E-10  3.13E-10  1.18E-09  8.88E-10  3.66E-10  1.11E-09  1.22E-09  3.44E-09  3.63E-09  1.04E-09  3.43E-09  4.08E-09  2.33E-09  4.09E-09  1.86E-09  1.94E-09  3.91E-09  4.70E-09  3.35E-09  4.09E-09  2.84E-09  4.93E-09  4.19E-09  3.40E-09  2.01E-09  0.00E+00  1.94E-09  3.85E-09  3.03E-09  4.38E-09  1.83E-09  3.42E-09  1.98E-09  3.22E-09  1.85E-09  2.68E-09  2.75E-09  1.09E-09  1.04E-09  1.25E-09  1.33E-09  1.29E-09  1.30E-09  8.44E-10  9.96E-10  9.38E-10  9.41E-10  6.78E-10  7.99E-10  7.85E-10  7.78E-10  8.90E-10  2.62E-10  6.22E-10  8.66E-10  2.47E-10  6.06E-10  1.19E-10  6.63E-10  5.86E-10  3.04E-10  3.42E-10  3.68E-10  2.09E-10  1.68E-10
  6.69E-10  6.70E-10  6.75E-10  4.58E-10  4.59E-10  6.91E-10  6.93E-10  6.93E-10  4.72E-10  7.08E-10  4.83E-10  7.36E-10  7.81E-10  9.43E-10  6.49E-10  6.54E-10  9.96E-10  6.71E-10  1.02E-09  1.08E-09  3.98E-10  8.57E-10  1.29E-09  8.80E-10  4.40E-10  1.35E-09  9.62E-10  1.55E-09  1.64E-09  1.13E-09  1.14E-09  1.25E-09  4.55E-09  4.80E-09  3.20E-09  3.54E-09  5.40E-09  3.59E-09  5.42E-09  5.77E-09  6.02E-09  4.04E-09  6.25E-09  6.24E-09  4.24E-09  4.46E-09  6.73E-09  4.47E-09  6.61E-09  6.53E-09  6.41E-09  0.00E+00  4.11E-09  5.93E-09  6.08E-09  5.97E-09  3.75E-09  3.28E-09  4.57E-09  3.07E-09  2.95E-09  3.90E-09  3.61E-09  3.44E-09  2.06E-09  1.47E-09  1.42E-09  1.84E-09  9.33E-10  1.42E-09  1.34E-09  1.35E-09  1.35E-09  8.87E-10  8.68E-10  8.64E-10  1.27E-09  8.68E-10  1.24E-09  1.23E-09  8.19E-10  1.20E-09  3.93E-10  9.37E-10  8.34E-10  5.07E-10  3.79E-10  5.26E-10  3.46E-10  2.37E-10
  5.76E-10  5.76E-10  5.82E-10  3.95E-10  5.93E-10  1.98E-10  1.99E-10  1.99E-10  4.06E-10  6.10E-10  6.25E-10  2.11E-10  6.73E-10  8.13E-10  8.39E-10  8.46E-10  5.73E-10  5.79E-10  5.86E-10  9.35E-10  0.00E+00  3.70E-10  7.44E-10  1.14E-09  0.00E+00  7.78E-10  4.15E-10  1.34E-09  9.45E-10  4.87E-10  1.48E-09  1.62E-09  3.93E-09  4.15E-09  1.38E-09  4.58E-09  4.67E-09  3.11E-09  4.68E-09  1.66E-09  1.74E-09  5.24E-09  5.41E-09  3.60E-09  5.51E-09  3.87E-09  5.86E-09  5.85E-09  3.86E-09  1.91E-09  5.63E-09  1.81E-09  0.00E+00  3.47E-09  5.32E-09  1.75E-09  4.95E-09  2.90E-09  4.03E-09  2.71E-09  3.91E-09  3.44E-09  1.06E-09  1.02E-09  1.82E-09  1.95E-09  1.88E-09  1.63E-09  1.23E-09  1.25E-09  1.18E-09  1.18E-09  7.94E-10  1.17E-09  1.15E-09  1.14E-09  1.12E-09  3.82E-10  7.28E-10  1.09E-09  3.63E-10  7.08E-10  0.00E+00  8.32E-10  7.33E-10  4.47E-10  5.01E-10  4.65E-10  3.06E-10  2.10E-10
  6.85E-10  6.86E-10  6.93E-10  5.66E-10  5.67E-10  4.26E-10  4.28E-10  4.28E-10  5.83E-10  7.29E-10  5.98E-10  4.55E-10  8.07E-10  9.78E-10  8.08E-10  8.14E-10  1.03E-09  8.37E-10  1.06E-09  1.13E-09  2.48E-10  5.35E-10  1.35E-09  1.10E-09  2.75E-10  1.41E-09  6.02E-10  1.62E-09  1.71E-09  7.06E-10  1.43E-09  1.56E-09  4.75E-09  5.01E-09  2.01E-09  4.43E-09  5.64E-09  4.51E-09  5.66E-09  3.62E-09  3.78E-09  5.07E-09  6.56E-09  6.55E-09  5.35E-09  5.69E-09  7.24E-09  5.81E-09  7.27E-09  4.35E-09  7.21E-09  4.24E-09  5.59E-09  0.00E+00  6.80E-09  3.99E-09  5.16E-09  4.61E-09  5.36E-09  4.32E-09  4.17E-09  4.59E-09  2.55E-09  2.43E-09  2.91E-09  2.08E-09  2.01E-09  2.17E-09  1.31E-09  1.66E-09  1.57E-09  1.57E-09  1.58E-09  1.25E-09  1.22E-09  1.21E-09  1.49E-09  6.09E-10  1.45E-09  1.44E-09  5.76E-10  1.41E-09  2.77E-10  1.11E-09  9.81E-10  7.17E-10  5.38E-10  6.21E-10  4.89E-10  2.77E-10
  6.79E-10  6.79E-10  6.86E-10  3.99E-10  6.00E-10  3.01E-10  3.02E-10  3.02E-10  4.11E-10  7.20E-10  6.33E-10  3.21E-10  7.97E-10  9.63E-10  8.53E-10  8.59E-10  7.27E-10  5.88E-10  7.44E-10  1.11E-09  1.75E-10  3.76E-10  9.46E-10  1.16E-09  1.93E-10  9.90E-10  4.23E-10  1.59E-09  1.20E-09  4.96E-10  1.51E-09  1.65E-09  4.67E-09  4.93E-09  1.41E-09  4.67E-09  5.55E-09  3.16E-09  5.57E-09  2.54E-09  2.66E-09  5.34E-09  6.44E-09  4.59E-09  5.63E-09  3.97E-09  7.05E-09  6.05E-09  5.02E-09  3.00E-09  6.91E-09  2.87E-09  5.68E-09  4.55E-09  0.00E+00  2.74E-09  5.25E-09  3.09E-09  5.03E-09  2.90E-09  4.18E-09  4.30E-09  1.70E-09  1.63E-09  1.95E-09  2.09E-09  2.02E-09  2.04E-09  1.32E-09  1.56E-09  1.47E-09  1.48E-09  1.06E-09  1.25E-09  1.22E-09  1.22E-09  1.39E-09  4.08E-10  9.73E-10  1.35E-09  3.86E-10  9.45E-10  1.87E-10  1.04E-09  9.26E-10  4.77E-10  5.38E-10  5.79E-10  3.26E-10  2.61E-10
  6.84E-10  6.85E-10  6.92E-10  4.70E-10  4.71E-10  7.08E-10  7.11E-10  7.11E-10  4.84E-10  7.27E-10  4.97E-10  7.57E-10  8.05E-10  9.74E-10  6.71E-10  6.76E-10  1.03E-09  6.95E-10  1.05E-09  1.12E-09  4.12E-10  8.89E-10  1.34E-09  9.12E-10  4.56E-10  1.40E-09  9.99E-10  1.61E-09  1.71E-09  1.17E-09  1.19E-09  1.30E-09  4.73E-09  4.99E-09  3.33E-09  3.68E-09  5.62E-09  3.74E-09  5.64E-09  6.01E-09  6.28E-09  4.21E-09  6.53E-09  6.52E-09  4.44E-09  4.72E-09  7.20E-09  4.81E-09  7.22E-09  7.20E-09  7.15E-09  6.98E-09  4.60E-09  6.56E-09  6.72E-09  0.00E+00  4.25E-09  3.79E-09  5.28E-09  3.55E-09  3.42E-09  4.52E-09  4.18E-09  4.00E-09  2.39E-09  1.70E-09  1.65E-09  2.15E-09  1.08E-09  1.64E-09  1.54E-09  1.56E-09  1.56E-09  1.02E-09  1.00E-09  9.96E-10  1.46E-09  1.00E-09  1.43E-09  1.42E-09  9.44E-10  1.39E-09  4.55E-10  1.09E-09  9.68E-10  5.91E-10  4.43E-10  6.11E-10  4.03E-10  2.73E-10
  4.63E-10  4.64E-10  4.69E-10  3.19E-10  4.80E-10  1.60E-10  1.61E-10  1.61E-10  3.29E-10  4.94E-10  5.07E-10  1.72E-10  5.49E-10  6.66E-10  6.88E-10  6.93E-10  4.70E-10  4.75E-10  4.81E-10  7.68E-10  0.00E+00  3.05E-10  6.13E-10  9.37E-10  0.00E+00  6.41E-10  3.42E-10  1.11E-09  7.79E-10  4.02E-10  1.22E-09  1.34E-09  3.24E-09  3.42E-09  1.14E-09  3.78E-09  3.85E-09  2.56E-09  3.86E-09  1.37E-09  1.44E-09  4.33E-09  4.48E-09  2.98E-09  4.57E-09  3.25E-09  4.99E-09  5.01E-09  3.36E-09  1.68E-09  5.05E-09  1.67E-09  4.99E-09  3.20E-09  4.91E-09  1.61E-09  0.00E+00  2.81E-09  3.94E-09  2.64E-09  3.83E-09  3.38E-09  1.04E-09  9.96E-10  1.79E-09  1.91E-09  1.85E-09  1.60E-09  1.21E-09  1.23E-09  1.15E-09  1.16E-09  7.79E-10  1.15E-09  1.12E-09  1.12E-09  1.10E-09  3.74E-10  7.11E-10  1.06E-09  3.54E-10  6.94E-10  0.00E+00  8.13E-10  7.29E-10  4.38E-10  4.97E-10  4.55E-10  2.97E-10  2.02E-10
  5.70E-10  5.71E-10  5.79E-10  5.92E-10  5.93E-10  2.97E-10  2.98E-10  2.99E-10  6.11E-10  6.12E-10  6.28E-10  3.19E-10  6.81E-10  8.30E-10  8.58E-10  8.64E-10  8.78E-10  8.89E-10  8.99E-10  9.58E-10  0.00E+00  5.71E-10  1.15E-09  1.17E-09  0.00E+00  1.20E-09  6.42E-10  1.38E-09  1.46E-09  7.54E-10  1.53E-09  1.67E-09  4.03E-09  4.25E-09  2.13E-09  4.70E-09  4.78E-09  4.77E-09  4.80E-09  2.56E-09  2.67E-09  5.38E-09  5.56E-09  5.55E-09  5.68E-09  6.08E-09  6.24E-09  6.27E-09  6.34E-09  3.18E-09  6.40E-09  3.21E-09  6.43E-09  6.40E-09  6.43E-09  3.21E-09  6.30E-09  0.00E+00  5.56E-09  5.59E-09  5.44E-09  4.86E-09  2.26E-09  2.16E-09  3.88E-09  2.76E-09  2.68E-09  2.32E-09  1.76E-09  1.78E-09  1.68E-09  1.69E-09  1.70E-09  1.67E-09  1.63E-09  1.62E-09  1.59E-09  8.15E-10  1.55E-09  1.55E-09  7.74E-10  1.51E-09  0.00E+00  1.19E-09  1.06E-09  9.64E-10  7.37E-10  6.76E-10  6.65E-10  2.85E-10
  3.60E-10  3.61E-10  3.66E-10  2.14E-10  3.22E-10  1.61E-10  1.62E-10  1.62E-10  2.21E-10  3.87E-10  3.41E-10  1.73E-10  4.32E-10  5.27E-10  4.67E-10  4.71E-10  3.99E-10  3.23E-10  4.08E-10  6.09E-10  9.61E-11  2.07E-10  5.22E-10  6.39E-10  1.07E-10  5.46E-10  2.33E-10  8.80E-10  6.64E-10  2.74E-10  8.33E-10  9.11E-10  2.55E-09  2.69E-09  7.69E-10  2.54E-09  3.02E-09  1.72E-09  3.03E-09  1.38E-09  1.45E-09  2.91E-09  3.51E-09  2.50E-09  3.07E-09  2.19E-09  3.94E-09  3.40E-09  2.87E-09  1.73E-09  4.05E-09  1.75E-09  3.50E-09  2.93E-09  4.10E-09  1.76E-09  3.49E-09  2.21E-09  0.00E+00  2.09E-09  3.10E-09  3.29E-09  1.31E-09  1.26E-09  1.50E-09  1.61E-09  1.56E-09  1.57E-09  1.03E-09  1.21E-09  1.14E-09  1.15E-09  8.26E-10  9.74E-10  9.52E-10  9.49E-10  1.08E-09  3.17E-10  7.56E-10  1.05E-09  3.00E-10  7.37E-10  1.45E-10  8.09E-10  7.21E-10  3.76E-10  4.25E-10  4.59E-10  2.59E-10  1.92E-10
  2.88E-10  2.88E-10  2.92E-10  2.99E-10  3.00E-10  1.50E-10  1.51E-10  1.51E-10  3.09E-10  3.09E-10  3.18E-10  1.62E-10  3.45E-10  4.21E-10  4.35E-10  4.38E-10  4.46E-10  4.51E-10  4.56E-10  4.86E-10  0.00E+00  2.90E-10  5.83E-10  5.95E-10  0.00E+00  6.10E-10  3.26E-10  7.03E-10  7.43E-10  3.83E-10  7.76E-10  8.48E-10  2.04E-09  2.15E-09  1.08E-09  2.37E-09  2.41E-09  2.41E-09  2.42E-09  1.29E-09  1.35E-09  2.71E-09  2.81E-09  2.80E-09  2.86E-09  3.07E-09  3.15E-09  3.17E-09  3.21E-09  1.61E-09  3.24E-09  1.63E-09  3.26E-09  3.27E-09  3.27E-09  1.64E-09  3.25E-09  3.07E-09  2.90E-09  0.00E+00  2.88E-09  2.61E-09  1.21E-09  1.16E-09  2.09E-09  1.49E-09  1.44E-09  1.25E-09  9.49E-10  9.60E-10  9.04E-10  9.09E-10  9.15E-10  8.98E-10  8.81E-10  8.76E-10  8.58E-10  4.40E-10  8.36E-10  8.34E-10  4.17E-10  8.17E-10  0.00E+00  6.41E-10  5.69E-10  5.20E-10  3.90E-10  3.62E-10  3.58E-10  1.52E-10
  4.82E-10  4.83E-10  4.90E-10  3.34E-10  5.03E-10  1.68E-10  1.69E-10  1.69E-10  3.46E-10  5.19E-10  5.34E-10  1.81E-10  5.79E-10  7.07E-10  7.31E-10  7.37E-10  4.99E-10  5.05E-10  5.11E-10  8.17E-10  0.00E+00  3.25E-10  6.54E-10  1.00E-09  0.00E+00  6.84E-10  3.65E-10  1.18E-09  8.32E-10  4.29E-10  1.30E-09  1.43E-09  3.42E-09  3.60E-09  1.20E-09  3.97E-09  4.05E-09  2.69E-09  4.06E-09  1.44E-09  1.51E-09  4.54E-09  4.70E-09  3.13E-09  4.79E-09  3.42E-09  5.28E-09  5.31E-09  3.58E-09  1.80E-09  5.43E-09  1.82E-09  5.48E-09  3.67E-09  5.49E-09  1.83E-09  5.48E-09  3.52E-09  5.00E-09  3.35E-09  0.00E+00  4.52E-09  1.41E-09  1.35E-09  2.42E-09  2.60E-09  2.51E-09  2.17E-09  1.65E-09  1.67E-09  1.57E-09  1.58E-09  1.06E-09  1.57E-09  1.53E-09  1.52E-09  1.49E-09  5.11E-10  9.73E-10  1.46E-09  4.84E-10  9.48E-10  0.00E+00  1.11E-09  9.91E-10  6.03E-10  6.79E-10  6.29E-10  4.14E-10  2.62E-10
  7.33E-10  7.35E-10  7.46E-10  4.37E-10  6.57E-10  3.30E-10  3.31E-10  3.31E-10  4.53E-10  7.92E-10  6.99E-10  3.55E-10  8.86E-10  1.08E-09  9.61E-10  9.68E-10  8.20E-10  6.64E-10  8.40E-10  1.25E-09  1.98E-10  4.27E-10  1.07E-09  1.32E-09  2.19E-10  1.12E-09  4.80E-10  1.81E-09  1.37E-09  5.64E-10  1.71E-09  1.87E-09  5.18E-09  5.46E-09  1.56E-09  5.16E-09  6.12E-09  3.49E-09  6.14E-09  2.80E-09  2.92E-09  5.88E-09  7.09E-09  5.06E-09  6.20E-09  4.43E-09  7.96E-09  6.87E-09  5.79E-09  3.49E-09  8.20E-09  3.54E-09  7.10E-09  5.96E-09  8.32E-09  3.57E-09  7.17E-09  4.74E-09  8.16E-09  4.68E-09  6.92E-09  0.00E+00  3.04E-09  2.93E-09  3.53E-09  3.79E-09  3.67E-09  3.70E-09  2.42E-09  2.86E-09  2.70E-09  2.72E-09  1.95E-09  2.30E-09  2.25E-09  2.24E-09  2.56E-09  7.51E-10  1.79E-09  2.50E-09  7.12E-10  1.74E-09  3.43E-10  1.93E-09  1.72E-09  8.96E-10  1.02E-09  1.11E-09  6.26E-10  4.34E-10
  3.69E-10  3.70E-10  3.75E-10  2.57E-10  2.57E-10  3.87E-10  3.89E-10  3.89E-10  2.66E-10  3.99E-10  2.74E-10  4.18E-10  4.47E-10  5.48E-10  3.77E-10  3.80E-10  5.80E-10  3.91E-10  5.94E-10  6.33E-10  2.33E-10  5.03E-10  7.60E-10  5.17E-10  2.59E-10  7.95E-10  5.66E-10  9.15E-10  9.66E-10  6.64E-10  6.73E-10  7.35E-10  2.60E-09  2.74E-09  1.83E-09  2.01E-09  3.06E-09  2.04E-09  3.07E-09  3.27E-09  3.41E-09  2.28E-09  3.54E-09  3.54E-09  2.41E-09  2.58E-09  3.97E-09  2.66E-09  4.04E-09  4.06E-09  4.09E-09  4.12E-09  2.76E-09  4.17E-09  4.15E-09  4.16E-09  2.79E-09  2.78E-09  4.14E-09  2.76E-09  2.74E-09  3.91E-09  0.00E+00  3.61E-09  2.20E-09  1.58E-09  1.52E-09  1.98E-09  1.01E-09  1.53E-09  1.44E-09  1.45E-09  1.46E-09  9.57E-10  9.35E-10  9.31E-10  1.37E-09  9.35E-10  1.34E-09  1.33E-09  8.87E-10  1.30E-09  4.28E-10  1.03E-09  9.19E-10  5.57E-10  4.25E-10  5.89E-10  3.89E-10  2.28E-10
  7.40E-10  7.42E-10  7.54E-10  5.16E-10  5.17E-10  7.78E-10  7.81E-10  7.81E-10  5.35E-10  8.02E-10  5.51E-10  8.41E-10  8.99E-10  1.10E-09  7.60E-10  7.66E-10  1.17E-09  7.88E-10  1.20E-09  1.27E-09  4.69E-10  1.01E-09  1.53E-09  1.04E-09  5.20E-10  1.60E-09  1.14E-09  1.84E-09  1.94E-09  1.34E-09  1.35E-09  1.48E-09  5.20E-09  5.47E-09  3.65E-09  4.01E-09  6.12E-09  4.08E-09  6.14E-09  6.53E-09  6.81E-09  4.57E-09  7.07E-09  7.06E-09  4.81E-09  5.15E-09  7.93E-09  5.32E-09  8.07E-09  8.11E-09  8.17E-09  8.23E-09  5.50E-09  8.32E-09  8.29E-09  8.31E-09  5.57E-09  5.56E-09  8.30E-09  5.54E-09  5.51E-09  8.02E-09  7.61E-09  0.00E+00  4.56E-09  3.28E-09  3.17E-09  4.12E-09  2.09E-09  3.18E-09  3.00E-09  3.02E-09  3.04E-09  1.99E-09  1.95E-09  1.94E-09  2.85E-09  1.95E-09  2.78E-09  2.77E-09  1.85E-09  2.71E-09  8.91E-10  2.14E-09  1.91E-09  1.17E-09  8.87E-10  1.23E-09  8.09E-10  4.69E-10
  5.96E-10  5.97E-10  6.07E-10  6.23E-10  6.25E-10  3.13E-10  3.15E-10  3.15E-10  6.47E-10  6.47E-10  6.66E-10  3.39E-10  7.26E-10  8.90E-10  9.21E-10  9.28E-10  9.43E-10  9.55E-10  9.66E-10  1.03E-09  0.00E+00  6.14E-10  1.23E-09  1.26E-09  0.00E+00  1.29E-09  6.89E-10  1.49E-09  1.57E-09  8.08E-10  1.64E-09  1.79E-09  4.15E-09  4.36E-09  2.18E-09  4.79E-09  4.87E-09  4.86E-09  4.88E-09  2.59E-09  2.70E-09  5.43E-09  5.61E-09  5.60E-09  5.72E-09  6.11E-09  6.28E-09  6.31E-09  6.39E-09  3.21E-09  6.46E-09  3.26E-09  6.53E-09  6.58E-09  6.56E-09  3.29E-09  6.61E-09  6.61E-09  6.59E-09  6.60E-09  6.58E-09  6.49E-09  3.19E-09  3.14E-09  0.00E+00  4.29E-09  4.15E-09  3.60E-09  2.75E-09  2.78E-09  2.63E-09  2.64E-09  2.66E-09  2.61E-09  2.56E-09  2.54E-09  2.49E-09  1.28E-09  2.44E-09  2.43E-09  1.21E-09  2.37E-09  0.00E+00  1.89E-09  1.68E-09  1.54E-09  1.18E-09  1.09E-09  1.08E-09  3.98E-10
  4.98E-10  5.00E-10  5.09E-10  3.49E-10  5.25E-10  1.76E-10  1.76E-10  1.76E-10  3.63E-10  5.45E-10  5.61E-10  1.91E-10  6.13E-10  7.52E-10  7.78E-10  7.84E-10  5.31E-10  5.37E-10  5.44E-10  8.69E-10  0.00E+00  3.44E-10  6.93E-10  1.06E-09  0.00E+00  7.24E-10  3.86E-10  1.24E-09  8.74E-10  4.50E-10  1.37E-09  1.49E-09  3.32E-09  3.48E-09  1.16E-09  3.80E-09  3.86E-09  2.57E-09  3.87E-09  1.37E-09  1.42E-09  4.28E-09  4.41E-09  2.94E-09  4.49E-09  3.19E-09  4.90E-09  4.93E-09  3.33E-09  1.67E-09  5.04E-09  1.69E-09  5.09E-09  3.42E-09  5.11E-09  1.71E-09  5.15E-09  3.44E-09  5.14E-09  3.43E-09  5.14E-09  5.09E-09  1.69E-09  1.68E-09  3.32E-09  0.00E+00  4.32E-09  3.77E-09  2.88E-09  2.91E-09  2.75E-09  2.77E-09  1.86E-09  2.74E-09  2.69E-09  2.67E-09  2.62E-09  8.96E-10  1.71E-09  2.55E-09  8.51E-10  1.67E-09  0.00E+00  2.00E-09  1.80E-09  1.10E-09  1.28E-09  1.19E-09  7.82E-10  3.73E-10
  6.40E-10  6.42E-10  6.54E-10  4.49E-10  6.75E-10  2.26E-10  2.27E-10  2.27E-10  4.67E-10  7.00E-10  7.22E-10  2.45E-10  7.88E-10  9.67E-10  1.00E-09  1.01E-09  6.83E-10  6.91E-10  6.99E-10  1.12E-09  0.00E+00  4.42E-10  8.90E-10  1.36E-09  0.00E+00  9.30E-10  4.96E-10  1.60E-09  1.12E-09  5.78E-10  1.76E-09  1.91E-09  4.24E-09  4.45E-09  1.48E-09  4.85E-09  4.93E-09  3.28E-09  4.95E-09  1.74E-09  1.81E-09  5.46E-09  5.63E-09  3.75E-09  5.73E-09  4.06E-09  6.25E-09  6.28E-09  4.24E-09  2.13E-09  6.42E-09  2.16E-09  6.49E-09  4.36E-09  6.52E-09  2.18E-09  6.56E-09  4.38E-09  6.55E-09  4.37E-09  6.55E-09  6.49E-09  2.15E-09  2.14E-09  4.23E-09  5.75E-09  0.00E+00  4.94E-09  3.78E-09  3.82E-09  3.61E-09  3.64E-09  2.44E-09  3.59E-09  3.52E-09  3.50E-09  3.43E-09  1.17E-09  2.24E-09  3.35E-09  1.11E-09  2.18E-09  0.00E+00  2.62E-09  2.35E-09  1.44E-09  1.67E-09  1.56E-09  1.02E-09  4.84E-10
  4.73E-10  4.75E-10  4.84E-10  2.85E-10  4.29E-10  2.15E-10  2.16E-10  2.16E-10  2.97E-10  5.19E-10  4.59E-10  2.34E-10  5.85E-10  7.17E-10  6.36E-10  6.40E-10  5.42E-10  4.39E-10  5.55E-10  8.28E-10  1.30E-10  2.80E-10  7.05E-10  8.63E-10  1.44E-10  7.36E-10  3.14E-10  1.18E-09  8.86E-10  3.65E-10  1.11E-09  1.20E-09  3.06E-09  3.21E-09  9.17E-10  2.99E-09  3.54E-09  2.02E-09  3.55E-09  1.61E-09  1.67E-09  3.35E-09  4.03E-09  2.87E-09  3.51E-09  2.49E-09  4.46E-09  3.84E-09  3.24E-09  1.95E-09  4.58E-09  1.98E-09  3.97E-09  3.33E-09  4.65E-09  2.00E-09  4.01E-09  2.68E-09  4.68E-09  2.67E-09  4.00E-09  4.63E-09  1.97E-09  1.96E-09  2.59E-09  3.72E-09  3.69E-09  0.00E+00  2.60E-09  3.07E-09  2.89E-09  2.92E-09  2.09E-09  2.47E-09  2.42E-09  2.41E-09  2.75E-09  8.07E-10  1.92E-09  2.68E-09  7.66E-10  1.87E-09  3.68E-10  2.10E-09  1.88E-09  9.89E-10  1.15E-09  1.25E-09  7.06E-10  3.69E-10
  1.98E-10  1.98E-10  2.03E-10  1.39E-10  2.09E-10  7.00E-11  7.04E-11  7.04E-11  1.45E-10  2.17E-10  2.24E-10  7.62E-11  2.45E-10  3.00E-10  3.10E-10  3.12E-10  2.11E-10  2.14E-10  2.16E-10  3.45E-10  0.00E+00  1.36E-10  2.73E-10  4.17E-10  0.00E+00  2.85E-10  1.51E-10  4.86E-10  3.41E-10  1.75E-10  5.32E-10  5.76E-10  1.21E-09  1.26E-09  4.21E-10  1.37E-09  1.39E-09  9.24E-10  1.39E-09  4.88E-10  5.06E-10  1.52E-09  1.57E-09  1.04E-09  1.59E-09  1.12E-09  1.73E-09  1.74E-09  1.17E-09  5.87E-10  1.77E-09  5.95E-10  1.79E-09  1.20E-09  1.80E-09  6.00E-10  1.81E-09  1.21E-09  1.81E-09  1.21E-09  1.80E-09  1.79E-09  5.93E-10  5.90E-10  1.17E-09  1.67E-09  1.66E-09  1.63E-09  0.00E+00  1.49E-09  1.41E-09  1.42E-09  9.55E-10  1.41E-09  1.38E-09  1.37E-09  1.34E-09  4.60E-10  8.72E-10  1.30E-09  4.33E-10  8.48E-10  0.00E+00  1.01E-09  9.05E-10  5.55E-10  6.47E-10  6.04E-10  3.98E-10  1.61E-10
  5.64E-10  5.66E-10  5.78E-10  3.41E-10  5.12E-10  2.57E-10  2.58E-10  2.58E-10  3.55E-10  6.21E-10  5.49E-10  2.80E-10  7.00E-10  8.57E-10  7.59E-10  7.64E-10  6.47E-10  5.24E-10  6.62E-10  9.86E-10  1.55E-10  3.33E-10  8.36E-10  1.02E-09  1.70E-10  8.72E-10  3.71E-10  1.39E-09  1.04E-09  4.29E-10  1.30E-09  1.41E-09  3.46E-09  3.62E-09  1.03E-09  3.36E-09  3.98E-09  2.27E-09  3.99E-09  1.80E-09  1.86E-09  3.75E-09  4.49E-09  3.20E-09  3.92E-09  2.76E-09  4.95E-09  4.27E-09  3.59E-09  2.16E-09  5.08E-09  2.19E-09  4.40E-09  3.69E-09  5.15E-09  2.21E-09  4.45E-09  2.97E-09  5.18E-09  2.96E-09  4.44E-09  5.13E-09  2.19E-09  2.17E-09  2.86E-09  4.10E-09  4.08E-09  4.67E-09  3.59E-09  0.00E+00  4.01E-09  4.04E-09  2.91E-09  3.42E-09  3.35E-09  3.33E-09  3.81E-09  1.12E-09  2.66E-09  3.70E-09  1.06E-09  2.59E-09  5.09E-10  2.88E-09  2.58E-09  1.36E-09  1.59E-09  1.73E-09  9.77E-10  4.60E-10
  2.80E-10  2.82E-10  2.88E-10  1.69E-10  2.55E-10  1.28E-10  1.28E-10  1.29E-10  1.76E-10  3.09E-10  2.73E-10  1.39E-10  3.48E-10  4.26E-10  3.77E-10  3.80E-10  3.22E-10  2.60E-10  3.29E-10  4.90E-10  7.69E-11  1.65E-10  4.15E-10  5.07E-10  8.46E-11  4.33E-10  1.84E-10  6.89E-10  5.17E-10  2.12E-10  6.45E-10  6.98E-10  1.70E-09  1.77E-09  5.07E-10  1.65E-09  1.95E-09  1.11E-09  1.95E-09  8.80E-10  9.12E-10  1.83E-09  2.20E-09  1.57E-09  1.91E-09  1.35E-09  2.42E-09  2.08E-09  1.75E-09  1.06E-09  2.48E-09  1.07E-09  2.15E-09  1.80E-09  2.51E-09  1.08E-09  2.17E-09  1.45E-09  2.53E-09  1.45E-09  2.17E-09  2.51E-09  1.07E-09  1.06E-09  1.40E-09  2.00E-09  1.99E-09  2.28E-09  1.84E-09  2.18E-09  0.00E+00  2.06E-09  1.48E-09  1.75E-09  1.73E-09  1.72E-09  1.96E-09  5.76E-10  1.37E-09  1.91E-09  5.44E-10  1.33E-09  2.62E-10  1.48E-09  1.33E-09  6.97E-10  8.23E-10  8.94E-10  5.06E-10  2.30E-10
  1.94E-10  1.95E-10  1.99E-10  1.17E-10  1.77E-10  8.86E-11  8.90E-11  8.90E-11  1.22E-10  2.14E-10  1.89E-10  9.64E-11  2.41E-10  2.95E-10  2.61E-10  2.63E-10  2.23E-10  1.80E-10  2.28E-10  3.39E-10  5.33E-11  1.14E-10  2.88E-10  3.51E-10  5.86E-11  3.00E-10  1.27E-10  4.77E-10  3.58E-10  1.47E-10  4.47E-10  4.84E-10  1.18E-09  1.23E-09  3.52E-10  1.14E-09  1.35E-09  7.71E-10  1.36E-09  6.11E-10  6.33E-10  1.27E-09  1.52E-09  1.09E-09  1.33E-09  9.37E-10  1.68E-09  1.45E-09  1.22E-09  7.34E-10  1.72E-09  7.44E-10  1.49E-09  1.25E-09  1.75E-09  7.50E-10  1.51E-09  1.01E-09  1.76E-09  1.00E-09  1.50E-09  1.74E-09  7.41E-10  7.38E-10  9.72E-10  1.39E-09  1.38E-09  1.58E-09  1.27E-09  1.50E-09  1.42E-09  0.00E+00  1.02E-09  1.21E-09  1.19E-09  1.18E-09  1.35E-09  3.96E-10  9.45E-10  1.32E-09  3.75E-10  9.17E-10  1.81E-10  1.01E-09  9.14E-10  4.79E-10  5.59E-10  6.11E-10  3.44E-10  1.59E-10
  3.61E-10  3.62E-10  3.70E-10  3.05E-10  3.06E-10  2.31E-10  2.32E-10  2.32E-10  3.18E-10  3.98E-10  3.28E-10  2.51E-10  4.48E-10  5.48E-10  4.53E-10  4.57E-10  5.80E-10  4.69E-10  5.93E-10  6.31E-10  1.39E-10  2.98E-10  7.48E-10  6.10E-10  1.53E-10  7.80E-10  3.32E-10  8.88E-10  9.33E-10  3.83E-10  7.76E-10  8.40E-10  2.19E-09  2.29E-09  9.17E-10  1.98E-09  2.52E-09  2.01E-09  2.52E-09  1.59E-09  1.65E-09  2.21E-09  2.84E-09  2.83E-09  2.31E-09  2.44E-09  3.13E-09  2.51E-09  3.18E-09  1.91E-09  3.21E-09  1.94E-09  2.59E-09  3.26E-09  3.25E-09  1.96E-09  2.62E-09  2.62E-09  3.27E-09  2.62E-09  2.61E-09  3.24E-09  1.93E-09  1.92E-09  2.53E-09  2.42E-09  2.40E-09  2.94E-09  2.20E-09  2.78E-09  2.63E-09  2.64E-09  0.00E+00  2.10E-09  2.06E-09  2.05E-09  2.51E-09  1.03E-09  2.45E-09  2.44E-09  9.74E-10  2.38E-09  4.69E-10  1.89E-09  1.70E-09  1.25E-09  9.79E-10  1.14E-09  8.97E-10  2.96E-10
  3.09E-10  3.10E-10  3.17E-10  2.18E-10  3.27E-10  1.10E-10  1.10E-10  1.10E-10  2.27E-10  3.40E-10  3.51E-10  1.19E-10  3.83E-10  4.69E-10  4.84E-10  4.88E-10  3.31E-10  3.34E-10  3.38E-10  5.39E-10  0.00E+00  2.12E-10  4.26E-10  6.51E-10  0.00E+00  4.45E-10  2.36E-10  7.58E-10  5.31E-10  2.73E-10  8.29E-10  8.97E-10  1.87E-09  1.95E-09  6.51E-10  2.11E-09  2.14E-09  1.43E-09  2.15E-09  7.53E-10  7.80E-10  2.35E-09  2.41E-09  1.61E-09  2.45E-09  1.73E-09  2.66E-09  2.67E-09  1.80E-09  9.04E-10  2.73E-09  9.16E-10  2.75E-09  1.85E-09  2.76E-09  9.24E-10  2.78E-09  1.86E-09  2.78E-09  1.86E-09  2.78E-09  2.76E-09  9.13E-10  9.09E-10  1.80E-09  2.57E-09  2.56E-09  2.50E-09  2.38E-09  2.40E-09  2.26E-09  2.28E-09  1.53E-09  0.00E+00  2.22E-09  2.21E-09  2.17E-09  7.41E-10  1.41E-09  2.11E-09  7.03E-10  1.37E-09  0.00E+00  1.63E-09  1.47E-09  8.99E-10  1.05E-09  9.84E-10  6.46E-10  2.53E-10
  3.92E-10  3.94E-10  4.02E-10  2.76E-10  4.16E-10  1.39E-10  1.40E-10  1.40E-10  2.88E-10  4.32E-10  4.46E-10  1.51E-10  4.87E-10  5.96E-10  6.15E-10  6.20E-10  4.20E-10  4.25E-10  4.29E-10  6.85E-10  0.00E+00  2.69E-10  5.41E-10  8.27E-10  0.00E+00  5.64E-10  3.00E-10  9.62E-10  6.74E-10  3.46E-10  1.05E-09  1.14E-09  2.36E-09  2.47E-09  8.22E-10  2.67E-09  2.70E-09  1.80E-09  2.71E-09  9.51E-10  9.85E-10  2.97E-09  3.05E-09  2.03E-09  3.10E-09  2.19E-09  3.36E-09  3.37E-09  2.27E-09  1.14E-09  3.44E-09  1.16E-09  3.48E-09  2.33E-09  3.49E-09  1.17E-09  3.51E-09  2.35E-09  3.51E-09  2.34E-09  3.51E-09  3.48E-09  1.15E-09  1.15E-09  2.27E-09  3.24E-09  3.23E-09  3.16E-09  3.03E-09  3.05E-09  2.91E-09  2.93E-09  1.97E-09  2.89E-09  0.00E+00  2.82E-09  2.78E-09  9.42E-10  1.82E-09  2.71E-09  9.03E-10  1.76E-09  0.00E+00  2.09E-09  1.88E-09  1.15E-09  1.35E-09  1.26E-09  8.31E-10  3.23E-10
  6.16E-10  6.18E-10  6.32E-10  4.34E-10  6.53E-10  2.19E-10  2.20E-10  2.20E-10  4.52E-10  6.79E-10  7.00E-10  2.38E-10  7.65E-10  9.36E-10  9.66E-10  9.73E-10  6.59E-10  6.67E-10  6.74E-10  1.08E-09  0.00E+00  4.23E-10  8.50E-10  1.30E-09  0.00E+00  8.86E-10  4.70E-10  1.51E-09  1.06E-09  5.43E-10  1.65E-09  1.79E-09  3.71E-09  3.87E-09  1.29E-09  4.18E-09  4.24E-09  2.83E-09  4.26E-09  1.49E-09  1.55E-09  4.66E-09  4.78E-09  3.18E-09  4.86E-09  3.43E-09  5.26E-09  5.29E-09  3.56E-09  1.79E-09  5.40E-09  1.81E-09  5.45E-09  3.66E-09  5.47E-09  1.83E-09  5.51E-09  3.68E-09  5.51E-09  3.67E-09  5.50E-09  5.46E-09  1.81E-09  1.80E-09  3.56E-09  5.09E-09  5.06E-09  4.95E-09  4.77E-09  4.79E-09  4.59E-09  4.63E-09  3.10E-09  4.56E-09  4.46E-09  0.00E+00  4.38E-09  1.49E-09  2.86E-09  4.27E-09  1.42E-09  2.78E-09  0.00E+00  3.30E-09  2.96E-09  1.82E-09  2.12E-09  1.99E-09  1.31E-09  5.07E-10
  3.86E-10  3.88E-10  3.96E-10  2.33E-10  3.51E-10  1.76E-10  1.77E-10  1.77E-10  2.43E-10  4.26E-10  3.76E-10  1.92E-10  4.80E-10  5.87E-10  5.19E-10  5.23E-10  4.43E-10  3.58E-10  4.53E-10  6.74E-10  1.06E-10  2.27E-10  5.71E-10  6.97E-10  1.17E-10  5.95E-10  2.52E-10  9.46E-10  7.10E-10  2.91E-10  8.85E-10  9.57E-10  2.31E-09  2.41E-09  6.90E-10  2.24E-09  2.65E-09  1.51E-09  2.65E-09  1.20E-09  1.24E-09  2.49E-09  2.98E-09  2.13E-09  2.60E-09  1.83E-09  3.28E-09  2.82E-09  2.38E-09  1.44E-09  3.36E-09  1.45E-09  2.91E-09  2.44E-09  3.41E-09  1.47E-09  2.94E-09  1.96E-09  3.43E-09  1.96E-09  2.94E-09  3.40E-09  1.45E-09  1.44E-09  1.90E-09  2.72E-09  2.70E-09  3.09E-09  2.55E-09  2.98E-09  2.92E-09  2.93E-09  2.10E-09  2.49E-09  2.43E-09  2.41E-09  0.00E+00  8.10E-10  1.95E-09  2.71E-09  7.74E-10  1.89E-09  3.74E-10  2.09E-09  1.88E-09  9.87E-10  1.16E-09  1.26E-09  7.13E-10  3.18E-10
  4.79E-10  4.81E-10  4.91E-10  5.07E-10  5.08E-10  5.10E-10  5.13E-10  5.13E-10  5.28E-10  5.28E-10  5.45E-10  5.55E-10  5.95E-10  7.28E-10  7.52E-10  7.57E-10  7.69E-10  7.78E-10  7.87E-10  8.37E-10  0.00E+00  9.87E-10  9.92E-10  1.01E-09  0.00E+00  1.03E-09  1.10E-09  1.18E-09  1.23E-09  1.27E-09  1.28E-09  1.39E-09  2.89E-09  3.01E-09  3.02E-09  3.26E-09  3.31E-09  3.30E-09  3.31E-09  3.49E-09  3.61E-09  3.63E-09  3.73E-09  3.72E-09  3.79E-09  4.01E-09  4.10E-09  4.12E-09  4.17E-09  4.18E-09  4.21E-09  4.24E-09  4.25E-09  4.28E-09  4.26E-09  4.28E-09  4.29E-09  4.30E-09  4.29E-09  4.29E-09  4.29E-09  4.25E-09  4.23E-09  4.21E-09  4.16E-09  3.96E-09  3.94E-09  3.86E-09  3.71E-09  3.72E-09  3.55E-09  3.59E-09  3.61E-09  3.53E-09  3.45E-09  3.45E-09  3.40E-09  0.00E+00  3.33E-09  3.32E-09  3.31E-09  3.23E-09  0.00E+00  2.55E-09  2.30E-09  2.11E-09  1.65E-09  1.54E-09  1.52E-09  3.94E-10
  3.57E-10  3.59E-10  3.67E-10  3.03E-10  3.03E-10  2.28E-10  2.29E-10  2.30E-10  3.15E-10  3.94E-10  3.25E-10  2.48E-10  4.44E-10  5.43E-10  4.48E-10  4.52E-10  5.74E-10  4.64E-10  5.87E-10  6.24E-10  1.37E-10  2.94E-10  7.39E-10  6.02E-10  1.51E-10  7.70E-10  3.27E-10  8.74E-10  9.18E-10  3.77E-10  7.64E-10  8.26E-10  2.13E-09  2.22E-09  8.89E-10  1.92E-09  2.43E-09  1.94E-09  2.44E-09  1.54E-09  1.59E-09  2.13E-09  2.74E-09  2.74E-09  2.23E-09  2.36E-09  3.01E-09  2.42E-09  3.06E-09  1.84E-09  3.09E-09  1.87E-09  2.50E-09  3.14E-09  3.13E-09  1.88E-09  2.52E-09  2.53E-09  3.15E-09  2.52E-09  2.52E-09  3.13E-09  1.86E-09  1.86E-09  2.44E-09  2.33E-09  2.32E-09  2.84E-09  2.19E-09  2.74E-09  2.71E-09  2.72E-09  2.72E-09  2.17E-09  2.14E-09  2.12E-09  2.59E-09  1.07E-09  0.00E+00  2.53E-09  1.01E-09  2.48E-09  4.89E-10  1.96E-09  1.76E-09  1.29E-09  1.01E-09  1.18E-09  9.37E-10  2.95E-10
  7.14E-10  7.17E-10  7.33E-10  4.32E-10  6.50E-10  3.26E-10  3.28E-10  3.28E-10  4.50E-10  7.88E-10  6.97E-10  3.55E-10  8.88E-10  1.09E-09  9.61E-10  9.68E-10  8.19E-10  6.63E-10  8.38E-10  1.25E-09  1.95E-10  4.20E-10  1.05E-09  1.29E-09  2.15E-10  1.10E-09  4.67E-10  1.75E-09  1.31E-09  5.39E-10  1.64E-09  1.77E-09  4.25E-09  4.44E-09  1.27E-09  4.11E-09  4.86E-09  2.78E-09  4.88E-09  2.20E-09  2.27E-09  4.57E-09  5.47E-09  3.91E-09  4.77E-09  3.36E-09  6.02E-09  5.19E-09  4.37E-09  2.63E-09  6.17E-09  2.67E-09  5.34E-09  4.49E-09  6.26E-09  2.69E-09  5.40E-09  3.61E-09  6.30E-09  3.60E-09  5.40E-09  6.25E-09  2.66E-09  2.65E-09  3.49E-09  4.99E-09  4.97E-09  5.66E-09  4.69E-09  5.48E-09  5.42E-09  5.43E-09  3.89E-09  4.64E-09  4.58E-09  4.55E-09  5.19E-09  1.53E-09  3.62E-09  0.00E+00  1.44E-09  3.55E-09  6.99E-10  3.91E-09  3.51E-09  1.85E-09  2.16E-09  2.35E-09  1.33E-09  5.90E-10
  2.38E-10  2.39E-10  2.44E-10  2.52E-10  2.53E-10  2.54E-10  2.55E-10  2.55E-10  2.62E-10  2.62E-10  2.71E-10  2.76E-10  2.96E-10  3.62E-10  3.73E-10  3.76E-10  3.82E-10  3.87E-10  3.91E-10  4.15E-10  0.00E+00  4.89E-10  4.92E-10  5.01E-10  0.00E+00  5.13E-10  5.44E-10  5.82E-10  6.11E-10  6.28E-10  6.36E-10  6.87E-10  1.42E-09  1.48E-09  1.48E-09  1.60E-09  1.62E-09  1.62E-09  1.62E-09  1.71E-09  1.77E-09  1.78E-09  1.82E-09  1.82E-09  1.85E-09  1.96E-09  2.00E-09  2.01E-09  2.04E-09  2.04E-09  2.06E-09  2.07E-09  2.08E-09  2.09E-09  2.08E-09  2.09E-09  2.10E-09  2.10E-09  2.10E-09  2.10E-09  2.10E-09  2.08E-09  2.07E-09  2.06E-09  2.03E-09  1.94E-09  1.93E-09  1.89E-09  1.82E-09  1.82E-09  1.81E-09  1.81E-09  1.81E-09  1.80E-09  1.78E-09  1.77E-09  1.73E-09  1.78E-09  1.69E-09  1.68E-09  0.00E+00  1.66E-09  0.00E+00  1.31E-09  1.17E-09  1.08E-09  8.43E-10  7.85E-10  7.74E-10  1.97E-10
  7.12E-10  7.15E-10  7.31E-10  6.03E-10  6.05E-10  4.55E-10  4.57E-10  4.58E-10  6.28E-10  7.86E-10  6.49E-10  4.95E-10  8.86E-10  1.08E-09  8.94E-10  9.01E-10  1.14E-09  9.25E-10  1.17E-09  1.24E-09  2.73E-10  5.85E-10  1.47E-09  1.20E-09  3.00E-10  1.53E-09  6.51E-10  1.74E-09  1.83E-09  7.51E-10  1.52E-09  1.64E-09  4.22E-09  4.40E-09  1.76E-09  3.80E-09  4.82E-09  3.85E-09  4.83E-09  3.05E-09  3.15E-09  4.22E-09  5.42E-09  5.41E-09  4.41E-09  4.66E-09  5.96E-09  4.79E-09  6.05E-09  3.65E-09  6.11E-09  3.69E-09  4.94E-09  6.22E-09  6.20E-09  3.73E-09  4.99E-09  5.00E-09  6.24E-09  4.99E-09  4.99E-09  6.18E-09  3.69E-09  3.67E-09  4.84E-09  4.61E-09  4.59E-09  5.61E-09  4.33E-09  5.42E-09  5.38E-09  5.38E-09  5.39E-09  4.30E-09  4.28E-09  4.27E-09  5.26E-09  2.14E-09  5.14E-09  5.11E-09  2.04E-09  0.00E+00  9.88E-10  3.96E-09  3.56E-09  2.62E-09  2.06E-09  2.40E-09  1.90E-09  5.89E-10
  3.55E-10  3.57E-10  3.65E-10  0.00E+00  0.00E+00  3.79E-10  3.80E-10  3.81E-10  0.00E+00  3.92E-10  0.00E+00  4.12E-10  4.42E-10  5.40E-10  0.00E+00  0.00E+00  5.70E-10  0.00E+00  5.83E-10  6.20E-10  6.80E-10  0.00E+00  7.33E-10  0.00E+00  7.47E-10  7.64E-10  0.00E+00  8.67E-10  9.10E-10  0.00E+00  0.00E+00  0.00E+00  2.10E-09  2.19E-09  0.00E+00  0.00E+00  2.39E-09  0.00E+00  2.40E-09  2.52E-09  2.61E-09  0.00E+00  2.69E-09  2.69E-09  0.00E+00  0.00E+00  2.96E-09  0.00E+00  3.00E-09  3.02E-09  3.03E-09  3.06E-09  0.00E+00  3.09E-09  3.08E-09  3.08E-09  0.00E+00  0.00E+00  3.10E-09  0.00E+00  0.00E+00  3.07E-09  3.05E-09  3.04E-09  0.00E+00  0.00E+00  0.00E+00  2.79E-09  0.00E+00  2.69E-09  2.67E-09  2.67E-09  2.67E-09  0.00E+00  0.00E+00  0.00E+00  2.64E-09  0.00E+00  2.59E-09  2.58E-09  0.00E+00  2.51E-09  0.00E+00  1.99E-09  1.79E-09  0.00E+00  0.00E+00  1.20E-09  0.00E+00  2.95E-10
  3.42E-10  3.43E-10  3.51E-10  2.07E-10  3.12E-10  1.56E-10  1.57E-10  1.57E-10  2.16E-10  3.78E-10  3.34E-10  1.70E-10  4.26E-10  5.19E-10  4.59E-10  4.62E-10  3.91E-10  3.16E-10  4.00E-10  5.94E-10  9.28E-11  1.99E-10  4.99E-10  6.10E-10  1.02E-10  5.20E-10  2.20E-10  8.22E-10  6.15E-10  2.53E-10  7.67E-10  8.26E-10  1.91E-09  1.99E-09  5.70E-10  1.84E-09  2.17E-09  1.24E-09  2.18E-09  9.78E-10  1.01E-09  2.03E-09  2.43E-09  1.73E-09  2.11E-09  1.49E-09  2.66E-09  2.29E-09  1.93E-09  1.16E-09  2.73E-09  1.18E-09  2.36E-09  1.98E-09  2.77E-09  1.19E-09  2.39E-09  1.60E-09  2.79E-09  1.59E-09  2.39E-09  2.77E-09  1.18E-09  1.18E-09  1.55E-09  2.22E-09  2.21E-09  2.51E-09  2.06E-09  2.40E-09  2.38E-09  2.39E-09  1.71E-09  2.04E-09  2.03E-09  2.03E-09  2.36E-09  6.78E-10  1.68E-09  2.36E-09  6.73E-10  1.68E-09  3.35E-10  0.00E+00  1.94E-09  1.01E-09  1.18E-09  1.28E-09  7.25E-10  2.89E-10
  6.67E-10  6.69E-10  6.85E-10  4.04E-10  6.08E-10  3.05E-10  3.07E-10  3.07E-10  4.21E-10  7.37E-10  6.52E-10  3.32E-10  8.30E-10  1.01E-09  8.92E-10  8.98E-10  7.60E-10  6.15E-10  7.77E-10  1.15E-09  1.80E-10  3.85E-10  9.67E-10  1.18E-09  1.97E-10  1.01E-09  4.26E-10  1.59E-09  1.19E-09  4.87E-10  1.48E-09  1.59E-09  3.63E-09  3.77E-09  1.08E-09  3.47E-09  4.10E-09  2.34E-09  4.11E-09  1.84E-09  1.90E-09  3.82E-09  4.57E-09  3.26E-09  3.98E-09  2.80E-09  5.00E-09  4.31E-09  3.62E-09  2.18E-09  5.12E-09  2.21E-09  4.43E-09  3.72E-09  5.19E-09  2.23E-09  4.49E-09  3.00E-09  5.25E-09  3.00E-09  4.49E-09  5.21E-09  2.22E-09  2.21E-09  2.92E-09  4.18E-09  4.16E-09  4.74E-09  3.86E-09  4.52E-09  4.47E-09  4.48E-09  3.20E-09  3.83E-09  3.82E-09  3.81E-09  4.43E-09  1.27E-09  3.15E-09  4.41E-09  1.26E-09  3.14E-09  6.27E-10  4.29E-09  0.00E+00  2.09E-09  2.41E-09  2.63E-09  1.49E-09  5.67E-10
  5.23E-10  5.25E-10  5.38E-10  5.55E-10  5.57E-10  2.79E-10  2.81E-10  2.81E-10  5.79E-10  5.79E-10  5.97E-10  3.04E-10  6.52E-10  7.91E-10  8.15E-10  8.21E-10  8.33E-10  8.42E-10  8.51E-10  9.02E-10  0.00E+00  5.26E-10  1.06E-09  1.08E-09  0.00E+00  1.10E-09  5.81E-10  1.24E-09  1.29E-09  6.63E-10  1.34E-09  1.44E-09  2.78E-09  2.89E-09  1.44E-09  3.10E-09  3.13E-09  3.13E-09  3.14E-09  1.64E-09  1.70E-09  3.41E-09  3.49E-09  3.49E-09  3.54E-09  3.73E-09  3.81E-09  3.83E-09  3.87E-09  1.94E-09  3.90E-09  1.97E-09  3.94E-09  3.97E-09  3.96E-09  1.98E-09  3.99E-09  4.00E-09  4.00E-09  4.00E-09  4.00E-09  3.98E-09  1.98E-09  1.97E-09  3.90E-09  3.74E-09  3.72E-09  3.63E-09  3.45E-09  3.46E-09  3.42E-09  3.43E-09  3.43E-09  3.42E-09  3.41E-09  3.40E-09  3.39E-09  1.70E-09  3.38E-09  3.38E-09  1.69E-09  3.36E-09  0.00E+00  3.25E-09  3.22E-09  0.00E+00  2.33E-09  2.17E-09  2.15E-09  4.46E-10
  2.02E-10  2.03E-10  2.08E-10  1.44E-10  2.16E-10  7.23E-11  7.26E-11  7.26E-11  1.50E-10  2.24E-10  2.32E-10  7.86E-11  2.52E-10  3.05E-10  3.14E-10  3.16E-10  2.14E-10  2.16E-10  2.18E-10  3.46E-10  0.00E+00  1.34E-10  2.68E-10  4.09E-10  0.00E+00  2.79E-10  1.47E-10  4.68E-10  3.25E-10  1.67E-10  5.05E-10  5.41E-10  1.00E-09  1.04E-09  3.47E-10  1.11E-09  1.12E-09  7.49E-10  1.13E-09  3.92E-10  4.04E-10  1.22E-09  1.24E-09  8.29E-10  1.26E-09  8.84E-10  1.35E-09  1.36E-09  9.15E-10  4.59E-10  1.39E-09  4.65E-10  1.40E-09  9.40E-10  1.41E-09  4.70E-10  1.42E-09  9.49E-10  1.42E-09  9.50E-10  1.42E-09  1.42E-09  4.71E-10  4.70E-10  9.32E-10  1.34E-09  1.34E-09  1.31E-09  1.25E-09  1.25E-09  1.24E-09  1.24E-09  8.26E-10  1.23E-09  1.23E-09  1.23E-09  1.22E-09  4.10E-10  8.13E-10  1.22E-09  4.06E-10  8.08E-10  0.00E+00  1.16E-09  1.13E-09  7.44E-10  0.00E+00  9.67E-10  6.37E-10  1.75E-10
  1.89E-10  1.90E-10  1.95E-10  1.15E-10  1.73E-10  8.68E-11  8.72E-11  8.72E-11  1.20E-10  2.10E-10  1.85E-10  9.44E-11  2.36E-10  2.84E-10  2.51E-10  2.52E-10  2.13E-10  1.72E-10  2.18E-10  3.22E-10  5.00E-11  1.06E-10  2.67E-10  3.26E-10  5.43E-11  2.77E-10  1.17E-10  4.34E-10  3.23E-10  1.32E-10  4.01E-10  4.29E-10  9.19E-10  9.52E-10  2.72E-10  8.71E-10  1.03E-09  5.87E-10  1.03E-09  4.60E-10  4.74E-10  9.52E-10  1.14E-09  8.10E-10  9.87E-10  6.91E-10  1.23E-09  1.06E-09  8.94E-10  5.39E-10  1.26E-09  5.46E-10  1.09E-09  9.19E-10  1.28E-09  5.51E-10  1.11E-09  7.43E-10  1.30E-09  7.43E-10  1.11E-09  1.30E-09  5.54E-10  5.52E-10  7.31E-10  1.06E-09  1.05E-09  1.20E-09  9.82E-10  1.15E-09  1.14E-09  1.14E-09  8.13E-10  9.72E-10  9.68E-10  9.67E-10  1.12E-09  3.23E-10  8.00E-10  1.12E-09  3.20E-10  7.95E-10  1.58E-10  1.06E-09  1.04E-09  5.85E-10  8.59E-10  0.00E+00  5.37E-10  1.63E-10
  2.37E-10  2.38E-10  2.44E-10  2.52E-10  2.53E-10  1.27E-10  1.27E-10  1.27E-10  2.63E-10  2.63E-10  2.71E-10  1.38E-10  2.95E-10  3.55E-10  3.66E-10  3.68E-10  3.74E-10  3.78E-10  3.81E-10  4.03E-10  0.00E+00  2.33E-10  4.68E-10  4.76E-10  0.00E+00  4.85E-10  2.56E-10  5.42E-10  5.66E-10  2.89E-10  5.85E-10  6.25E-10  1.15E-09  1.19E-09  5.94E-10  1.27E-09  1.28E-09  1.28E-09  1.28E-09  6.70E-10  6.90E-10  1.38E-09  1.42E-09  1.41E-09  1.44E-09  1.51E-09  1.54E-09  1.55E-09  1.56E-09  7.84E-10  1.58E-09  7.94E-10  1.59E-09  1.60E-09  1.60E-09  8.02E-10  1.61E-09  1.62E-09  1.62E-09  1.62E-09  1.62E-09  1.62E-09  8.06E-10  8.04E-10  1.60E-09  1.54E-09  1.53E-09  1.50E-09  1.43E-09  1.44E-09  1.42E-09  1.42E-09  1.42E-09  1.42E-09  1.41E-09  1.41E-09  1.40E-09  7.06E-10  1.40E-09  1.40E-09  6.98E-10  1.39E-09  0.00E+00  1.33E-09  1.30E-09  1.28E-09  1.25E-09  1.21E-09  0.00E+00  2.04E-10
  8.18E-10  8.25E-10  8.65E-10  5.25E-10  7.92E-10  3.99E-10  4.02E-10  4.02E-10  5.65E-10  9.90E-10  8.96E-10  4.62E-10  1.21E-09  1.65E-09  1.48E-09  1.50E-09  1.28E-09  1.04E-09  1.32E-09  2.03E-09  3.33E-10  7.40E-10  1.87E-09  2.30E-09  3.84E-10  1.98E-09  8.67E-10  3.36E-09  2.58E-09  1.07E-09  3.28E-09  3.68E-09  1.32E-08  1.41E-08  4.02E-09  1.36E-08  1.63E-08  9.27E-09  1.63E-08  7.56E-09  7.97E-09  1.61E-08  1.95E-08  1.39E-08  1.71E-08  1.23E-08  2.22E-08  1.91E-08  1.61E-08  9.70E-09  2.27E-08  9.79E-09  1.96E-08  1.63E-08  2.29E-08  9.79E-09  1.95E-08  1.27E-08  2.19E-08  1.25E-08  1.86E-08  2.10E-08  8.75E-09  8.61E-09  1.10E-08  1.41E-08  1.39E-08  1.50E-08  1.10E-08  1.29E-08  1.24E-08  1.25E-08  8.94E-09  1.06E-08  1.05E-08  1.04E-08  1.20E-08  3.49E-09  8.46E-09  1.18E-08  3.37E-09  8.31E-09  1.65E-09  9.96E-09  9.21E-09  4.94E-09  6.10E-09  6.73E-09  3.81E-09  0.00E+00
T = 9000
  0.00E+00  7.00E-13  7.00E-13  3.95E-13  5.91E-13  2.94E-13  2.93E-13  2.93E-13  3.72E-13  6.51E-13  5.18E-13  2.46E-13  4.65E-13  2.47E-13  1.93E-13  1.88E-13  1.50E-13  1.16E-13  1.40E-13  1.65E-13  1.83E-14  3.05E-14  7.51E-14  8.60E-14  1.43E-14  6.74E-14  2.33E-14  6.94E-14  4.43E-14  1.66E-14  4.85E-14  4.05E-14  9.43E-15  8.52E-15  2.43E-15  5.99E-15  6.73E-15  3.86E-15  6.66E-15  2.49E-15  2.24E-15  4.42E-15  4.74E-15  3.40E-15  3.83E-15  2.06E-15  3.22E-15  2.68E-15  2.11E-15  1.23E-15  2.75E-15  1.11E-15  2.18E-15  1.66E-15  2.44E-15  1.01E-15  1.88E-15  1.10E-15  1.81E-15  1.04E-15  1.51E-15  1.59E-15  6.35E-16  6.12E-16  7.36E-16  6.95E-16  6.61E-16  5.27E-16  3.97E-16  4.65E-16  4.58E-16  4.59E-16  3.28E-16  3.92E-16  3.90E-16  3.90E-16  4.53E-16  1.30E-16  3.21E-16  4.50E-16  1.28E-16  3.19E-16  6.36E-17  4.20E-16  4.07E-16  2.26E-16  3.13E-16  3.56E-16  2.03E-16  6.04E-17
  8.03E-13  0.00E+00  7.29E-13  4.14E-13  6.19E-13  3.09E-13  3.07E-13  3.07E-13  3.95E-13  6.90E-13  5.55E-13  2.65E-13  5.07E-13  2.75E-13  2.14E-13  2.10E-13  1.67E-13  1.29E-13  1.57E-13  1.85E-13  2.06E-14  3.44E-14  8.47E-14  9.70E-14  1.61E-14  7.61E-14  2.63E-14  7.84E-14  5.00E-14  1.88E-14  5.48E-14  4.59E-14  1.08E-14  9.74E-15  2.78E-15  6.86E-15  7.71E-15  4.41E-15  7.63E-15  2.85E-15  2.57E-15  5.06E-15  5.43E-15  3.89E-15  4.38E-15  2.36E-15  3.69E-15  3.08E-15  2.41E-15  1.41E-15  3.16E-15  1.27E-15  2.49E-15  1.91E-15  2.80E-15  1.16E-15  2.15E-15  1.26E-15  2.07E-15  1.19E-15  1.73E-15  1.84E-15  7.38E-16  7.17E-16  8.74E-16  9.61E-16  9.24E-16  8.84E-16  4.03E-16  4.71E-16  4.64E-16  4.65E-16  3.33E-16  3.97E-16  3.95E-16  3.95E-16  4.58E-16  1.32E-16  3.25E-16  4.55E-16  1.30E-16  3.23E-16  6.43E-17  4.23E-16  4.08E-16  2.27E-16  3.10E-16  3.52E-16  2.00E-16  7.00E-17
  2.90E-12  2.63E-12  0.00E+00  1.00E-12  1.51E-12  7.53E-13  7.53E-13  7.53E-13  9.95E-13  1.74E-12  1.45E-12  7.09E-13  1.44E-12  8.64E-13  6.81E-13  6.69E-13  5.34E-13  4.15E-13  5.03E-13  6.02E-13  6.80E-14  1.14E-13  2.83E-13  3.24E-13  5.41E-14  2.56E-13  8.90E-14  2.67E-13  1.71E-13  6.43E-14  1.88E-13  1.58E-13  3.86E-14  3.50E-14  9.96E-15  2.46E-14  2.76E-14  1.58E-14  2.74E-14  1.02E-14  9.24E-15  1.82E-14  1.95E-14  1.40E-14  1.59E-14  8.51E-15  1.33E-14  1.12E-14  8.70E-15  5.10E-15  1.15E-14  4.62E-15  9.07E-15  6.94E-15  1.01E-14  4.20E-15  7.76E-15  4.57E-15  7.52E-15  4.32E-15  6.25E-15  6.61E-15  2.69E-15  2.60E-15  3.22E-15  3.85E-15  3.78E-15  4.02E-15  2.92E-15  3.43E-15  3.30E-15  3.31E-15  2.38E-15  2.82E-15  2.78E-15  2.77E-15  3.18E-15  9.26E-16  2.24E-15  3.13E-15  8.92E-16  2.21E-15  4.38E-16  2.65E-15  2.48E-15  1.31E-15  1.50E-15  1.55E-15  8.69E-16  2.65E-16
  4.34E-12  3.95E-12  2.64E-12  0.00E+00  1.76E-12  8.79E-13  8.79E-13  8.79E-13  1.76E-12  1.76E-12  1.75E-12  8.70E-13  1.63E-12  1.10E-12  1.03E-12  1.01E-12  9.73E-13  9.48E-13  9.25E-13  8.03E-13  0.00E+00  2.76E-13  5.46E-13  5.24E-13  0.00E+00  4.98E-13  2.18E-13  3.77E-13  3.39E-13  1.61E-13  3.12E-13  2.65E-13  5.78E-14  5.24E-14  2.61E-14  4.31E-14  4.15E-14  4.17E-14  4.13E-14  1.80E-14  1.62E-14  3.20E-14  2.94E-14  2.95E-14  2.79E-14  2.24E-14  2.01E-14  1.96E-14  1.84E-14  8.99E-15  1.73E-14  8.13E-15  1.60E-14  1.47E-14  1.52E-14  7.39E-15  1.36E-14  1.20E-14  1.12E-14  1.13E-14  1.10E-14  9.92E-15  4.70E-15  4.52E-15  8.40E-15  6.66E-15  6.52E-15  5.93E-15  4.96E-15  5.01E-15  4.80E-15  4.83E-15  4.85E-15  4.78E-15  4.71E-15  4.68E-15  4.61E-15  2.35E-15  4.56E-15  4.55E-15  2.28E-15  4.49E-15  0.00E+00  3.85E-15  3.59E-15  3.36E-15  2.82E-15  2.65E-15  2.63E-15  4.24E-16
  3.82E-12  3.47E-12  2.32E-12  1.03E-12  0.00E+00  4.98E-13  4.98E-13  4.98E-13  9.96E-13  1.49E-12  1.49E-12  4.94E-13  1.40E-12  9.56E-13  8.91E-13  8.76E-13  5.63E-13  5.49E-13  5.35E-13  6.99E-13  0.00E+00  1.61E-13  3.18E-13  4.58E-13  0.00E+00  2.90E-13  1.27E-13  3.29E-13  1.98E-13  9.35E-14  2.73E-13  2.32E-13  5.07E-14  4.60E-14  1.53E-14  3.79E-14  3.65E-14  2.45E-14  3.62E-14  1.06E-14  9.54E-15  2.82E-14  2.60E-14  1.74E-14  2.46E-14  1.32E-14  1.78E-14  1.72E-14  1.09E-14  5.27E-15  1.52E-14  4.77E-15  1.40E-14  8.57E-15  1.35E-14  4.34E-15  1.21E-14  7.05E-15  9.96E-15  6.68E-15  9.71E-15  8.79E-15  2.75E-15  2.67E-15  4.93E-15  5.84E-15  5.73E-15  5.19E-15  4.36E-15  4.39E-15  4.25E-15  4.27E-15  2.85E-15  4.24E-15  4.18E-15  4.17E-15  4.11E-15  1.39E-15  2.70E-15  4.03E-15  1.34E-15  2.64E-15  0.00E+00  3.40E-15  3.15E-15  1.99E-15  2.48E-15  2.36E-15  1.56E-15  3.75E-16
  3.04E-12  2.77E-12  1.85E-12  8.22E-13  7.95E-13  0.00E+00  1.15E-12  1.15E-12  7.65E-13  1.15E-12  7.63E-13  1.14E-12  1.08E-12  7.51E-13  4.66E-13  4.58E-13  6.65E-13  4.31E-13  6.31E-13  5.51E-13  1.49E-13  2.54E-13  3.77E-13  2.41E-13  1.20E-13  3.45E-13  2.01E-13  2.62E-13  2.35E-13  1.48E-13  1.45E-13  1.23E-13  4.06E-14  3.67E-14  2.44E-14  2.01E-14  2.92E-14  1.95E-14  2.90E-14  2.53E-14  2.28E-14  1.50E-14  2.07E-14  2.08E-14  1.31E-14  1.05E-14  1.42E-14  9.23E-15  1.30E-14  1.27E-14  1.22E-14  1.15E-14  7.50E-15  1.03E-14  1.08E-14  1.05E-14  6.42E-15  5.66E-15  7.93E-15  5.32E-15  5.18E-15  7.02E-15  6.63E-15  6.38E-15  3.96E-15  3.14E-15  3.07E-15  4.19E-15  2.34E-15  3.54E-15  3.38E-15  3.40E-15  3.42E-15  2.25E-15  2.21E-15  2.20E-15  3.27E-15  2.21E-15  3.23E-15  3.22E-15  2.15E-15  3.18E-15  1.05E-15  2.72E-15  2.53E-15  1.57E-15  1.31E-15  1.87E-15  1.24E-15  3.01E-16
  6.55E-12  5.97E-12  4.01E-12  1.78E-12  1.72E-12  2.48E-12  0.00E+00  2.36E-12  1.58E-12  2.36E-12  1.57E-12  2.35E-12  2.25E-12  1.59E-12  9.87E-13  9.72E-13  1.41E-12  9.15E-13  1.34E-12  1.17E-12  3.17E-13  5.44E-13  8.07E-13  5.15E-13  2.58E-13  7.37E-13  4.32E-13  5.60E-13  5.06E-13  3.19E-13  3.11E-13  2.65E-13  8.75E-14  7.94E-14  5.27E-14  4.37E-14  6.31E-14  4.23E-14  6.28E-14  5.48E-14  4.96E-14  3.26E-14  4.50E-14  4.51E-14  2.83E-14  2.29E-14  3.08E-14  2.00E-14  2.82E-14  2.74E-14  2.64E-14  2.49E-14  1.62E-14  2.24E-14  2.34E-14  2.26E-14  1.40E-14  1.23E-14  1.73E-14  1.16E-14  1.13E-14  1.53E-14  1.44E-14  1.39E-14  8.55E-15  6.77E-15  6.64E-15  9.06E-15  5.05E-15  7.62E-15  7.37E-15  7.41E-15  7.44E-15  4.90E-15  4.85E-15  4.83E-15  7.16E-15  4.85E-15  7.05E-15  7.03E-15  4.67E-15  6.91E-15  2.28E-15  5.92E-15  5.45E-15  3.45E-15  2.87E-15  4.10E-15  2.71E-15  6.56E-16
  3.29E-12  3.00E-12  2.01E-12  8.92E-13  8.63E-13  1.25E-12  1.19E-12  0.00E+00  7.89E-13  1.18E-12  7.88E-13  1.18E-12  1.13E-12  7.96E-13  4.96E-13  4.88E-13  7.06E-13  4.60E-13  6.73E-13  5.88E-13  1.59E-13  2.73E-13  4.05E-13  2.59E-13  1.30E-13  3.69E-13  2.17E-13  2.81E-13  2.54E-13  1.60E-13  1.56E-13  1.33E-13  4.40E-14  3.99E-14  2.66E-14  2.20E-14  3.18E-14  2.13E-14  3.16E-14  2.75E-14  2.49E-14  1.64E-14  2.26E-14  2.27E-14  1.42E-14  1.15E-14  1.55E-14  1.00E-14  1.42E-14  1.38E-14  1.33E-14  1.25E-14  8.14E-15  1.13E-14  1.18E-14  1.14E-14  7.03E-15  6.17E-15  8.71E-15  5.84E-15  5.66E-15  7.68E-15  7.20E-15  7.00E-15  4.30E-15  3.41E-15  3.34E-15  4.56E-15  2.53E-15  3.83E-15  3.71E-15  3.72E-15  3.73E-15  2.46E-15  2.44E-15  2.42E-15  3.60E-15  2.44E-15  3.54E-15  3.53E-15  2.36E-15  3.48E-15  1.15E-15  2.98E-15  2.74E-15  1.73E-15  1.44E-15  2.06E-15  1.36E-15  3.30E-16
  7.98E-12  7.31E-12  4.98E-12  3.32E-12  3.21E-12  1.54E-12  1.47E-12  1.47E-12  0.00E+00  2.26E-12  2.26E-12  1.13E-12  2.22E-12  1.73E-12  1.63E-12  1.61E-12  1.57E-12  1.53E-12  1.50E-12  1.33E-12  0.00E+00  4.76E-13  9.43E-13  9.08E-13  0.00E+00  8.66E-13  3.83E-13  6.70E-13  6.05E-13  2.88E-13  5.60E-13  4.81E-13  1.10E-13  9.97E-14  4.97E-14  8.25E-14  7.97E-14  8.01E-14  7.93E-14  3.45E-14  3.12E-14  6.19E-14  5.68E-14  5.70E-14  5.40E-14  4.35E-14  3.92E-14  3.82E-14  3.59E-14  1.75E-14  3.37E-14  1.59E-14  3.12E-14  2.87E-14  2.98E-14  1.45E-14  2.68E-14  2.36E-14  2.21E-14  2.22E-14  2.16E-14  1.95E-14  9.25E-15  8.90E-15  1.66E-14  1.32E-14  1.29E-14  1.17E-14  9.81E-15  9.89E-15  9.47E-15  9.53E-15  9.56E-15  9.43E-15  9.27E-15  9.23E-15  9.14E-15  4.64E-15  9.03E-15  9.02E-15  4.51E-15  8.89E-15  0.00E+00  7.59E-15  7.07E-15  6.57E-15  5.48E-15  5.18E-15  5.14E-15  8.62E-16
  6.37E-12  5.84E-12  3.98E-12  1.51E-12  2.20E-12  1.06E-12  1.01E-12  1.00E-12  1.03E-12  0.00E+00  1.54E-12  7.70E-13  1.77E-12  1.38E-12  1.12E-12  1.10E-12  8.92E-13  6.98E-13  8.54E-13  1.06E-12  1.26E-13  2.17E-13  5.38E-13  6.20E-13  1.03E-13  4.94E-13  1.75E-13  5.34E-13  3.46E-13  1.31E-13  3.83E-13  3.28E-13  8.79E-14  7.97E-14  2.27E-14  5.64E-14  6.37E-14  3.65E-14  6.32E-14  2.36E-14  2.14E-14  4.22E-14  4.54E-14  3.25E-14  3.69E-14  1.99E-14  3.13E-14  2.62E-14  2.05E-14  1.20E-14  2.69E-14  1.09E-14  2.13E-14  1.64E-14  2.38E-14  9.92E-15  1.83E-14  1.08E-14  1.76E-14  1.02E-14  1.48E-14  1.56E-14  6.33E-15  6.10E-15  7.56E-15  9.02E-15  8.82E-15  9.36E-15  6.72E-15  7.90E-15  7.57E-15  7.62E-15  5.46E-15  6.47E-15  6.35E-15  6.32E-15  7.29E-15  2.12E-15  5.15E-15  7.20E-15  2.05E-15  5.07E-15  1.01E-15  6.06E-15  5.65E-15  3.00E-15  3.76E-15  4.13E-15  2.34E-15  6.89E-16
  9.59E-12  8.85E-12  6.17E-12  2.77E-12  4.02E-12  1.29E-12  1.23E-12  1.23E-12  1.89E-12  2.82E-12  0.00E+00  7.47E-13  2.24E-12  1.90E-12  1.82E-12  1.79E-12  1.17E-12  1.15E-12  1.13E-12  1.52E-12  0.00E+00  3.74E-13  7.42E-13  1.08E-12  0.00E+00  6.86E-13  3.06E-13  8.07E-13  4.88E-13  2.32E-13  6.80E-13  5.86E-13  1.39E-13  1.26E-13  4.20E-14  1.05E-13  1.01E-13  6.75E-14  1.00E-13  2.92E-14  2.65E-14  7.83E-14  7.20E-14  4.82E-14  6.85E-14  3.69E-14  4.97E-14  4.85E-14  3.03E-14  1.48E-14  4.28E-14  1.34E-14  3.95E-14  2.42E-14  3.78E-14  1.22E-14  3.38E-14  1.99E-14  2.79E-14  1.87E-14  2.71E-14  2.45E-14  7.75E-15  7.48E-15  1.38E-14  1.64E-14  1.61E-14  1.45E-14  1.21E-14  1.22E-14  1.17E-14  1.18E-14  7.91E-15  1.17E-14  1.15E-14  1.15E-14  1.13E-14  3.84E-15  7.39E-15  1.11E-14  3.68E-15  7.28E-15  0.00E+00  9.28E-15  8.67E-15  5.40E-15  6.72E-15  6.30E-15  4.14E-15  1.14E-15
  1.72E-11  1.60E-11  1.13E-11  5.13E-12  4.96E-12  7.17E-12  6.84E-12  6.82E-12  3.50E-12  5.23E-12  2.77E-12  0.00E+00  3.70E-12  3.28E-12  2.10E-12  2.08E-12  3.05E-12  2.00E-12  2.95E-12  2.68E-12  7.63E-13  1.34E-12  2.00E-12  1.29E-12  6.42E-13  1.85E-12  1.11E-12  1.47E-12  1.34E-12  8.47E-13  8.29E-13  7.17E-13  2.60E-13  2.36E-13  1.57E-13  1.31E-13  1.90E-13  1.27E-13  1.88E-13  1.65E-13  1.49E-13  9.85E-14  1.36E-13  1.36E-13  8.57E-14  6.96E-14  9.40E-14  6.11E-14  8.62E-14  8.39E-14  8.04E-14  7.63E-14  4.97E-14  6.87E-14  7.16E-14  6.94E-14  4.29E-14  3.78E-14  5.29E-14  3.55E-14  3.45E-14  4.68E-14  4.40E-14  4.26E-14  2.62E-14  2.08E-14  2.03E-14  2.78E-14  1.54E-14  2.33E-14  2.23E-14  2.24E-14  2.24E-14  1.48E-14  1.47E-14  1.46E-14  2.16E-14  1.47E-14  2.13E-14  2.13E-14  1.42E-14  2.10E-14  6.92E-15  1.79E-14  1.65E-14  1.03E-14  8.47E-15  1.21E-14  8.02E-15  2.19E-15
  2.94E-11  2.77E-11  2.09E-11  8.53E-12  1.24E-11  6.00E-12  5.75E-12  5.73E-12  5.96E-12  1.04E-11  7.11E-12  3.17E-12  0.00E+00  5.04E-12  4.24E-12  4.22E-12  3.47E-12  2.75E-12  3.40E-12  4.48E-12  5.69E-13  1.03E-12  2.55E-12  2.98E-12  4.96E-13  2.40E-12  8.71E-13  2.74E-12  1.80E-12  6.89E-13  2.02E-12  1.77E-12  5.37E-13  4.91E-13  1.40E-13  3.51E-13  3.95E-13  2.27E-13  3.94E-13  1.48E-13  1.35E-13  2.66E-13  2.86E-13  2.05E-13  2.34E-13  1.27E-13  1.99E-13  1.67E-13  1.31E-13  7.68E-14  1.73E-13  6.98E-14  1.37E-13  1.05E-13  1.53E-13  6.37E-14  1.18E-13  6.96E-14  1.15E-13  6.60E-14  9.55E-14  1.01E-13  4.11E-14  3.97E-14  4.91E-14  5.85E-14  5.73E-14  6.06E-14  4.35E-14  5.12E-14  4.91E-14  4.94E-14  3.54E-14  4.19E-14  4.13E-14  4.11E-14  4.72E-14  1.38E-14  3.31E-14  4.63E-14  1.32E-14  3.27E-14  6.47E-15  3.88E-14  3.63E-14  1.94E-14  2.41E-14  2.64E-14  1.49E-14  4.90E-15
  2.77E-11  2.67E-11  2.26E-11  1.05E-11  1.55E-11  7.61E-12  7.41E-12  7.39E-12  8.40E-12  1.47E-11  1.07E-11  4.90E-12  8.44E-12  0.00E+00  4.00E-12  4.00E-12  3.33E-12  2.67E-12  3.33E-12  4.66E-12  6.54E-13  1.27E-12  3.16E-12  3.75E-12  6.25E-13  3.07E-12  1.17E-12  3.86E-12  2.62E-12  1.02E-12  3.01E-12  2.73E-12  1.00E-12  9.22E-13  2.63E-13  6.70E-13  7.54E-13  4.32E-13  7.50E-13  2.85E-13  2.61E-13  5.15E-13  5.57E-13  4.00E-13  4.55E-13  2.50E-13  3.95E-13  3.29E-13  2.60E-13  1.52E-13  3.42E-13  1.38E-13  2.72E-13  2.09E-13  3.06E-13  1.27E-13  2.36E-13  1.39E-13  2.29E-13  1.32E-13  1.91E-13  2.03E-13  8.21E-14  7.94E-14  9.80E-14  1.16E-13  1.14E-13  1.20E-13  8.59E-14  1.01E-13  9.71E-14  9.76E-14  7.00E-14  8.30E-14  8.17E-14  8.16E-14  9.36E-14  2.72E-14  6.57E-14  9.18E-14  2.62E-14  6.43E-14  1.27E-14  7.64E-14  7.07E-14  3.80E-14  4.67E-14  5.15E-14  2.91E-14  1.10E-14
  3.36E-11  3.24E-11  2.77E-11  1.54E-11  2.27E-11  7.41E-12  7.23E-12  7.21E-12  1.24E-11  1.86E-11  1.61E-11  4.94E-12  1.11E-11  6.20E-12  0.00E+00  5.82E-12  3.88E-12  3.88E-12  3.88E-12  5.82E-12  0.00E+00  1.88E-12  3.75E-12  5.57E-12  0.00E+00  3.67E-12  1.77E-12  5.02E-12  3.19E-12  1.55E-12  4.60E-12  4.21E-12  1.37E-12  1.25E-12  4.17E-13  1.06E-12  1.03E-12  6.90E-13  1.03E-12  3.03E-13  2.77E-13  8.23E-13  7.63E-13  5.10E-13  7.24E-13  3.98E-13  5.42E-13  5.29E-13  3.33E-13  1.62E-13  4.68E-13  1.48E-13  4.35E-13  2.69E-13  4.19E-13  1.35E-13  3.78E-13  2.23E-13  3.14E-13  2.10E-13  3.07E-13  2.78E-13  8.73E-14  8.45E-14  1.56E-13  1.86E-13  1.82E-13  1.65E-13  1.37E-13  1.38E-13  1.32E-13  1.33E-13  8.87E-14  1.32E-13  1.30E-13  1.30E-13  1.28E-13  4.34E-14  8.42E-14  1.26E-13  4.19E-14  8.27E-14  0.00E+00  1.05E-13  9.65E-14  6.02E-14  7.37E-14  7.01E-14  4.63E-14  1.54E-14
  6.85E-11  6.63E-11  5.68E-11  3.16E-11  4.66E-11  1.52E-11  1.49E-11  1.48E-11  2.57E-11  3.85E-11  3.33E-11  1.02E-11  2.31E-11  1.29E-11  1.21E-11  0.00E+00  7.98E-12  7.98E-12  7.98E-12  1.20E-11  0.00E+00  3.88E-12  7.74E-12  1.15E-11  0.00E+00  7.60E-12  3.66E-12  1.04E-11  6.62E-12  3.22E-12  9.54E-12  8.76E-12  2.87E-12  2.63E-12  8.76E-13  2.23E-12  2.16E-12  1.45E-12  2.15E-12  6.36E-13  5.81E-13  1.72E-12  1.60E-12  1.07E-12  1.52E-12  8.36E-13  1.14E-12  1.11E-12  6.99E-13  3.41E-13  9.88E-13  3.11E-13  9.17E-13  5.65E-13  8.79E-13  2.85E-13  7.91E-13  4.69E-13  6.60E-13  4.43E-13  6.44E-13  5.82E-13  1.84E-13  1.78E-13  3.30E-13  3.92E-13  3.84E-13  3.48E-13  2.89E-13  2.92E-13  2.79E-13  2.81E-13  1.88E-13  2.78E-13  2.74E-13  2.73E-13  2.68E-13  9.14E-14  1.76E-13  2.64E-13  8.78E-14  1.73E-13  0.00E+00  2.20E-13  2.04E-13  1.27E-13  1.56E-13  1.46E-13  9.65E-14  3.24E-14
  8.35E-11  8.08E-11  6.97E-11  4.67E-11  4.60E-11  3.39E-11  3.31E-11  3.30E-11  3.83E-11  4.78E-11  3.33E-11  2.31E-11  2.93E-11  1.65E-11  1.24E-11  1.22E-11  0.00E+00  1.19E-11  1.48E-11  1.48E-11  2.95E-12  5.80E-12  1.45E-11  1.15E-11  2.87E-12  1.42E-11  5.51E-12  1.31E-11  1.25E-11  4.89E-12  9.66E-12  8.90E-12  3.69E-12  3.39E-12  1.35E-12  2.30E-12  2.79E-12  2.24E-12  2.78E-12  1.48E-12  1.35E-12  1.78E-12  2.07E-12  2.07E-12  1.57E-12  1.30E-12  1.47E-12  1.15E-12  1.36E-12  7.94E-13  1.27E-12  7.25E-13  9.47E-13  1.10E-12  1.14E-12  6.63E-13  8.22E-13  7.28E-13  8.54E-13  6.86E-13  6.68E-13  7.56E-13  4.28E-13  4.14E-13  5.11E-13  4.05E-13  3.95E-13  4.50E-13  2.98E-13  3.75E-13  3.59E-13  3.60E-13  3.62E-13  2.86E-13  2.83E-13  2.82E-13  3.48E-13  1.42E-13  3.43E-13  3.43E-13  1.37E-13  3.37E-13  6.67E-14  2.86E-13  2.62E-13  1.96E-13  1.60E-13  1.90E-13  1.51E-13  4.22E-14
  6.89E-11  6.67E-11  5.77E-11  4.86E-11  4.79E-11  2.35E-11  2.30E-11  2.29E-11  4.01E-11  4.00E-11  3.49E-11  1.62E-11  2.48E-11  1.40E-11  1.32E-11  1.30E-11  1.26E-11  0.00E+00  1.24E-11  1.24E-11  0.00E+00  6.08E-12  1.21E-11  1.21E-11  0.00E+00  1.20E-11  5.80E-12  1.11E-11  1.06E-11  5.18E-12  1.02E-11  9.43E-12  3.17E-12  2.92E-12  1.46E-12  2.48E-12  2.40E-12  2.41E-12  2.38E-12  1.06E-12  9.72E-13  1.92E-12  1.78E-12  1.79E-12  1.70E-12  1.40E-12  1.27E-12  1.24E-12  1.17E-12  5.69E-13  1.10E-12  5.20E-13  1.02E-12  9.44E-13  9.83E-13  4.76E-13  8.87E-13  7.82E-13  7.39E-13  7.44E-13  7.19E-13  6.53E-13  3.09E-13  2.99E-13  5.54E-13  4.38E-13  4.29E-13  3.87E-13  3.22E-13  3.25E-13  3.13E-13  3.14E-13  3.15E-13  3.11E-13  3.07E-13  3.05E-13  3.00E-13  1.53E-13  2.95E-13  2.95E-13  1.47E-13  2.89E-13  0.00E+00  2.45E-13  2.28E-13  2.13E-13  1.74E-13  1.64E-13  1.62E-13  3.66E-14
  4.43E-11  4.30E-11  3.73E-11  2.52E-11  2.49E-11  1.83E-11  1.79E-11  1.79E-11  2.09E-11  2.61E-11  1.83E-11  1.27E-11  1.64E-11  9.32E-12  7.00E-12  6.90E-12  8.39E-12  6.58E-12  0.00E+00  8.07E-12  1.61E-12  3.18E-12  7.95E-12  6.32E-12  1.58E-12  7.84E-12  3.05E-12  7.28E-12  7.00E-12  2.73E-12  5.41E-12  5.00E-12  2.12E-12  1.95E-12  7.80E-13  1.33E-12  1.61E-12  1.29E-12  1.60E-12  8.54E-13  7.82E-13  1.03E-12  1.19E-12  1.20E-12  9.09E-13  7.52E-13  8.53E-13  6.64E-13  7.86E-13  4.60E-13  7.37E-13  4.20E-13  5.49E-13  6.34E-13  6.59E-13  3.84E-13  4.76E-13  4.22E-13  4.95E-13  3.98E-13  3.87E-13  4.39E-13  2.48E-13  2.40E-13  2.96E-13  2.35E-13  2.29E-13  2.60E-13  1.72E-13  2.17E-13  2.08E-13  2.09E-13  2.10E-13  1.66E-13  1.64E-13  1.63E-13  2.02E-13  8.20E-14  1.99E-13  1.98E-13  7.92E-14  1.95E-13  3.86E-14  1.65E-13  1.51E-13  1.13E-13  9.26E-14  1.10E-13  8.71E-14  2.47E-14
  7.97E-11  7.76E-11  6.84E-11  3.38E-11  5.00E-11  2.46E-11  2.42E-11  2.41E-11  2.87E-11  5.02E-11  3.84E-11  1.80E-11  3.35E-11  1.98E-11  1.60E-11  1.57E-11  1.28E-11  1.00E-11  1.23E-11  0.00E+00  2.24E-12  4.47E-12  1.12E-11  1.34E-11  2.23E-12  1.11E-11  4.37E-12  1.49E-11  1.03E-11  4.05E-12  1.20E-11  1.12E-11  4.75E-12  4.38E-12  1.25E-12  3.20E-12  3.62E-12  2.07E-12  3.59E-12  1.37E-12  1.26E-12  2.48E-12  2.69E-12  1.93E-12  2.20E-12  1.21E-12  1.93E-12  1.61E-12  1.27E-12  7.44E-13  1.68E-12  6.80E-13  1.34E-12  1.03E-12  1.50E-12  6.23E-13  1.16E-12  6.84E-13  1.13E-12  6.48E-13  9.39E-13  9.96E-13  4.05E-13  3.91E-13  4.83E-13  5.73E-13  5.61E-13  5.91E-13  4.21E-13  4.95E-13  4.75E-13  4.77E-13  3.42E-13  4.05E-13  3.99E-13  3.97E-13  4.56E-13  1.33E-13  3.20E-13  4.46E-13  1.27E-13  3.14E-13  6.23E-14  3.70E-13  3.45E-13  1.84E-13  2.26E-13  2.47E-13  1.39E-13  5.77E-14
  1.24E-10  1.21E-10  1.09E-10  0.00E+00  0.00E+00  9.46E-11  9.32E-11  9.31E-11  0.00E+00  8.48E-11  0.00E+00  7.37E-11  6.16E-11  3.95E-11  0.00E+00  0.00E+00  3.57E-11  0.00E+00  3.44E-11  3.15E-11  0.00E+00  0.00E+00  2.82E-11  0.00E+00  2.82E-11  2.82E-11  0.00E+00  2.78E-11  2.73E-11  0.00E+00  0.00E+00  0.00E+00  1.02E-11  9.48E-12  0.00E+00  0.00E+00  7.88E-12  0.00E+00  7.85E-12  7.01E-12  6.43E-12  0.00E+00  5.92E-12  5.94E-12  0.00E+00  0.00E+00  4.26E-12  0.00E+00  3.93E-12  3.84E-12  3.70E-12  3.51E-12  0.00E+00  3.19E-12  3.31E-12  3.22E-12  0.00E+00  0.00E+00  2.49E-12  0.00E+00  0.00E+00  2.21E-12  2.08E-12  2.02E-12  0.00E+00  0.00E+00  0.00E+00  1.30E-12  0.00E+00  1.08E-12  1.04E-12  1.04E-12  1.05E-12  0.00E+00  0.00E+00  0.00E+00  1.00E-12  0.00E+00  9.89E-13  9.86E-13  0.00E+00  9.69E-13  9.58E-13  8.17E-13  7.44E-13  0.00E+00  0.00E+00  5.38E-13  0.00E+00  1.33E-13
  9.39E-11  9.20E-11  8.38E-11  7.55E-11  7.48E-11  7.40E-11  7.31E-11  7.30E-11  6.75E-11  6.75E-11  6.25E-11  5.99E-11  5.17E-11  3.55E-11  3.36E-11  3.32E-11  3.23E-11  3.18E-11  3.12E-11  2.86E-11  0.00E+00  0.00E+00  2.41E-11  2.41E-11  0.00E+00  2.41E-11  2.41E-11  2.40E-11  2.39E-11  2.37E-11  2.36E-11  2.29E-11  9.91E-12  9.19E-12  9.17E-12  7.89E-12  7.67E-12  7.69E-12  7.62E-12  6.82E-12  6.27E-12  6.21E-12  5.78E-12  5.80E-12  5.53E-12  4.59E-12  4.17E-12  4.08E-12  3.86E-12  3.78E-12  3.65E-12  3.45E-12  3.39E-12  3.14E-12  3.26E-12  3.17E-12  2.94E-12  2.61E-12  2.45E-12  2.47E-12  2.40E-12  2.17E-12  2.06E-12  1.98E-12  1.84E-12  1.45E-12  1.42E-12  1.28E-12  1.06E-12  1.07E-12  1.02E-12  1.02E-12  1.03E-12  1.01E-12  9.98E-13  9.93E-13  9.76E-13  9.98E-13  9.63E-13  9.61E-13  9.61E-13  9.47E-13  0.00E+00  7.95E-13  7.34E-13  6.81E-13  5.54E-13  5.17E-13  5.12E-13  1.34E-13
  1.42E-10  1.39E-10  1.27E-10  9.17E-11  9.08E-11  6.74E-11  6.65E-11  6.65E-11  8.20E-11  1.02E-10  7.60E-11  5.47E-11  7.88E-11  5.44E-11  4.12E-11  4.07E-11  4.96E-11  3.90E-11  4.79E-11  4.40E-11  7.89E-12  1.48E-11  0.00E+00  2.95E-11  7.37E-12  3.69E-11  1.47E-11  3.67E-11  3.65E-11  1.45E-11  2.89E-11  2.81E-11  1.53E-11  1.42E-11  5.66E-12  9.76E-12  1.18E-11  9.48E-12  1.18E-11  6.33E-12  5.82E-12  7.66E-12  8.93E-12  8.96E-12  6.83E-12  5.69E-12  6.45E-12  5.05E-12  5.97E-12  3.49E-12  5.64E-12  3.20E-12  4.19E-12  4.84E-12  5.04E-12  2.93E-12  3.64E-12  3.22E-12  3.80E-12  3.06E-12  2.96E-12  3.36E-12  1.91E-12  1.84E-12  2.28E-12  1.79E-12  1.75E-12  1.98E-12  1.31E-12  1.65E-12  1.58E-12  1.59E-12  1.59E-12  1.26E-12  1.24E-12  1.23E-12  1.52E-12  6.19E-13  1.49E-12  1.48E-12  5.93E-13  1.46E-12  2.89E-13  1.22E-12  1.13E-12  8.45E-13  6.85E-13  8.03E-13  6.35E-13  2.08E-13
  1.26E-10  1.23E-10  1.13E-10  6.80E-11  1.01E-10  3.34E-11  3.29E-11  3.29E-11  6.11E-11  9.16E-11  8.52E-11  2.73E-11  7.13E-11  5.00E-11  4.75E-11  4.70E-11  3.05E-11  3.00E-11  2.95E-11  4.07E-11  0.00E+00  1.14E-11  2.28E-11  0.00E+00  0.00E+00  2.24E-11  1.12E-11  3.36E-11  2.23E-11  1.11E-11  3.32E-11  3.24E-11  1.44E-11  1.33E-11  4.43E-12  1.15E-11  1.12E-11  7.46E-12  1.11E-11  3.31E-12  3.05E-12  9.04E-12  8.43E-12  5.65E-12  8.05E-12  4.47E-12  6.10E-12  5.96E-12  3.76E-12  1.84E-12  5.31E-12  1.68E-12  4.95E-12  3.05E-12  4.75E-12  1.54E-12  4.30E-12  2.54E-12  3.58E-12  2.40E-12  3.50E-12  3.18E-12  9.98E-13  9.64E-13  1.79E-12  2.11E-12  2.06E-12  1.87E-12  1.53E-12  1.55E-12  1.47E-12  1.48E-12  9.93E-13  1.47E-12  1.45E-12  1.45E-12  1.43E-12  4.84E-13  9.38E-13  1.40E-12  4.67E-13  9.21E-13  0.00E+00  1.16E-12  1.06E-12  6.59E-13  7.97E-13  7.56E-13  4.99E-13  1.98E-13
  7.34E-11  7.19E-11  6.58E-11  0.00E+00  0.00E+00  5.84E-11  5.77E-11  5.76E-11  0.00E+00  5.35E-11  0.00E+00  4.78E-11  4.17E-11  2.93E-11  0.00E+00  0.00E+00  2.68E-11  0.00E+00  2.59E-11  2.38E-11  2.14E-11  0.00E+00  2.00E-11  0.00E+00  0.00E+00  1.97E-11  0.00E+00  1.96E-11  1.96E-11  0.00E+00  0.00E+00  0.00E+00  8.40E-12  7.79E-12  0.00E+00  0.00E+00  6.53E-12  0.00E+00  6.50E-12  5.80E-12  5.35E-12  0.00E+00  4.93E-12  4.95E-12  0.00E+00  0.00E+00  3.57E-12  0.00E+00  3.30E-12  3.22E-12  3.11E-12  2.95E-12  0.00E+00  2.69E-12  2.78E-12  2.71E-12  0.00E+00  0.00E+00  2.10E-12  0.00E+00  0.00E+00  1.86E-12  1.75E-12  1.69E-12  0.00E+00  0.00E+00  0.00E+00  1.09E-12  0.00E+00  9.05E-13  8.63E-13  8.68E-13  8.72E-13  0.00E+00  0.00E+00  0.00E+00  8.36E-13  0.00E+00  8.23E-13  8.21E-13  0.00E+00  8.09E-13  8.00E-13  6.78E-13  6.22E-13  0.00E+00  0.00E+00  4.42E-13  0.00E+00  1.16E-13
  7.61E-11  7.46E-11  6.85E-11  4.98E-11  4.94E-11  3.67E-11  3.62E-11  3.62E-11  4.50E-11  5.62E-11  4.20E-11  3.03E-11  4.44E-11  3.18E-11  2.42E-11  2.40E-11  2.93E-11  2.30E-11  2.83E-11  2.61E-11  4.69E-12  8.81E-12  2.19E-11  1.73E-11  4.32E-12  0.00E+00  8.51E-12  2.12E-11  2.12E-11  8.45E-12  1.69E-11  1.65E-11  9.40E-12  8.73E-12  3.49E-12  6.03E-12  7.32E-12  5.88E-12  7.28E-12  3.92E-12  3.61E-12  4.76E-12  5.55E-12  5.56E-12  4.23E-12  3.53E-12  4.02E-12  3.13E-12  3.71E-12  2.17E-12  3.50E-12  1.99E-12  2.60E-12  3.01E-12  3.13E-12  1.82E-12  2.27E-12  2.01E-12  2.36E-12  1.90E-12  1.84E-12  2.09E-12  1.18E-12  1.15E-12  1.41E-12  1.11E-12  1.08E-12  1.22E-12  8.03E-13  1.01E-12  9.73E-13  9.78E-13  9.82E-13  7.76E-13  7.66E-13  7.62E-13  9.40E-13  3.83E-13  9.24E-13  9.22E-13  3.68E-13  9.06E-13  1.79E-13  7.61E-13  6.93E-13  5.21E-13  4.20E-13  4.96E-13  3.93E-13  1.31E-13
  5.55E-11  5.46E-11  5.05E-11  4.64E-11  4.60E-11  4.56E-11  4.52E-11  4.51E-11  4.24E-11  4.24E-11  4.00E-11  3.87E-11  3.47E-11  2.62E-11  2.52E-11  2.49E-11  2.44E-11  2.41E-11  2.37E-11  2.20E-11  0.00E+00  1.87E-11  1.86E-11  1.84E-11  0.00E+00  1.81E-11  0.00E+00  1.74E-11  1.74E-11  1.74E-11  1.74E-11  1.72E-11  8.41E-12  7.83E-12  7.82E-12  6.78E-12  6.58E-12  6.60E-12  6.54E-12  5.89E-12  5.43E-12  5.37E-12  5.01E-12  5.03E-12  4.79E-12  4.00E-12  3.63E-12  3.54E-12  3.37E-12  3.28E-12  3.17E-12  3.01E-12  2.95E-12  2.73E-12  2.84E-12  2.76E-12  2.57E-12  2.27E-12  2.14E-12  2.16E-12  2.09E-12  1.90E-12  1.79E-12  1.73E-12  1.60E-12  1.25E-12  1.22E-12  1.10E-12  9.08E-13  9.14E-13  8.79E-13  8.84E-13  8.87E-13  8.75E-13  8.63E-13  8.59E-13  8.47E-13  8.63E-13  8.31E-13  8.29E-13  8.28E-13  8.14E-13  0.00E+00  6.81E-13  6.24E-13  5.84E-13  4.71E-13  4.43E-13  4.39E-13  1.22E-13
  1.42E-10  1.40E-10  1.31E-10  6.93E-11  1.03E-10  5.13E-11  5.08E-11  5.08E-11  6.42E-11  1.12E-10  9.15E-11  4.46E-11  9.49E-11  7.60E-11  6.29E-11  6.25E-11  5.12E-11  4.05E-11  5.00E-11  6.57E-11  8.58E-12  1.62E-11  4.03E-11  4.77E-11  7.94E-12  3.91E-11  1.51E-11  0.00E+00  3.65E-11  1.46E-11  4.38E-11  4.37E-11  2.70E-11  2.53E-11  7.21E-12  1.88E-11  2.13E-11  1.22E-11  2.12E-11  8.19E-12  7.57E-12  1.50E-11  1.63E-11  1.17E-11  1.34E-11  7.46E-12  1.19E-11  9.95E-12  7.86E-12  4.60E-12  1.04E-11  4.21E-12  8.27E-12  6.38E-12  9.31E-12  3.87E-12  7.21E-12  4.26E-12  7.02E-12  4.03E-12  5.87E-12  6.20E-12  2.50E-12  2.43E-12  2.98E-12  3.50E-12  3.42E-12  3.59E-12  2.52E-12  2.97E-12  2.86E-12  2.87E-12  2.06E-12  2.43E-12  2.40E-12  2.39E-12  2.75E-12  8.00E-13  1.93E-12  2.69E-12  7.68E-13  1.89E-12  3.72E-13  2.21E-12  2.02E-12  1.08E-12  1.30E-12  1.43E-12  8.06E-13  4.09E-13
  1.95E-10  1.92E-10  1.80E-10  1.35E-10  1.34E-10  9.98E-11  9.90E-11  9.89E-11  1.26E-10  1.57E-10  1.20E-10  8.81E-11  1.36E-10  1.13E-10  8.76E-11  8.70E-11  1.07E-10  8.50E-11  1.05E-10  9.97E-11  1.84E-11  3.49E-11  8.69E-11  6.86E-11  1.71E-11  8.44E-11  3.26E-11  7.90E-11  0.00E+00  3.10E-11  6.21E-11  6.20E-11  4.37E-11  4.08E-11  1.63E-11  2.84E-11  3.46E-11  2.78E-11  3.44E-11  1.86E-11  1.72E-11  2.27E-11  2.65E-11  2.66E-11  2.03E-11  1.70E-11  1.94E-11  1.52E-11  1.80E-11  1.05E-11  1.69E-11  9.65E-12  1.26E-11  1.46E-11  1.52E-11  8.86E-12  1.10E-11  9.75E-12  1.14E-11  9.18E-12  8.95E-12  1.01E-11  5.73E-12  5.52E-12  6.82E-12  5.34E-12  5.20E-12  5.87E-12  3.84E-12  4.85E-12  4.61E-12  4.64E-12  4.67E-12  3.67E-12  3.62E-12  3.60E-12  4.44E-12  1.81E-12  4.37E-12  4.37E-12  1.74E-12  4.29E-12  8.50E-13  3.58E-12  3.28E-12  2.42E-12  1.94E-12  2.29E-12  1.81E-12  6.79E-13
  1.35E-10  1.33E-10  1.25E-10  1.17E-10  1.16E-10  1.16E-10  1.15E-10  1.15E-10  1.10E-10  1.10E-10  1.05E-10  1.03E-10  9.56E-11  8.08E-11  7.88E-11  7.84E-11  7.74E-11  7.67E-11  7.60E-11  7.25E-11  0.00E+00  6.40E-11  6.38E-11  6.30E-11  0.00E+00  6.21E-11  5.99E-11  5.81E-11  5.71E-11  0.00E+00  5.66E-11  5.66E-11  3.29E-11  3.07E-11  3.07E-11  2.69E-11  2.62E-11  2.62E-11  2.60E-11  2.35E-11  2.17E-11  2.15E-11  2.01E-11  2.02E-11  1.92E-11  1.61E-11  1.47E-11  1.44E-11  1.36E-11  1.33E-11  1.28E-11  1.22E-11  1.20E-11  1.11E-11  1.15E-11  1.12E-11  1.04E-11  9.24E-12  8.68E-12  8.73E-12  8.48E-12  7.68E-12  7.21E-12  6.99E-12  6.44E-12  5.04E-12  4.91E-12  4.44E-12  3.60E-12  3.64E-12  3.49E-12  3.51E-12  3.52E-12  3.48E-12  3.43E-12  3.41E-12  3.37E-12  3.43E-12  3.31E-12  3.31E-12  3.30E-12  3.24E-12  0.00E+00  2.71E-12  2.45E-12  2.29E-12  1.83E-12  1.73E-12  1.71E-12  5.20E-13
  1.12E-10  1.10E-10  1.04E-10  6.50E-11  9.69E-11  3.21E-11  3.19E-11  3.18E-11  6.10E-11  9.14E-11  8.78E-11  2.87E-11  8.02E-11  6.83E-11  6.67E-11  6.64E-11  4.37E-11  4.34E-11  4.30E-11  6.16E-11  0.00E+00  1.82E-11  3.63E-11  5.38E-11  0.00E+00  3.54E-11  1.71E-11  4.97E-11  3.25E-11  1.61E-11  0.00E+00  4.83E-11  2.85E-11  2.67E-11  8.88E-12  2.32E-11  2.27E-11  1.51E-11  2.25E-11  6.78E-12  6.27E-12  1.86E-11  1.74E-11  1.16E-11  1.67E-11  9.31E-12  1.28E-11  1.25E-11  7.87E-12  3.85E-12  1.12E-11  3.53E-12  1.04E-11  6.42E-12  9.98E-12  3.24E-12  9.03E-12  5.35E-12  7.52E-12  5.05E-12  7.35E-12  6.66E-12  2.10E-12  2.02E-12  3.74E-12  4.39E-12  4.28E-12  3.85E-12  3.15E-12  3.18E-12  3.03E-12  3.05E-12  2.04E-12  3.02E-12  2.96E-12  2.94E-12  2.90E-12  9.87E-13  1.91E-12  2.85E-12  9.51E-13  1.87E-12  0.00E+00  2.33E-12  2.14E-12  1.32E-12  1.59E-12  1.48E-12  9.79E-13  4.53E-13
  1.93E-10  1.90E-10  1.80E-10  1.14E-10  1.70E-10  5.64E-11  5.60E-11  5.60E-11  1.08E-10  1.62E-10  1.57E-10  5.14E-11  1.46E-10  1.31E-10  1.28E-10  1.28E-10  8.47E-11  8.42E-11  8.37E-11  1.22E-10  0.00E+00  3.73E-11  7.43E-11  1.10E-10  0.00E+00  7.27E-11  3.53E-11  1.03E-10  6.75E-11  3.35E-11  1.00E-10  0.00E+00  6.35E-11  5.96E-11  1.98E-11  5.22E-11  5.08E-11  3.40E-11  5.07E-11  1.53E-11  1.41E-11  4.20E-11  3.93E-11  2.63E-11  3.77E-11  2.11E-11  2.88E-11  2.83E-11  1.79E-11  8.73E-12  2.53E-11  7.99E-12  2.36E-11  1.46E-11  2.27E-11  7.34E-12  2.05E-11  1.21E-11  1.71E-11  1.15E-11  1.66E-11  1.51E-11  4.75E-12  4.59E-12  8.47E-12  9.89E-12  9.67E-12  8.67E-12  7.07E-12  7.14E-12  6.81E-12  6.86E-12  4.59E-12  6.78E-12  6.67E-12  6.64E-12  6.52E-12  2.22E-12  4.26E-12  6.37E-12  2.12E-12  4.19E-12  0.00E+00  5.19E-12  4.78E-12  2.95E-12  3.54E-12  3.29E-12  2.17E-12  1.05E-12
  2.22E-10  2.21E-10  2.19E-10  1.25E-10  1.87E-10  9.35E-11  9.35E-11  9.35E-11  1.25E-10  2.19E-10  1.90E-10  9.55E-11  2.30E-10  2.59E-10  2.27E-10  2.29E-10  1.93E-10  1.55E-10  1.96E-10  2.87E-10  4.40E-11  9.30E-11  2.34E-10  2.84E-10  4.74E-11  2.42E-10  1.02E-10  3.76E-10  2.80E-10  1.15E-10  3.47E-10  3.71E-10  0.00E+00  6.99E-10  2.00E-10  5.84E-10  6.75E-10  3.86E-10  6.74E-10  2.75E-10  2.62E-10  5.21E-10  5.80E-10  4.15E-10  4.81E-10  2.77E-10  4.46E-10  3.74E-10  2.96E-10  1.73E-10  3.91E-10  1.59E-10  3.12E-10  2.40E-10  3.51E-10  1.46E-10  2.71E-10  1.58E-10  2.59E-10  1.49E-10  2.16E-10  2.26E-10  9.03E-11  8.70E-11  1.05E-10  1.18E-10  1.15E-10  1.18E-10  7.90E-11  9.32E-11  8.84E-11  8.92E-11  6.40E-11  7.56E-11  7.44E-11  7.38E-11  8.47E-11  2.48E-11  5.94E-11  8.25E-11  2.35E-11  5.77E-11  1.14E-11  6.47E-11  5.77E-11  3.04E-11  3.50E-11  3.79E-11  2.15E-11  2.03E-11
  4.60E-10  4.58E-10  4.55E-10  2.60E-10  3.90E-10  1.95E-10  1.95E-10  1.95E-10  2.62E-10  4.58E-10  3.97E-10  2.00E-10  4.83E-10  5.50E-10  4.82E-10  4.85E-10  4.09E-10  3.30E-10  4.16E-10  6.10E-10  9.39E-11  1.99E-10  5.00E-10  6.10E-10  1.02E-10  5.18E-10  2.18E-10  8.11E-10  6.05E-10  2.48E-10  7.52E-10  8.07E-10  1.62E-09  0.00E+00  4.69E-10  1.39E-09  1.61E-09  9.19E-10  1.61E-09  6.62E-10  6.34E-10  1.26E-09  1.41E-09  1.01E-09  1.17E-09  6.75E-10  1.09E-09  9.14E-10  7.24E-10  4.25E-10  9.56E-10  3.89E-10  7.64E-10  5.89E-10  8.58E-10  3.56E-10  6.62E-10  3.88E-10  6.33E-10  3.64E-10  5.28E-10  5.51E-10  2.20E-10  2.12E-10  2.57E-10  2.88E-10  2.78E-10  2.87E-10  1.92E-10  2.26E-10  2.14E-10  2.15E-10  1.54E-10  1.82E-10  1.79E-10  1.78E-10  2.04E-10  5.97E-11  1.43E-10  2.00E-10  5.70E-11  1.40E-10  2.75E-11  1.56E-10  1.40E-10  7.30E-11  8.36E-11  9.11E-11  5.13E-11  5.02E-11
  3.07E-10  3.06E-10  3.03E-10  3.03E-10  3.03E-10  3.03E-10  3.04E-10  3.04E-10  3.06E-10  3.06E-10  3.09E-10  3.11E-10  3.22E-10  3.67E-10  3.75E-10  3.77E-10  3.82E-10  3.85E-10  3.88E-10  4.07E-10  0.00E+00  4.65E-10  4.68E-10  4.75E-10  0.00E+00  4.84E-10  5.10E-10  5.41E-10  5.65E-10  5.79E-10  5.85E-10  6.28E-10  1.08E-09  1.10E-09  0.00E+00  1.08E-09  1.07E-09  1.08E-09  1.07E-09  1.03E-09  9.91E-10  9.84E-10  9.42E-10  9.44E-10  9.12E-10  7.91E-10  7.29E-10  7.12E-10  6.78E-10  6.62E-10  6.39E-10  6.08E-10  5.96E-10  5.51E-10  5.73E-10  5.57E-10  5.16E-10  4.53E-10  4.23E-10  4.26E-10  4.12E-10  3.68E-10  3.44E-10  3.31E-10  3.01E-10  2.25E-10  2.18E-10  1.92E-10  1.49E-10  1.51E-10  1.43E-10  1.44E-10  1.44E-10  1.42E-10  1.40E-10  1.39E-10  1.37E-10  1.40E-10  1.34E-10  1.33E-10  1.33E-10  1.31E-10  0.00E+00  1.05E-10  9.33E-11  8.55E-11  6.53E-11  6.06E-11  6.02E-11  3.36E-11
  1.64E-10  1.64E-10  1.63E-10  1.09E-10  1.64E-10  5.46E-11  5.46E-11  5.46E-11  1.10E-10  1.66E-10  1.68E-10  5.65E-11  1.76E-10  2.04E-10  2.09E-10  2.10E-10  1.42E-10  1.43E-10  1.45E-10  2.28E-10  0.00E+00  8.78E-11  1.77E-10  2.69E-10  0.00E+00  1.83E-10  9.69E-11  3.10E-10  2.17E-10  1.11E-10  3.37E-10  3.64E-10  7.07E-10  7.18E-10  2.39E-10  0.00E+00  7.31E-10  4.88E-10  7.31E-10  2.40E-10  2.34E-10  6.98E-10  6.74E-10  4.50E-10  6.57E-10  3.84E-10  5.31E-10  5.20E-10  3.29E-10  1.61E-10  4.67E-10  1.48E-10  4.36E-10  2.69E-10  4.19E-10  1.36E-10  3.77E-10  2.21E-10  3.08E-10  2.07E-10  3.00E-10  2.68E-10  8.35E-11  7.99E-11  1.46E-10  1.62E-10  1.57E-10  1.38E-10  1.07E-10  1.08E-10  1.02E-10  1.03E-10  6.90E-11  1.01E-10  9.94E-11  9.90E-11  9.72E-11  3.31E-11  6.37E-11  9.51E-11  3.16E-11  6.21E-11  0.00E+00  7.39E-11  6.64E-11  4.00E-11  4.61E-11  4.26E-11  2.81E-11  2.50E-11
  1.59E-10  1.58E-10  1.58E-10  9.04E-11  1.36E-10  6.79E-11  6.80E-11  6.80E-11  9.17E-11  1.60E-10  1.40E-10  7.04E-11  1.71E-10  1.98E-10  1.74E-10  1.75E-10  1.48E-10  1.20E-10  1.51E-10  2.22E-10  3.45E-11  7.35E-11  1.85E-10  2.25E-10  3.76E-11  1.92E-10  8.12E-11  3.03E-10  2.27E-10  9.33E-11  2.83E-10  3.06E-10  7.08E-10  7.21E-10  2.06E-10  6.31E-10  0.00E+00  4.22E-10  7.38E-10  3.13E-10  3.05E-10  6.08E-10  6.88E-10  4.92E-10  5.75E-10  3.37E-10  5.45E-10  4.57E-10  3.62E-10  2.13E-10  4.79E-10  1.95E-10  3.83E-10  2.95E-10  4.30E-10  1.78E-10  3.32E-10  1.93E-10  3.17E-10  1.82E-10  2.64E-10  2.75E-10  1.10E-10  1.06E-10  1.28E-10  1.42E-10  1.38E-10  1.41E-10  9.40E-11  1.11E-10  1.05E-10  1.06E-10  7.58E-11  8.92E-11  8.78E-11  8.72E-11  9.98E-11  2.93E-11  6.97E-11  9.70E-11  2.76E-11  6.76E-11  1.33E-11  7.53E-11  6.76E-11  3.54E-11  4.05E-11  4.37E-11  2.47E-11  2.57E-11
  1.99E-10  1.99E-10  1.98E-10  1.99E-10  1.99E-10  9.95E-11  9.96E-11  9.97E-11  2.01E-10  2.01E-10  2.04E-10  1.03E-10  2.15E-10  2.49E-10  2.55E-10  2.57E-10  2.60E-10  2.62E-10  2.65E-10  2.79E-10  0.00E+00  1.61E-10  3.24E-10  3.30E-10  0.00E+00  3.37E-10  1.78E-10  3.80E-10  3.99E-10  2.05E-10  4.14E-10  4.48E-10  8.85E-10  9.02E-10  4.51E-10  9.21E-10  9.23E-10  0.00E+00  9.22E-10  4.56E-10  4.45E-10  8.87E-10  8.59E-10  8.60E-10  8.37E-10  7.36E-10  6.79E-10  6.66E-10  6.33E-10  3.09E-10  5.98E-10  2.84E-10  5.57E-10  5.16E-10  5.36E-10  2.60E-10  4.83E-10  4.22E-10  3.95E-10  3.98E-10  3.84E-10  3.43E-10  1.60E-10  1.54E-10  2.80E-10  2.07E-10  2.01E-10  1.76E-10  1.37E-10  1.38E-10  1.31E-10  1.32E-10  1.32E-10  1.30E-10  1.28E-10  1.27E-10  1.24E-10  6.38E-11  1.21E-10  1.21E-10  6.04E-11  1.18E-10  0.00E+00  9.40E-11  8.48E-11  7.74E-11  5.91E-11  5.44E-11  5.38E-11  3.21E-11
  4.99E-10  4.99E-10  4.97E-10  2.85E-10  4.28E-10  2.14E-10  2.14E-10  2.14E-10  2.89E-10  5.06E-10  4.40E-10  2.22E-10  5.40E-10  6.25E-10  5.50E-10  5.53E-10  4.67E-10  3.77E-10  4.76E-10  7.02E-10  1.09E-10  2.32E-10  5.83E-10  7.12E-10  1.19E-10  6.06E-10  2.56E-10  9.58E-10  7.17E-10  2.95E-10  8.95E-10  9.67E-10  2.24E-09  2.29E-09  6.54E-10  2.00E-09  2.34E-09  1.34E-09  0.00E+00  9.94E-10  9.72E-10  1.94E-09  2.19E-09  1.57E-09  1.83E-09  1.07E-09  1.73E-09  1.45E-09  1.15E-09  6.77E-10  1.53E-09  6.20E-10  1.22E-09  9.39E-10  1.37E-09  5.69E-10  1.06E-09  6.16E-10  1.01E-09  5.80E-10  8.41E-10  8.76E-10  3.50E-10  3.37E-10  4.07E-10  4.52E-10  4.39E-10  4.48E-10  2.99E-10  3.52E-10  3.34E-10  3.36E-10  2.41E-10  2.84E-10  2.80E-10  2.78E-10  3.17E-10  9.32E-11  2.22E-10  3.09E-10  8.82E-11  2.16E-10  4.26E-11  2.41E-10  2.15E-10  1.13E-10  1.29E-10  1.39E-10  7.87E-11  8.20E-11
  5.23E-10  5.22E-10  5.21E-10  3.50E-10  3.50E-10  5.26E-10  5.27E-10  5.27E-10  3.56E-10  5.34E-10  3.62E-10  5.48E-10  5.74E-10  6.70E-10  4.59E-10  4.62E-10  7.02E-10  4.73E-10  7.16E-10  7.56E-10  2.75E-10  5.87E-10  8.85E-10  6.01E-10  3.01E-10  9.21E-10  6.51E-10  1.05E-09  1.10E-09  7.52E-10  7.62E-10  8.26E-10  2.64E-09  2.72E-09  1.82E-09  1.88E-09  2.83E-09  1.88E-09  2.83E-09  0.00E+00  2.82E-09  1.88E-09  2.76E-09  2.76E-09  1.81E-09  1.61E-09  2.24E-09  1.47E-09  2.10E-09  2.05E-09  1.98E-09  1.88E-09  1.23E-09  1.71E-09  1.78E-09  1.72E-09  1.07E-09  9.34E-10  1.30E-09  8.74E-10  8.46E-10  1.13E-09  1.06E-09  1.01E-09  6.14E-10  4.52E-10  4.39E-10  5.76E-10  2.97E-10  4.50E-10  4.24E-10  4.28E-10  4.30E-10  2.81E-10  2.76E-10  2.74E-10  4.04E-10  2.76E-10  3.96E-10  3.95E-10  2.63E-10  3.86E-10  1.27E-10  3.06E-10  2.74E-10  1.66E-10  1.26E-10  1.76E-10  1.15E-10  1.08E-10
  2.70E-10  2.70E-10  2.70E-10  1.81E-10  1.82E-10  2.73E-10  2.73E-10  2.73E-10  1.85E-10  2.77E-10  1.88E-10  2.86E-10  3.00E-10  3.52E-10  2.41E-10  2.43E-10  3.70E-10  2.49E-10  3.77E-10  3.99E-10  1.45E-10  3.11E-10  4.69E-10  3.18E-10  1.59E-10  4.88E-10  3.46E-10  5.56E-10  5.85E-10  4.01E-10  4.06E-10  4.41E-10  1.47E-09  1.52E-09  1.02E-09  1.07E-09  1.62E-09  1.08E-09  1.62E-09  1.63E-09  0.00E+00  1.09E-09  1.62E-09  1.62E-09  1.06E-09  9.68E-10  1.35E-09  8.83E-10  1.26E-09  1.24E-09  1.20E-09  1.14E-09  7.44E-10  1.03E-09  1.07E-09  1.04E-09  6.44E-10  5.64E-10  7.87E-10  5.29E-10  5.11E-10  6.82E-10  6.36E-10  6.10E-10  3.69E-10  2.72E-10  2.63E-10  3.46E-10  1.78E-10  2.70E-10  2.55E-10  2.57E-10  2.58E-10  1.68E-10  1.65E-10  1.64E-10  2.41E-10  1.65E-10  2.36E-10  2.35E-10  1.57E-10  2.31E-10  7.58E-11  1.82E-10  1.64E-10  9.90E-11  7.53E-11  1.04E-10  6.83E-11  6.56E-11
  3.62E-10  3.61E-10  3.62E-10  2.43E-10  3.65E-10  1.22E-10  1.22E-10  1.22E-10  2.48E-10  3.72E-10  3.79E-10  1.28E-10  4.02E-10  4.73E-10  4.86E-10  4.89E-10  3.31E-10  3.34E-10  3.38E-10  5.36E-10  0.00E+00  2.09E-10  4.20E-10  6.42E-10  0.00E+00  4.38E-10  2.32E-10  7.47E-10  5.24E-10  2.70E-10  8.19E-10  8.90E-10  1.98E-09  2.06E-09  6.88E-10  2.18E-09  2.19E-09  1.46E-09  2.19E-09  7.39E-10  7.39E-10  0.00E+00  2.20E-09  1.47E-09  2.17E-09  1.32E-09  1.85E-09  1.81E-09  1.15E-09  5.63E-10  1.64E-09  5.18E-10  1.53E-09  9.40E-10  1.47E-09  4.75E-10  1.32E-09  7.71E-10  1.08E-09  7.23E-10  1.05E-09  9.32E-10  2.90E-10  2.78E-10  5.05E-10  5.57E-10  5.40E-10  4.71E-10  3.65E-10  3.69E-10  3.49E-10  3.51E-10  2.35E-10  3.47E-10  3.40E-10  3.37E-10  3.30E-10  1.13E-10  2.15E-10  3.21E-10  1.07E-10  2.10E-10  0.00E+00  2.48E-10  2.23E-10  1.36E-10  1.55E-10  1.42E-10  9.36E-11  8.98E-11
  3.54E-10  3.54E-10  3.55E-10  2.05E-10  3.08E-10  1.54E-10  1.54E-10  1.54E-10  2.09E-10  3.66E-10  3.20E-10  1.62E-10  3.97E-10  4.69E-10  4.14E-10  4.17E-10  3.52E-10  2.85E-10  3.60E-10  5.33E-10  8.34E-11  1.79E-10  4.50E-10  5.49E-10  9.16E-11  4.69E-10  1.99E-10  7.49E-10  5.63E-10  2.32E-10  7.05E-10  7.67E-10  2.05E-09  2.14E-09  6.11E-10  1.96E-09  2.31E-09  1.32E-09  2.31E-09  1.01E-09  1.01E-09  2.03E-09  0.00E+00  1.68E-09  2.01E-09  1.25E-09  2.04E-09  1.72E-09  1.37E-09  8.04E-10  1.82E-09  7.41E-10  1.45E-09  1.12E-09  1.63E-09  6.79E-10  1.26E-09  7.34E-10  1.20E-09  6.89E-10  9.99E-10  1.03E-09  4.15E-10  3.97E-10  4.80E-10  5.29E-10  5.12E-10  5.22E-10  3.46E-10  4.08E-10  3.85E-10  3.87E-10  2.78E-10  3.27E-10  3.21E-10  3.19E-10  3.63E-10  1.07E-10  2.55E-10  3.54E-10  1.01E-10  2.48E-10  4.89E-11  2.75E-10  2.46E-10  1.28E-10  1.46E-10  1.56E-10  8.79E-11  1.00E-10
  5.56E-10  5.56E-10  5.57E-10  4.50E-10  4.51E-10  3.39E-10  3.39E-10  3.39E-10  4.59E-10  5.74E-10  4.68E-10  3.56E-10  6.23E-10  7.36E-10  6.06E-10  6.10E-10  7.74E-10  6.26E-10  7.90E-10  8.36E-10  1.83E-10  3.93E-10  9.87E-10  8.04E-10  2.01E-10  1.03E-09  4.38E-10  1.17E-09  1.24E-09  5.09E-10  1.03E-09  1.12E-09  3.20E-09  3.35E-09  1.34E-09  2.86E-09  3.61E-09  2.89E-09  3.62E-09  2.22E-09  2.22E-09  2.96E-09  3.68E-09  0.00E+00  2.93E-09  2.73E-09  3.19E-09  2.50E-09  2.99E-09  1.76E-09  2.84E-09  1.62E-09  2.12E-09  2.45E-09  2.55E-09  1.48E-09  1.84E-09  1.60E-09  1.87E-09  1.50E-09  1.45E-09  1.61E-09  9.05E-10  8.68E-10  1.05E-09  7.69E-10  7.47E-10  8.14E-10  5.03E-10  6.36E-10  6.00E-10  6.03E-10  6.08E-10  4.77E-10  4.66E-10  4.65E-10  5.68E-10  2.33E-10  5.56E-10  5.55E-10  2.22E-10  5.42E-10  1.07E-10  4.29E-10  3.85E-10  2.80E-10  2.13E-10  2.43E-10  1.93E-10  1.57E-10
  2.43E-10  2.42E-10  2.43E-10  1.64E-10  2.46E-10  8.22E-11  8.24E-11  8.24E-11  1.68E-10  2.51E-10  2.56E-10  8.65E-11  2.73E-10  3.24E-10  3.34E-10  3.36E-10  2.27E-10  2.30E-10  2.32E-10  3.69E-10  0.00E+00  1.45E-10  2.91E-10  4.44E-10  0.00E+00  3.03E-10  1.61E-10  5.20E-10  3.65E-10  1.88E-10  5.71E-10  6.22E-10  1.44E-09  1.51E-09  5.04E-10  1.63E-09  1.65E-09  1.10E-09  1.65E-09  5.66E-10  5.70E-10  1.71E-09  1.70E-09  1.14E-09  0.00E+00  1.07E-09  1.51E-09  1.48E-09  9.47E-10  4.63E-10  1.35E-09  4.27E-10  1.26E-09  7.76E-10  1.21E-09  3.92E-10  1.09E-09  6.35E-10  8.88E-10  5.95E-10  8.63E-10  7.69E-10  2.38E-10  2.29E-10  4.15E-10  4.55E-10  4.40E-10  3.85E-10  2.96E-10  3.00E-10  2.83E-10  2.85E-10  1.91E-10  2.82E-10  2.77E-10  2.75E-10  2.70E-10  9.22E-11  1.76E-10  2.63E-10  8.76E-11  1.71E-10  0.00E+00  2.03E-10  1.80E-10  1.10E-10  1.25E-10  1.15E-10  7.64E-11  7.48E-11
  4.82E-10  4.82E-10  4.85E-10  4.92E-10  4.93E-10  2.47E-10  2.48E-10  2.48E-10  5.05E-10  5.05E-10  5.16E-10  2.62E-10  5.54E-10  6.64E-10  6.84E-10  6.89E-10  7.00E-10  7.08E-10  7.15E-10  7.60E-10  0.00E+00  4.50E-10  9.04E-10  9.22E-10  0.00E+00  9.45E-10  5.04E-10  1.08E-09  1.14E-09  5.90E-10  1.20E-09  1.31E-09  3.15E-09  3.31E-09  1.66E-09  3.64E-09  3.70E-09  3.69E-09  3.71E-09  1.95E-09  2.01E-09  4.04E-09  4.11E-09  4.11E-09  4.13E-09  0.00E+00  3.92E-09  3.87E-09  3.75E-09  1.84E-09  3.59E-09  1.72E-09  3.38E-09  3.13E-09  3.26E-09  1.58E-09  2.94E-09  2.57E-09  2.39E-09  2.41E-09  2.33E-09  2.07E-09  9.62E-10  9.21E-10  1.67E-09  1.22E-09  1.18E-09  1.03E-09  7.91E-10  8.02E-10  7.55E-10  7.61E-10  7.66E-10  7.51E-10  7.33E-10  7.29E-10  7.16E-10  3.66E-10  7.01E-10  6.98E-10  3.49E-10  6.83E-10  0.00E+00  5.38E-10  4.82E-10  4.36E-10  3.30E-10  3.04E-10  3.00E-10  2.03E-10
  2.41E-10  2.41E-10  2.43E-10  1.41E-10  2.12E-10  1.06E-10  1.07E-10  1.07E-10  1.45E-10  2.54E-10  2.23E-10  1.13E-10  2.80E-10  3.37E-10  2.98E-10  3.00E-10  2.54E-10  2.06E-10  2.60E-10  3.87E-10  6.08E-11  1.31E-10  3.30E-10  4.03E-10  6.73E-11  3.45E-10  1.47E-10  5.55E-10  4.18E-10  1.73E-10  5.25E-10  5.74E-10  1.63E-09  1.72E-09  4.92E-10  1.63E-09  1.93E-09  1.10E-09  1.94E-09  8.80E-10  9.14E-10  1.84E-09  2.20E-09  1.57E-09  1.91E-09  1.27E-09  0.00E+00  1.85E-09  1.51E-09  8.97E-10  2.05E-09  8.44E-10  1.66E-09  1.29E-09  1.88E-09  7.83E-10  1.46E-09  8.51E-10  1.39E-09  8.00E-10  1.16E-09  1.20E-09  4.79E-10  4.58E-10  5.52E-10  6.04E-10  5.87E-10  5.96E-10  3.92E-10  4.64E-10  4.36E-10  4.40E-10  3.16E-10  3.72E-10  3.64E-10  3.63E-10  4.14E-10  1.21E-10  2.88E-10  4.02E-10  1.15E-10  2.81E-10  5.54E-11  3.09E-10  2.79E-10  1.45E-10  1.64E-10  1.76E-10  9.89E-11  1.18E-10
  2.67E-10  2.67E-10  2.70E-10  1.83E-10  2.75E-10  9.18E-11  9.21E-11  9.21E-11  1.88E-10  2.82E-10  2.89E-10  9.77E-11  3.11E-10  3.75E-10  3.87E-10  3.89E-10  2.64E-10  2.67E-10  2.70E-10  4.30E-10  0.00E+00  1.70E-10  3.43E-10  5.24E-10  0.00E+00  3.58E-10  1.91E-10  6.18E-10  4.35E-10  2.24E-10  6.82E-10  7.46E-10  1.82E-09  1.92E-09  6.41E-10  2.12E-09  2.16E-09  1.44E-09  2.17E-09  7.67E-10  7.97E-10  2.40E-09  2.47E-09  1.64E-09  2.50E-09  1.69E-09  2.46E-09  0.00E+00  1.60E-09  7.94E-10  2.34E-09  7.52E-10  2.22E-09  1.38E-09  2.15E-09  6.98E-10  1.95E-09  1.14E-09  1.59E-09  1.07E-09  1.55E-09  1.38E-09  4.27E-10  4.08E-10  7.39E-10  8.06E-10  7.84E-10  6.79E-10  5.23E-10  5.27E-10  5.00E-10  5.02E-10  3.37E-10  4.98E-10  4.87E-10  4.85E-10  4.76E-10  1.62E-10  3.10E-10  4.62E-10  1.54E-10  3.00E-10  0.00E+00  3.55E-10  3.16E-10  1.92E-10  2.18E-10  2.02E-10  1.33E-10  1.35E-10
  3.17E-10  3.17E-10  3.20E-10  2.61E-10  2.61E-10  1.96E-10  1.97E-10  1.97E-10  2.68E-10  3.35E-10  2.75E-10  2.09E-10  3.70E-10  4.48E-10  3.70E-10  3.72E-10  4.73E-10  3.83E-10  4.84E-10  5.15E-10  1.14E-10  2.45E-10  6.16E-10  5.02E-10  1.26E-10  6.44E-10  2.75E-10  7.41E-10  7.83E-10  3.23E-10  6.55E-10  7.16E-10  2.19E-09  2.32E-09  9.28E-10  2.05E-09  2.61E-09  2.08E-09  2.62E-09  1.67E-09  1.74E-09  2.33E-09  3.00E-09  3.00E-09  2.44E-09  2.52E-09  3.09E-09  2.45E-09  0.00E+00  1.79E-09  2.95E-09  1.72E-09  2.26E-09  2.66E-09  2.75E-09  1.61E-09  2.00E-09  1.76E-09  2.05E-09  1.65E-09  1.59E-09  1.77E-09  9.88E-10  9.47E-10  1.14E-09  8.28E-10  8.04E-10  8.79E-10  5.39E-10  6.83E-10  6.43E-10  6.47E-10  6.51E-10  5.11E-10  5.01E-10  4.97E-10  6.07E-10  2.51E-10  5.95E-10  5.94E-10  2.38E-10  5.78E-10  1.15E-10  4.57E-10  4.09E-10  2.97E-10  2.25E-10  2.57E-10  2.04E-10  1.73E-10
  3.19E-10  3.19E-10  3.22E-10  2.19E-10  2.19E-10  3.30E-10  3.31E-10  3.31E-10  2.25E-10  3.38E-10  2.31E-10  3.52E-10  3.74E-10  4.52E-10  3.11E-10  3.14E-10  4.78E-10  3.22E-10  4.89E-10  5.21E-10  1.91E-10  4.13E-10  6.23E-10  4.24E-10  2.12E-10  6.52E-10  4.64E-10  7.50E-10  7.93E-10  5.45E-10  5.53E-10  6.04E-10  2.22E-09  2.35E-09  1.57E-09  1.73E-09  2.65E-09  1.76E-09  2.65E-09  2.83E-09  2.95E-09  1.97E-09  3.05E-09  3.05E-09  2.07E-09  2.15E-09  3.19E-09  2.11E-09  3.09E-09  0.00E+00  3.03E-09  2.96E-09  1.95E-09  2.76E-09  2.85E-09  2.78E-09  1.74E-09  1.53E-09  2.14E-09  1.44E-09  1.39E-09  1.85E-09  1.72E-09  1.64E-09  9.92E-10  7.21E-10  7.00E-10  9.12E-10  4.67E-10  7.10E-10  6.71E-10  6.75E-10  6.80E-10  4.45E-10  4.37E-10  4.32E-10  6.37E-10  4.37E-10  6.22E-10  6.19E-10  4.12E-10  6.04E-10  1.98E-10  4.78E-10  4.26E-10  2.59E-10  1.96E-10  2.72E-10  1.79E-10  1.80E-10
  5.01E-10  5.01E-10  5.06E-10  2.95E-10  4.43E-10  2.22E-10  2.23E-10  2.23E-10  3.04E-10  5.31E-10  4.67E-10  2.37E-10  5.88E-10  7.13E-10  6.31E-10  6.36E-10  5.38E-10  4.36E-10  5.51E-10  8.21E-10  1.29E-10  2.79E-10  7.02E-10  8.59E-10  1.43E-10  7.34E-10  3.14E-10  1.18E-09  8.94E-10  3.69E-10  1.12E-09  1.23E-09  3.52E-09  3.72E-09  1.06E-09  3.52E-09  4.19E-09  2.39E-09  4.20E-09  1.92E-09  2.00E-09  4.03E-09  4.85E-09  3.46E-09  4.23E-09  2.95E-09  5.15E-09  4.39E-09  3.59E-09  2.13E-09  0.00E+00  2.06E-09  4.09E-09  3.23E-09  4.66E-09  1.95E-09  3.67E-09  2.15E-09  3.51E-09  2.02E-09  2.93E-09  3.04E-09  1.21E-09  1.16E-09  1.40E-09  1.52E-09  1.48E-09  1.50E-09  9.87E-10  1.16E-09  1.10E-09  1.10E-09  7.94E-10  9.37E-10  9.21E-10  9.13E-10  1.05E-09  3.07E-10  7.31E-10  1.02E-09  2.91E-10  7.12E-10  1.40E-10  7.87E-10  6.98E-10  3.64E-10  4.13E-10  4.45E-10  2.52E-10  2.96E-10
  6.53E-10  6.54E-10  6.61E-10  4.49E-10  4.50E-10  6.77E-10  6.80E-10  6.80E-10  4.63E-10  6.95E-10  4.76E-10  7.25E-10  7.71E-10  9.36E-10  6.45E-10  6.50E-10  9.90E-10  6.68E-10  1.01E-09  1.08E-09  3.97E-10  8.57E-10  1.29E-09  8.80E-10  4.40E-10  1.35E-09  9.65E-10  1.56E-09  1.65E-09  1.13E-09  1.15E-09  1.26E-09  4.64E-09  4.91E-09  3.27E-09  3.62E-09  5.53E-09  3.68E-09  5.55E-09  5.92E-09  6.19E-09  4.15E-09  6.43E-09  6.42E-09  4.37E-09  4.61E-09  6.98E-09  4.65E-09  6.90E-09  6.84E-09  6.73E-09  0.00E+00  4.35E-09  6.29E-09  6.43E-09  6.32E-09  3.99E-09  3.53E-09  4.94E-09  3.32E-09  3.20E-09  4.27E-09  3.97E-09  3.80E-09  2.30E-09  1.67E-09  1.62E-09  2.11E-09  1.08E-09  1.64E-09  1.55E-09  1.56E-09  1.57E-09  1.03E-09  1.01E-09  1.00E-09  1.48E-09  1.01E-09  1.44E-09  1.43E-09  9.55E-10  1.40E-09  4.59E-10  1.10E-09  9.87E-10  6.01E-10  4.54E-10  6.31E-10  4.15E-10  4.14E-10
  5.62E-10  5.62E-10  5.69E-10  3.87E-10  5.81E-10  1.94E-10  1.95E-10  1.95E-10  3.99E-10  5.98E-10  6.14E-10  2.08E-10  6.64E-10  8.07E-10  8.33E-10  8.40E-10  5.69E-10  5.76E-10  5.82E-10  9.30E-10  0.00E+00  3.70E-10  7.44E-10  1.14E-09  0.00E+00  7.78E-10  4.16E-10  1.35E-09  9.48E-10  4.89E-10  1.49E-09  1.63E-09  4.00E-09  4.23E-09  1.41E-09  4.69E-09  4.77E-09  3.18E-09  4.79E-09  1.70E-09  1.78E-09  5.37E-09  5.55E-09  3.69E-09  5.66E-09  4.00E-09  6.06E-09  6.06E-09  4.01E-09  1.99E-09  5.89E-09  1.91E-09  0.00E+00  3.67E-09  5.61E-09  1.84E-09  5.25E-09  3.11E-09  4.35E-09  2.92E-09  4.23E-09  3.76E-09  1.17E-09  1.12E-09  2.02E-09  2.20E-09  2.13E-09  1.86E-09  1.42E-09  1.44E-09  1.36E-09  1.37E-09  9.19E-10  1.36E-09  1.33E-09  1.32E-09  1.30E-09  4.43E-10  8.45E-10  1.26E-09  4.21E-10  8.23E-10  0.00E+00  9.76E-10  8.64E-10  5.27E-10  5.97E-10  5.55E-10  3.66E-10  3.64E-10
  6.68E-10  6.69E-10  6.77E-10  5.53E-10  5.55E-10  4.17E-10  4.19E-10  4.19E-10  5.71E-10  7.14E-10  5.87E-10  4.47E-10  7.95E-10  9.68E-10  8.01E-10  8.07E-10  1.02E-09  8.30E-10  1.05E-09  1.12E-09  2.47E-10  5.34E-10  1.34E-09  1.10E-09  2.74E-10  1.41E-09  6.01E-10  1.62E-09  1.71E-09  7.07E-10  1.43E-09  1.57E-09  4.82E-09  5.10E-09  2.04E-09  4.52E-09  5.75E-09  4.59E-09  5.77E-09  3.70E-09  3.86E-09  5.18E-09  6.70E-09  6.69E-09  5.47E-09  5.84E-09  7.45E-09  5.97E-09  7.49E-09  4.49E-09  7.46E-09  4.40E-09  5.82E-09  0.00E+00  7.11E-09  4.19E-09  5.42E-09  4.88E-09  5.72E-09  4.60E-09  4.45E-09  4.95E-09  2.76E-09  2.65E-09  3.19E-09  2.32E-09  2.25E-09  2.45E-09  1.50E-09  1.90E-09  1.79E-09  1.80E-09  1.81E-09  1.43E-09  1.40E-09  1.39E-09  1.71E-09  6.98E-10  1.66E-09  1.66E-09  6.62E-10  1.62E-09  3.19E-10  1.29E-09  1.14E-09  8.37E-10  6.34E-10  7.33E-10  5.78E-10  4.74E-10
  6.62E-10  6.63E-10  6.70E-10  3.91E-10  5.88E-10  2.95E-10  2.96E-10  2.96E-10  4.04E-10  7.06E-10  6.22E-10  3.16E-10  7.85E-10  9.55E-10  8.46E-10  8.52E-10  7.22E-10  5.84E-10  7.39E-10  1.10E-09  1.74E-10  3.76E-10  9.44E-10  1.16E-09  1.93E-10  9.88E-10  4.23E-10  1.60E-09  1.20E-09  4.97E-10  1.51E-09  1.66E-09  4.75E-09  5.02E-09  1.44E-09  4.76E-09  5.66E-09  3.23E-09  5.68E-09  2.60E-09  2.72E-09  5.47E-09  6.59E-09  4.70E-09  5.77E-09  4.09E-09  7.27E-09  6.25E-09  5.20E-09  3.11E-09  7.19E-09  3.01E-09  5.95E-09  4.79E-09  0.00E+00  2.89E-09  5.54E-09  3.30E-09  5.39E-09  3.10E-09  4.49E-09  4.67E-09  1.86E-09  1.78E-09  2.15E-09  2.35E-09  2.27E-09  2.31E-09  1.51E-09  1.79E-09  1.69E-09  1.70E-09  1.22E-09  1.44E-09  1.41E-09  1.40E-09  1.61E-09  4.70E-10  1.12E-09  1.57E-09  4.47E-10  1.09E-09  2.16E-10  1.21E-09  1.08E-09  5.61E-10  6.39E-10  6.89E-10  3.88E-10  4.49E-10
  6.67E-10  6.68E-10  6.75E-10  4.60E-10  4.61E-10  6.93E-10  6.96E-10  6.96E-10  4.75E-10  7.12E-10  4.88E-10  7.44E-10  7.92E-10  9.65E-10  6.65E-10  6.70E-10  1.02E-09  6.89E-10  1.05E-09  1.11E-09  4.10E-10  8.87E-10  1.34E-09  9.10E-10  4.55E-10  1.40E-09  9.98E-10  1.62E-09  1.71E-09  1.17E-09  1.19E-09  1.30E-09  4.81E-09  5.08E-09  3.39E-09  3.75E-09  5.73E-09  3.81E-09  5.75E-09  6.14E-09  6.42E-09  4.30E-09  6.68E-09  6.67E-09  4.54E-09  4.84E-09  7.41E-09  4.95E-09  7.45E-09  7.44E-09  7.40E-09  7.26E-09  4.80E-09  6.90E-09  7.04E-09  0.00E+00  4.47E-09  4.02E-09  5.64E-09  3.79E-09  3.66E-09  4.88E-09  4.54E-09  4.35E-09  2.62E-09  1.91E-09  1.85E-09  2.42E-09  1.24E-09  1.87E-09  1.77E-09  1.78E-09  1.79E-09  1.17E-09  1.15E-09  1.14E-09  1.68E-09  1.15E-09  1.65E-09  1.63E-09  1.09E-09  1.60E-09  5.24E-10  1.26E-09  1.13E-09  6.91E-10  5.23E-10  7.22E-10  4.77E-10  4.68E-10
  4.51E-10  4.52E-10  4.58E-10  3.12E-10  4.69E-10  1.57E-10  1.57E-10  1.57E-10  3.22E-10  4.84E-10  4.97E-10  1.68E-10  5.39E-10  6.58E-10  6.80E-10  6.85E-10  4.65E-10  4.70E-10  4.76E-10  7.61E-10  0.00E+00  3.03E-10  6.09E-10  9.33E-10  0.00E+00  6.38E-10  3.41E-10  1.10E-09  7.78E-10  4.01E-10  1.22E-09  1.34E-09  3.28E-09  3.46E-09  1.16E-09  3.84E-09  3.91E-09  2.60E-09  3.92E-09  1.40E-09  1.46E-09  4.40E-09  4.56E-09  3.03E-09  4.65E-09  3.32E-09  5.10E-09  5.13E-09  3.44E-09  1.73E-09  5.18E-09  1.72E-09  5.14E-09  3.31E-09  5.07E-09  1.67E-09  0.00E+00  2.95E-09  4.15E-09  2.79E-09  4.05E-09  3.61E-09  1.12E-09  1.07E-09  1.94E-09  2.12E-09  2.05E-09  1.79E-09  1.37E-09  1.39E-09  1.30E-09  1.32E-09  8.82E-10  1.30E-09  1.27E-09  1.27E-09  1.24E-09  4.25E-10  8.08E-10  1.21E-09  4.03E-10  7.90E-10  0.00E+00  9.33E-10  8.40E-10  5.07E-10  5.80E-10  5.32E-10  3.48E-10  3.43E-10
  5.54E-10  5.55E-10  5.63E-10  5.76E-10  5.78E-10  2.90E-10  2.91E-10  2.91E-10  5.97E-10  5.97E-10  6.14E-10  3.12E-10  6.67E-10  8.17E-10  8.45E-10  8.52E-10  8.66E-10  8.77E-10  8.87E-10  9.46E-10  0.00E+00  5.66E-10  1.14E-09  1.16E-09  0.00E+00  1.19E-09  6.37E-10  1.38E-09  1.45E-09  7.50E-10  1.52E-09  1.66E-09  4.05E-09  4.28E-09  2.14E-09  4.74E-09  4.82E-09  4.81E-09  4.84E-09  2.58E-09  2.70E-09  5.43E-09  5.62E-09  5.61E-09  5.74E-09  6.16E-09  6.33E-09  6.37E-09  6.45E-09  3.24E-09  6.51E-09  3.27E-09  6.55E-09  6.53E-09  6.55E-09  3.27E-09  6.45E-09  0.00E+00  5.77E-09  5.80E-09  5.65E-09  5.09E-09  2.38E-09  2.28E-09  4.13E-09  3.00E-09  2.92E-09  2.54E-09  1.96E-09  1.98E-09  1.87E-09  1.89E-09  1.89E-09  1.86E-09  1.82E-09  1.81E-09  1.78E-09  9.09E-10  1.73E-09  1.73E-09  8.65E-10  1.69E-09  0.00E+00  1.35E-09  1.20E-09  1.10E-09  8.45E-10  7.78E-10  7.66E-10  4.73E-10
  3.49E-10  3.50E-10  3.55E-10  2.08E-10  3.13E-10  1.57E-10  1.57E-10  1.57E-10  2.15E-10  3.77E-10  3.33E-10  1.69E-10  4.22E-10  5.18E-10  4.59E-10  4.63E-10  3.92E-10  3.17E-10  4.02E-10  6.00E-10  9.48E-11  2.05E-10  5.15E-10  6.31E-10  1.05E-10  5.40E-10  2.31E-10  8.72E-10  6.58E-10  2.72E-10  8.26E-10  9.04E-10  2.56E-09  2.70E-09  7.72E-10  2.56E-09  3.04E-09  1.73E-09  3.05E-09  1.39E-09  1.46E-09  2.93E-09  3.54E-09  2.52E-09  3.10E-09  2.22E-09  3.99E-09  3.44E-09  2.90E-09  1.75E-09  4.11E-09  1.77E-09  3.55E-09  2.97E-09  4.15E-09  1.78E-09  3.55E-09  2.26E-09  0.00E+00  2.16E-09  3.19E-09  3.42E-09  1.37E-09  1.32E-09  1.59E-09  1.74E-09  1.68E-09  1.71E-09  1.13E-09  1.34E-09  1.26E-09  1.27E-09  9.11E-10  1.08E-09  1.05E-09  1.05E-09  1.20E-09  3.51E-10  8.38E-10  1.17E-09  3.33E-10  8.17E-10  1.61E-10  9.06E-10  8.11E-10  4.24E-10  4.84E-10  5.24E-10  2.96E-10  3.15E-10
  2.79E-10  2.80E-10  2.84E-10  2.91E-10  2.91E-10  1.46E-10  1.47E-10  1.47E-10  3.01E-10  3.01E-10  3.10E-10  1.58E-10  3.37E-10  4.14E-10  4.28E-10  4.31E-10  4.38E-10  4.44E-10  4.49E-10  4.79E-10  0.00E+00  2.86E-10  5.76E-10  5.88E-10  0.00E+00  6.03E-10  3.23E-10  6.96E-10  7.36E-10  3.80E-10  7.70E-10  8.43E-10  2.04E-09  2.16E-09  1.08E-09  2.38E-09  2.43E-09  2.42E-09  2.44E-09  1.30E-09  1.36E-09  2.73E-09  2.83E-09  2.82E-09  2.89E-09  3.10E-09  3.19E-09  3.21E-09  3.25E-09  1.63E-09  3.28E-09  1.65E-09  3.31E-09  3.32E-09  3.32E-09  1.66E-09  3.31E-09  3.15E-09  3.00E-09  0.00E+00  2.97E-09  2.71E-09  1.27E-09  1.22E-09  2.21E-09  1.61E-09  1.56E-09  1.36E-09  1.05E-09  1.06E-09  9.99E-10  1.00E-09  1.01E-09  9.92E-10  9.74E-10  9.69E-10  9.49E-10  4.87E-10  9.27E-10  9.24E-10  4.62E-10  9.06E-10  0.00E+00  7.18E-10  6.40E-10  5.87E-10  4.44E-10  4.13E-10  4.08E-10  2.50E-10
  4.67E-10  4.68E-10  4.75E-10  3.25E-10  4.89E-10  1.63E-10  1.64E-10  1.64E-10  3.37E-10  5.05E-10  5.20E-10  1.76E-10  5.66E-10  6.95E-10  7.18E-10  7.24E-10  4.91E-10  4.97E-10  5.03E-10  8.05E-10  0.00E+00  3.21E-10  6.45E-10  9.88E-10  0.00E+00  6.76E-10  3.61E-10  1.17E-09  8.24E-10  4.25E-10  1.29E-09  1.41E-09  3.42E-09  3.61E-09  1.20E-09  3.99E-09  4.06E-09  2.70E-09  4.07E-09  1.45E-09  1.51E-09  4.57E-09  4.73E-09  3.15E-09  4.83E-09  3.46E-09  5.33E-09  5.36E-09  3.62E-09  1.82E-09  5.49E-09  1.84E-09  5.55E-09  3.72E-09  5.56E-09  1.86E-09  5.56E-09  3.59E-09  5.14E-09  3.44E-09  0.00E+00  4.68E-09  1.46E-09  1.40E-09  2.55E-09  2.79E-09  2.70E-09  2.35E-09  1.81E-09  1.83E-09  1.73E-09  1.74E-09  1.17E-09  1.72E-09  1.69E-09  1.68E-09  1.65E-09  5.63E-10  1.07E-09  1.61E-09  5.35E-10  1.05E-09  0.00E+00  1.24E-09  1.11E-09  6.79E-10  7.72E-10  7.16E-10  4.72E-10  4.29E-10
  7.09E-10  7.11E-10  7.22E-10  4.24E-10  6.37E-10  3.20E-10  3.21E-10  3.21E-10  4.39E-10  7.69E-10  6.79E-10  3.46E-10  8.64E-10  1.06E-09  9.41E-10  9.49E-10  8.04E-10  6.51E-10  8.24E-10  1.23E-09  1.94E-10  4.20E-10  1.06E-09  1.29E-09  2.16E-10  1.11E-09  4.73E-10  1.79E-09  1.35E-09  5.56E-10  1.69E-09  1.85E-09  5.17E-09  5.45E-09  1.56E-09  5.15E-09  6.12E-09  3.49E-09  6.14E-09  2.80E-09  2.93E-09  5.89E-09  7.10E-09  5.07E-09  6.22E-09  4.45E-09  8.00E-09  6.90E-09  5.83E-09  3.51E-09  8.26E-09  3.57E-09  7.16E-09  6.01E-09  8.39E-09  3.60E-09  7.23E-09  4.79E-09  8.27E-09  4.73E-09  7.02E-09  0.00E+00  3.12E-09  3.01E-09  3.65E-09  4.01E-09  3.89E-09  3.96E-09  2.63E-09  3.10E-09  2.93E-09  2.96E-09  2.12E-09  2.50E-09  2.45E-09  2.43E-09  2.79E-09  8.18E-10  1.95E-09  2.72E-09  7.77E-10  1.90E-09  3.75E-10  2.13E-09  1.90E-09  9.97E-10  1.15E-09  1.25E-09  7.06E-10  7.00E-10
  3.56E-10  3.57E-10  3.63E-10  2.48E-10  2.49E-10  3.75E-10  3.76E-10  3.76E-10  2.58E-10  3.87E-10  2.66E-10  4.06E-10  4.35E-10  5.35E-10  3.69E-10  3.72E-10  5.67E-10  3.83E-10  5.81E-10  6.20E-10  2.29E-10  4.94E-10  7.45E-10  5.07E-10  2.54E-10  7.80E-10  5.56E-10  9.00E-10  9.51E-10  6.53E-10  6.62E-10  7.24E-10  2.58E-09  2.72E-09  1.81E-09  2.00E-09  3.05E-09  2.03E-09  3.06E-09  3.26E-09  3.40E-09  2.28E-09  3.53E-09  3.53E-09  2.41E-09  2.58E-09  3.98E-09  2.67E-09  4.06E-09  4.08E-09  4.10E-09  4.14E-09  2.77E-09  4.19E-09  4.17E-09  4.18E-09  2.80E-09  2.80E-09  4.17E-09  2.78E-09  2.77E-09  3.97E-09  0.00E+00  3.68E-09  2.26E-09  1.65E-09  1.60E-09  2.10E-09  1.08E-09  1.64E-09  1.55E-09  1.56E-09  1.57E-09  1.03E-09  1.01E-09  1.00E-09  1.48E-09  1.01E-09  1.45E-09  1.44E-09  9.59E-10  1.41E-09  4.63E-10  1.12E-09  1.01E-09  6.14E-10  4.72E-10  6.57E-10  4.34E-10  3.65E-10
  7.14E-10  7.16E-10  7.28E-10  4.99E-10  5.00E-10  7.53E-10  7.56E-10  7.56E-10  5.18E-10  7.77E-10  5.34E-10  8.15E-10  8.74E-10  1.08E-09  7.42E-10  7.47E-10  1.14E-09  7.69E-10  1.17E-09  1.25E-09  4.60E-10  9.93E-10  1.50E-09  1.02E-09  5.10E-10  1.57E-09  1.12E-09  1.81E-09  1.91E-09  1.31E-09  1.33E-09  1.45E-09  5.16E-09  5.44E-09  3.63E-09  3.99E-09  6.09E-09  4.05E-09  6.11E-09  6.50E-09  6.79E-09  4.55E-09  7.05E-09  7.04E-09  4.80E-09  5.14E-09  7.93E-09  5.32E-09  8.09E-09  8.13E-09  8.18E-09  8.26E-09  5.52E-09  8.35E-09  8.32E-09  8.34E-09  5.59E-09  5.59E-09  8.35E-09  5.57E-09  5.55E-09  8.09E-09  7.72E-09  0.00E+00  4.66E-09  3.42E-09  3.32E-09  4.35E-09  2.24E-09  3.40E-09  3.22E-09  3.24E-09  3.26E-09  2.13E-09  2.09E-09  2.08E-09  3.07E-09  2.09E-09  2.99E-09  2.98E-09  1.99E-09  2.92E-09  9.60E-10  2.33E-09  2.09E-09  1.28E-09  9.82E-10  1.37E-09  8.98E-10  7.46E-10
  5.73E-10  5.75E-10  5.85E-10  6.01E-10  6.03E-10  3.02E-10  3.04E-10  3.04E-10  6.25E-10  6.25E-10  6.44E-10  3.28E-10  7.04E-10  8.66E-10  8.96E-10  9.03E-10  9.18E-10  9.30E-10  9.41E-10  1.00E-09  0.00E+00  6.00E-10  1.21E-09  1.23E-09  0.00E+00  1.26E-09  6.74E-10  1.45E-09  1.54E-09  7.91E-10  1.60E-09  1.75E-09  4.10E-09  4.31E-09  2.16E-09  4.74E-09  4.82E-09  4.81E-09  4.84E-09  2.57E-09  2.68E-09  5.39E-09  5.57E-09  5.56E-09  5.68E-09  6.08E-09  6.25E-09  6.29E-09  6.37E-09  3.20E-09  6.45E-09  3.25E-09  6.52E-09  6.58E-09  6.55E-09  3.29E-09  6.61E-09  6.62E-09  6.61E-09  6.61E-09  6.59E-09  6.51E-09  3.21E-09  3.15E-09  0.00E+00  4.44E-09  4.30E-09  3.76E-09  2.91E-09  2.95E-09  2.79E-09  2.81E-09  2.82E-09  2.77E-09  2.72E-09  2.71E-09  2.65E-09  1.36E-09  2.60E-09  2.59E-09  1.30E-09  2.53E-09  0.00E+00  2.04E-09  1.82E-09  1.68E-09  1.30E-09  1.21E-09  1.19E-09  6.25E-10
  4.76E-10  4.78E-10  4.87E-10  3.35E-10  5.03E-10  1.68E-10  1.69E-10  1.69E-10  3.48E-10  5.22E-10  5.39E-10  1.83E-10  5.90E-10  7.26E-10  7.51E-10  7.57E-10  5.13E-10  5.19E-10  5.25E-10  8.40E-10  0.00E+00  3.33E-10  6.71E-10  1.03E-09  0.00E+00  7.01E-10  3.74E-10  1.21E-09  8.48E-10  4.37E-10  1.33E-09  1.45E-09  3.25E-09  3.41E-09  1.14E-09  3.72E-09  3.78E-09  2.52E-09  3.80E-09  1.34E-09  1.39E-09  4.20E-09  4.33E-09  2.89E-09  4.42E-09  3.14E-09  4.83E-09  4.86E-09  3.28E-09  1.65E-09  4.98E-09  1.67E-09  5.03E-09  3.38E-09  5.06E-09  1.69E-09  5.10E-09  3.41E-09  5.10E-09  3.40E-09  5.10E-09  5.06E-09  1.68E-09  1.67E-09  3.30E-09  0.00E+00  4.34E-09  3.82E-09  2.98E-09  3.00E-09  2.85E-09  2.87E-09  1.92E-09  2.83E-09  2.78E-09  2.77E-09  2.72E-09  9.28E-10  1.78E-09  2.65E-09  8.84E-10  1.73E-09  0.00E+00  2.10E-09  1.90E-09  1.17E-09  1.37E-09  1.28E-09  8.42E-10  5.69E-10
  6.11E-10  6.14E-10  6.26E-10  4.30E-10  6.47E-10  2.16E-10  2.17E-10  2.17E-10  4.47E-10  6.71E-10  6.93E-10  2.35E-10  7.58E-10  9.33E-10  9.65E-10  9.73E-10  6.59E-10  6.67E-10  6.75E-10  1.08E-09  0.00E+00  4.28E-10  8.62E-10  1.32E-09  0.00E+00  9.01E-10  4.80E-10  1.55E-09  1.09E-09  5.60E-10  1.70E-09  1.85E-09  4.15E-09  4.35E-09  1.45E-09  4.75E-09  4.83E-09  3.21E-09  4.84E-09  1.71E-09  1.78E-09  5.36E-09  5.52E-09  3.68E-09  5.63E-09  4.00E-09  6.16E-09  6.19E-09  4.18E-09  2.10E-09  6.34E-09  2.13E-09  6.41E-09  4.31E-09  6.44E-09  2.15E-09  6.49E-09  4.34E-09  6.50E-09  4.33E-09  6.49E-09  6.45E-09  2.14E-09  2.13E-09  4.21E-09  5.75E-09  0.00E+00  5.00E-09  3.88E-09  3.93E-09  3.72E-09  3.75E-09  2.51E-09  3.70E-09  3.63E-09  3.62E-09  3.55E-09  1.21E-09  2.32E-09  3.47E-09  1.15E-09  2.26E-09  0.00E+00  2.75E-09  2.48E-09  1.52E-09  1.79E-09  1.67E-09  1.10E-09  7.36E-10
  4.51E-10  4.53E-10  4.63E-10  2.72E-10  4.10E-10  2.06E-10  2.07E-10  2.07E-10  2.84E-10  4.97E-10  4.40E-10  2.24E-10  5.61E-10  6.91E-10  6.12E-10  6.17E-10  5.22E-10  4.23E-10  5.35E-10  7.98E-10  1.26E-10  2.71E-10  6.81E-10  8.33E-10  1.39E-10  7.11E-10  3.03E-10  1.14E-09  8.57E-10  3.53E-10  1.07E-09  1.16E-09  2.98E-09  3.12E-09  8.93E-10  2.92E-09  3.45E-09  1.97E-09  3.47E-09  1.57E-09  1.63E-09  3.28E-09  3.94E-09  2.81E-09  3.44E-09  2.44E-09  4.38E-09  3.78E-09  3.18E-09  1.92E-09  4.51E-09  1.95E-09  3.91E-09  3.28E-09  4.58E-09  1.97E-09  3.96E-09  2.65E-09  4.62E-09  2.64E-09  3.96E-09  4.59E-09  1.95E-09  1.94E-09  2.56E-09  3.68E-09  3.66E-09  0.00E+00  2.64E-09  3.12E-09  2.95E-09  2.97E-09  2.13E-09  2.52E-09  2.47E-09  2.46E-09  2.81E-09  8.25E-10  1.97E-09  2.75E-09  7.84E-10  1.92E-09  3.78E-10  2.18E-09  1.97E-09  1.04E-09  1.22E-09  1.33E-09  7.52E-10  5.54E-10
  1.87E-10  1.88E-10  1.92E-10  1.32E-10  1.99E-10  6.66E-11  6.69E-11  6.69E-11  1.38E-10  2.07E-10  2.14E-10  7.25E-11  2.34E-10  2.87E-10  2.96E-10  2.99E-10  2.02E-10  2.05E-10  2.07E-10  3.30E-10  0.00E+00  1.30E-10  2.62E-10  4.00E-10  0.00E+00  2.73E-10  1.45E-10  4.67E-10  3.27E-10  1.68E-10  5.10E-10  5.53E-10  1.17E-09  1.22E-09  4.07E-10  1.32E-09  1.34E-09  8.93E-10  1.35E-09  4.73E-10  4.90E-10  1.48E-09  1.52E-09  1.01E-09  1.55E-09  1.09E-09  1.68E-09  1.69E-09  1.14E-09  5.73E-10  1.73E-09  5.81E-10  1.75E-09  1.17E-09  1.75E-09  5.87E-10  1.77E-09  1.18E-09  1.77E-09  1.18E-09  1.77E-09  1.76E-09  5.83E-10  5.80E-10  1.15E-09  1.64E-09  1.64E-09  1.60E-09  0.00E+00  1.47E-09  1.41E-09  1.42E-09  9.48E-10  1.40E-09  1.37E-09  1.36E-09  1.34E-09  4.58E-10  8.72E-10  1.30E-09  4.33E-10  8.49E-10  0.00E+00  1.02E-09  9.25E-10  5.70E-10  6.72E-10  6.29E-10  4.15E-10  2.37E-10
  5.35E-10  5.37E-10  5.49E-10  3.24E-10  4.87E-10  2.44E-10  2.46E-10  2.46E-10  3.37E-10  5.91E-10  5.23E-10  2.66E-10  6.67E-10  8.19E-10  7.25E-10  7.31E-10  6.19E-10  5.01E-10  6.33E-10  9.44E-10  1.48E-10  3.19E-10  8.01E-10  9.80E-10  1.63E-10  8.36E-10  3.56E-10  1.33E-09  1.00E-09  4.12E-10  1.25E-09  1.35E-09  3.34E-09  3.49E-09  9.99E-10  3.25E-09  3.85E-09  2.19E-09  3.86E-09  1.74E-09  1.81E-09  3.63E-09  4.36E-09  3.11E-09  3.80E-09  2.69E-09  4.82E-09  4.16E-09  3.50E-09  2.11E-09  4.96E-09  2.14E-09  4.29E-09  3.61E-09  5.03E-09  2.16E-09  4.35E-09  2.91E-09  5.08E-09  2.91E-09  4.35E-09  5.05E-09  2.15E-09  2.14E-09  2.82E-09  4.05E-09  4.03E-09  4.60E-09  3.56E-09  0.00E+00  3.99E-09  4.02E-09  2.89E-09  3.41E-09  3.35E-09  3.32E-09  3.80E-09  1.12E-09  2.66E-09  3.71E-09  1.06E-09  2.59E-09  5.11E-10  2.93E-09  2.65E-09  1.40E-09  1.65E-09  1.81E-09  1.02E-09  6.78E-10
  2.66E-10  2.67E-10  2.73E-10  1.61E-10  2.42E-10  1.21E-10  1.22E-10  1.22E-10  1.68E-10  2.94E-10  2.60E-10  1.32E-10  3.32E-10  4.07E-10  3.60E-10  3.63E-10  3.07E-10  2.49E-10  3.14E-10  4.68E-10  7.35E-11  1.58E-10  3.97E-10  4.86E-10  8.10E-11  4.14E-10  1.76E-10  6.60E-10  4.95E-10  2.04E-10  6.19E-10  6.70E-10  1.64E-09  1.71E-09  4.89E-10  1.59E-09  1.88E-09  1.07E-09  1.89E-09  8.51E-10  8.83E-10  1.77E-09  2.13E-09  1.52E-09  1.85E-09  1.31E-09  2.35E-09  2.03E-09  1.71E-09  1.03E-09  2.42E-09  1.04E-09  2.09E-09  1.76E-09  2.45E-09  1.05E-09  2.12E-09  1.42E-09  2.48E-09  1.42E-09  2.12E-09  2.46E-09  1.05E-09  1.04E-09  1.38E-09  1.97E-09  1.96E-09  2.24E-09  1.82E-09  2.14E-09  0.00E+00  2.04E-09  1.46E-09  1.73E-09  1.71E-09  1.70E-09  1.95E-09  5.71E-10  1.37E-09  1.90E-09  5.42E-10  1.33E-09  2.62E-10  1.50E-09  1.36E-09  7.15E-10  8.54E-10  9.31E-10  5.27E-10  3.37E-10
  1.84E-10  1.85E-10  1.89E-10  1.11E-10  1.68E-10  8.42E-11  8.45E-11  8.46E-11  1.16E-10  2.03E-10  1.80E-10  9.17E-11  2.30E-10  2.82E-10  2.50E-10  2.51E-10  2.13E-10  1.72E-10  2.18E-10  3.24E-10  5.10E-11  1.09E-10  2.75E-10  3.37E-10  5.61E-11  2.87E-10  1.22E-10  4.58E-10  3.43E-10  1.41E-10  4.29E-10  4.64E-10  1.14E-09  1.19E-09  3.40E-10  1.10E-09  1.31E-09  7.45E-10  1.31E-09  5.91E-10  6.13E-10  1.23E-09  1.48E-09  1.05E-09  1.29E-09  9.11E-10  1.63E-09  1.41E-09  1.19E-09  7.15E-10  1.68E-09  7.25E-10  1.45E-09  1.22E-09  1.70E-09  7.33E-10  1.47E-09  9.85E-10  1.72E-09  9.84E-10  1.47E-09  1.71E-09  7.28E-10  7.25E-10  9.56E-10  1.37E-09  1.36E-09  1.56E-09  1.25E-09  1.48E-09  1.40E-09  0.00E+00  1.01E-09  1.20E-09  1.18E-09  1.17E-09  1.34E-09  3.93E-10  9.41E-10  1.31E-09  3.74E-10  9.16E-10  1.81E-10  1.03E-09  9.32E-10  4.91E-10  5.80E-10  6.35E-10  3.58E-10  2.34E-10
  3.42E-10  3.44E-10  3.51E-10  2.90E-10  2.91E-10  2.19E-10  2.20E-10  2.20E-10  3.02E-10  3.78E-10  3.12E-10  2.39E-10  4.27E-10  5.24E-10  4.33E-10  4.36E-10  5.54E-10  4.48E-10  5.67E-10  6.03E-10  1.33E-10  2.85E-10  7.16E-10  5.84E-10  1.46E-10  7.47E-10  3.18E-10  8.51E-10  8.94E-10  3.68E-10  7.44E-10  8.06E-10  2.12E-09  2.21E-09  8.85E-10  1.92E-09  2.43E-09  1.94E-09  2.44E-09  1.54E-09  1.60E-09  2.14E-09  2.75E-09  2.75E-09  2.24E-09  2.37E-09  3.04E-09  2.45E-09  3.09E-09  1.86E-09  3.13E-09  1.89E-09  2.53E-09  3.19E-09  3.17E-09  1.91E-09  2.56E-09  2.57E-09  3.21E-09  2.57E-09  2.56E-09  3.18E-09  1.90E-09  1.89E-09  2.49E-09  2.38E-09  2.37E-09  2.90E-09  2.17E-09  2.75E-09  2.61E-09  2.62E-09  0.00E+00  2.08E-09  2.05E-09  2.03E-09  2.49E-09  1.02E-09  2.44E-09  2.43E-09  9.71E-10  2.38E-09  4.69E-10  1.91E-09  1.74E-09  1.28E-09  1.02E-09  1.18E-09  9.34E-10  4.35E-10
  2.93E-10  2.94E-10  3.00E-10  2.07E-10  3.11E-10  1.04E-10  1.05E-10  1.05E-10  2.15E-10  3.23E-10  3.34E-10  1.13E-10  3.65E-10  4.48E-10  4.63E-10  4.66E-10  3.16E-10  3.19E-10  3.23E-10  5.16E-10  0.00E+00  2.03E-10  4.08E-10  6.24E-10  0.00E+00  4.26E-10  2.26E-10  7.27E-10  5.09E-10  2.62E-10  7.94E-10  8.60E-10  1.80E-09  1.88E-09  6.28E-10  2.04E-09  2.07E-09  1.38E-09  2.07E-09  7.28E-10  7.55E-10  2.27E-09  2.34E-09  1.56E-09  2.38E-09  1.68E-09  2.58E-09  2.60E-09  1.75E-09  8.80E-10  2.66E-09  8.93E-10  2.69E-09  1.81E-09  2.70E-09  9.02E-10  2.72E-09  1.82E-09  2.73E-09  1.82E-09  2.72E-09  2.71E-09  8.97E-10  8.93E-10  1.77E-09  2.53E-09  2.52E-09  2.47E-09  2.34E-09  2.36E-09  2.23E-09  2.25E-09  1.51E-09  0.00E+00  2.20E-09  2.19E-09  2.16E-09  7.34E-10  1.41E-09  2.10E-09  7.00E-10  1.37E-09  0.00E+00  1.65E-09  1.50E-09  9.22E-10  1.09E-09  1.02E-09  6.72E-10  3.72E-10
  3.71E-10  3.73E-10  3.81E-10  2.62E-10  3.95E-10  1.32E-10  1.33E-10  1.33E-10  2.74E-10  4.10E-10  4.24E-10  1.44E-10  4.64E-10  5.69E-10  5.87E-10  5.92E-10  4.01E-10  4.05E-10  4.10E-10  6.54E-10  0.00E+00  2.57E-10  5.18E-10  7.91E-10  0.00E+00  5.40E-10  2.87E-10  9.21E-10  6.45E-10  3.32E-10  1.01E-09  1.09E-09  2.28E-09  2.38E-09  7.93E-10  2.57E-09  2.61E-09  1.74E-09  2.62E-09  9.19E-10  9.53E-10  2.87E-09  2.95E-09  1.97E-09  3.00E-09  2.12E-09  3.26E-09  3.28E-09  2.21E-09  1.11E-09  3.35E-09  1.13E-09  3.39E-09  2.28E-09  3.40E-09  1.14E-09  3.43E-09  2.30E-09  3.44E-09  2.29E-09  3.44E-09  3.42E-09  1.13E-09  1.13E-09  2.23E-09  3.20E-09  3.18E-09  3.11E-09  2.98E-09  3.00E-09  2.87E-09  2.90E-09  1.94E-09  2.86E-09  0.00E+00  2.80E-09  2.76E-09  9.33E-10  1.80E-09  2.70E-09  8.97E-10  1.75E-09  0.00E+00  2.11E-09  1.91E-09  1.18E-09  1.40E-09  1.31E-09  8.64E-10  4.73E-10
  5.83E-10  5.86E-10  5.99E-10  4.12E-10  6.20E-10  2.07E-10  2.08E-10  2.09E-10  4.30E-10  6.45E-10  6.66E-10  2.26E-10  7.28E-10  8.93E-10  9.23E-10  9.29E-10  6.30E-10  6.37E-10  6.44E-10  1.03E-09  0.00E+00  4.04E-10  8.13E-10  1.24E-09  0.00E+00  8.48E-10  4.50E-10  1.45E-09  1.01E-09  5.21E-10  1.58E-09  1.71E-09  3.57E-09  3.73E-09  1.24E-09  4.04E-09  4.10E-09  2.73E-09  4.11E-09  1.44E-09  1.49E-09  4.50E-09  4.63E-09  3.08E-09  4.71E-09  3.33E-09  5.12E-09  5.14E-09  3.47E-09  1.74E-09  5.26E-09  1.77E-09  5.31E-09  3.57E-09  5.34E-09  1.78E-09  5.38E-09  3.60E-09  5.40E-09  3.60E-09  5.39E-09  5.36E-09  1.77E-09  1.77E-09  3.50E-09  5.01E-09  4.99E-09  4.88E-09  4.69E-09  4.71E-09  4.53E-09  4.56E-09  3.06E-09  4.50E-09  4.41E-09  0.00E+00  4.34E-09  1.47E-09  2.84E-09  4.24E-09  1.41E-09  2.77E-09  0.00E+00  3.33E-09  3.02E-09  1.86E-09  2.20E-09  2.07E-09  1.36E-09  7.42E-10
  3.66E-10  3.67E-10  3.75E-10  2.21E-10  3.33E-10  1.67E-10  1.68E-10  1.68E-10  2.31E-10  4.04E-10  3.58E-10  1.82E-10  4.57E-10  5.60E-10  4.95E-10  4.99E-10  4.23E-10  3.42E-10  4.33E-10  6.44E-10  1.01E-10  2.17E-10  5.46E-10  6.66E-10  1.12E-10  5.69E-10  2.42E-10  9.06E-10  6.80E-10  2.79E-10  8.48E-10  9.17E-10  2.23E-09  2.33E-09  6.65E-10  2.16E-09  2.55E-09  1.46E-09  2.56E-09  1.16E-09  1.20E-09  2.40E-09  2.88E-09  2.06E-09  2.51E-09  1.78E-09  3.19E-09  2.74E-09  2.31E-09  1.40E-09  3.27E-09  1.42E-09  2.84E-09  2.38E-09  3.33E-09  1.43E-09  2.87E-09  1.92E-09  3.36E-09  1.92E-09  2.88E-09  3.34E-09  1.42E-09  1.42E-09  1.87E-09  2.68E-09  2.66E-09  3.04E-09  2.51E-09  2.94E-09  2.87E-09  2.89E-09  2.07E-09  2.45E-09  2.40E-09  2.38E-09  0.00E+00  8.00E-10  1.93E-09  2.69E-09  7.67E-10  1.88E-09  3.72E-10  2.11E-09  1.91E-09  1.01E-09  1.20E-09  1.31E-09  7.41E-10  4.66E-10
  4.54E-10  4.56E-10  4.66E-10  4.81E-10  4.83E-10  4.84E-10  4.87E-10  4.87E-10  5.02E-10  5.02E-10  5.18E-10  5.28E-10  5.67E-10  6.95E-10  7.18E-10  7.23E-10  7.35E-10  7.43E-10  7.52E-10  8.00E-10  0.00E+00  9.44E-10  9.49E-10  9.67E-10  0.00E+00  9.90E-10  1.05E-09  1.13E-09  1.18E-09  1.22E-09  1.23E-09  1.33E-09  2.78E-09  2.90E-09  2.91E-09  3.15E-09  3.19E-09  3.19E-09  3.20E-09  3.37E-09  3.49E-09  3.51E-09  3.61E-09  3.60E-09  3.67E-09  3.89E-09  3.99E-09  4.01E-09  4.05E-09  4.07E-09  4.10E-09  4.13E-09  4.14E-09  4.18E-09  4.16E-09  4.17E-09  4.20E-09  4.21E-09  4.21E-09  4.21E-09  4.20E-09  4.17E-09  4.15E-09  4.13E-09  4.09E-09  3.91E-09  3.89E-09  3.80E-09  3.65E-09  3.66E-09  3.51E-09  3.54E-09  3.56E-09  3.49E-09  3.42E-09  3.42E-09  3.37E-09  0.00E+00  3.31E-09  3.29E-09  3.29E-09  3.22E-09  0.00E+00  2.58E-09  2.34E-09  2.16E-09  1.71E-09  1.60E-09  1.58E-09  5.78E-10
  3.38E-10  3.40E-10  3.47E-10  2.87E-10  2.88E-10  2.17E-10  2.18E-10  2.18E-10  2.99E-10  3.74E-10  3.09E-10  2.36E-10  4.23E-10  5.18E-10  4.28E-10  4.31E-10  5.47E-10  4.43E-10  5.60E-10  5.96E-10  1.31E-10  2.81E-10  7.06E-10  5.75E-10  1.44E-10  7.36E-10  3.13E-10  8.37E-10  8.79E-10  3.61E-10  7.31E-10  7.91E-10  2.05E-09  2.14E-09  8.56E-10  1.85E-09  2.35E-09  1.88E-09  2.35E-09  1.49E-09  1.54E-09  2.06E-09  2.65E-09  2.65E-09  2.16E-09  2.29E-09  2.93E-09  2.35E-09  2.98E-09  1.79E-09  3.01E-09  1.82E-09  2.43E-09  3.07E-09  3.05E-09  1.84E-09  2.46E-09  2.47E-09  3.09E-09  2.47E-09  2.47E-09  3.07E-09  1.83E-09  1.82E-09  2.40E-09  2.30E-09  2.28E-09  2.79E-09  2.15E-09  2.70E-09  2.67E-09  2.67E-09  2.68E-09  2.13E-09  2.10E-09  2.09E-09  2.56E-09  1.05E-09  0.00E+00  2.50E-09  1.00E-09  2.46E-09  4.85E-10  1.98E-09  1.79E-09  1.32E-09  1.05E-09  1.22E-09  9.72E-10  4.31E-10
  6.76E-10  6.79E-10  6.94E-10  4.10E-10  6.17E-10  3.09E-10  3.11E-10  3.11E-10  4.27E-10  7.48E-10  6.62E-10  3.37E-10  8.45E-10  1.04E-09  9.16E-10  9.23E-10  7.82E-10  6.33E-10  8.00E-10  1.19E-09  1.87E-10  4.01E-10  1.01E-09  1.23E-09  2.05E-10  1.05E-09  4.46E-10  1.67E-09  1.25E-09  5.15E-10  1.57E-09  1.69E-09  4.09E-09  4.27E-09  1.22E-09  3.96E-09  4.69E-09  2.68E-09  4.70E-09  2.12E-09  2.20E-09  4.42E-09  5.29E-09  3.78E-09  4.61E-09  3.26E-09  5.85E-09  5.04E-09  4.25E-09  2.56E-09  6.01E-09  2.60E-09  5.20E-09  4.37E-09  6.10E-09  2.62E-09  5.27E-09  3.53E-09  6.17E-09  3.53E-09  5.28E-09  6.13E-09  2.61E-09  2.60E-09  3.43E-09  4.91E-09  4.89E-09  5.58E-09  4.61E-09  5.39E-09  5.33E-09  5.34E-09  3.82E-09  4.56E-09  4.51E-09  4.48E-09  5.13E-09  1.50E-09  3.58E-09  0.00E+00  1.43E-09  3.52E-09  6.93E-10  3.94E-09  3.56E-09  1.88E-09  2.23E-09  2.43E-09  1.37E-09  8.61E-10
  2.25E-10  2.26E-10  2.31E-10  2.39E-10  2.40E-10  2.41E-10  2.42E-10  2.42E-10  2.49E-10  2.49E-10  2.57E-10  2.62E-10  2.82E-10  3.45E-10  3.56E-10  3.59E-10  3.65E-10  3.69E-10  3.73E-10  3.97E-10  0.00E+00  4.68E-10  4.70E-10  4.79E-10  0.00E+00  4.90E-10  5.21E-10  5.57E-10  5.85E-10  6.01E-10  6.09E-10  6.58E-10  1.36E-09  1.42E-09  1.42E-09  1.54E-09  1.56E-09  1.56E-09  1.57E-09  1.65E-09  1.71E-09  1.72E-09  1.76E-09  1.76E-09  1.79E-09  1.90E-09  1.95E-09  1.96E-09  1.98E-09  1.99E-09  2.00E-09  2.02E-09  2.02E-09  2.04E-09  2.03E-09  2.04E-09  2.05E-09  2.06E-09  2.05E-09  2.06E-09  2.05E-09  2.04E-09  2.03E-09  2.02E-09  2.00E-09  1.91E-09  1.90E-09  1.86E-09  1.79E-09  1.80E-09  1.78E-09  1.78E-09  1.78E-09  1.77E-09  1.75E-09  1.74E-09  1.71E-09  1.75E-09  1.67E-09  1.66E-09  0.00E+00  1.64E-09  0.00E+00  1.32E-09  1.19E-09  1.10E-09  8.70E-10  8.12E-10  8.02E-10  2.87E-10
  6.74E-10  6.77E-10  6.92E-10  5.72E-10  5.74E-10  4.32E-10  4.34E-10  4.34E-10  5.96E-10  7.46E-10  6.16E-10  4.71E-10  8.42E-10  1.03E-09  8.53E-10  8.59E-10  1.09E-09  8.83E-10  1.12E-09  1.19E-09  2.60E-10  5.59E-10  1.41E-09  1.15E-09  2.86E-10  1.47E-09  6.22E-10  1.66E-09  1.75E-09  7.18E-10  1.45E-09  1.57E-09  4.06E-09  4.23E-09  1.70E-09  3.66E-09  4.65E-09  3.71E-09  4.66E-09  2.94E-09  3.05E-09  4.08E-09  5.24E-09  5.23E-09  4.26E-09  4.52E-09  5.78E-09  4.65E-09  5.88E-09  3.54E-09  5.94E-09  3.59E-09  4.81E-09  6.06E-09  6.03E-09  3.63E-09  4.87E-09  4.89E-09  6.10E-09  4.88E-09  4.88E-09  6.06E-09  3.62E-09  3.60E-09  4.75E-09  4.54E-09  4.52E-09  5.52E-09  4.26E-09  5.33E-09  5.29E-09  5.29E-09  5.30E-09  4.23E-09  4.21E-09  4.20E-09  5.18E-09  2.10E-09  5.07E-09  5.04E-09  2.01E-09  0.00E+00  9.78E-10  3.99E-09  3.61E-09  2.67E-09  2.12E-09  2.48E-09  1.97E-09  8.59E-10
  3.36E-10  3.38E-10  3.45E-10  0.00E+00  0.00E+00  3.59E-10  3.61E-10  3.61E-10  0.00E+00  3.72E-10  0.00E+00  3.91E-10  4.20E-10  5.15E-10  0.00E+00  0.00E+00  5.44E-10  0.00E+00  5.56E-10  5.91E-10  6.49E-10  0.00E+00  7.01E-10  0.00E+00  7.14E-10  7.30E-10  0.00E+00  8.29E-10  8.71E-10  0.00E+00  0.00E+00  0.00E+00  2.02E-09  2.10E-09  0.00E+00  0.00E+00  2.31E-09  0.00E+00  2.31E-09  2.43E-09  2.52E-09  0.00E+00  2.60E-09  2.60E-09  0.00E+00  0.00E+00  2.87E-09  0.00E+00  2.92E-09  2.93E-09  2.95E-09  2.97E-09  0.00E+00  3.01E-09  2.99E-09  3.00E-09  0.00E+00  0.00E+00  3.03E-09  0.00E+00  0.00E+00  3.01E-09  2.99E-09  2.98E-09  0.00E+00  0.00E+00  0.00E+00  2.74E-09  0.00E+00  2.65E-09  2.62E-09  2.63E-09  2.63E-09  0.00E+00  0.00E+00  0.00E+00  2.59E-09  0.00E+00  2.55E-09  2.54E-09  0.00E+00  2.48E-09  0.00E+00  2.00E-09  1.81E-09  0.00E+00  0.00E+00  1.24E-09  0.00E+00  4.29E-10
  3.22E-10  3.24E-10  3.31E-10  1.96E-10  2.94E-10  1.48E-10  1.48E-10  1.48E-10  2.04E-10  3.57E-10  3.16E-10  1.61E-10  4.03E-10  4.92E-10  4.35E-10  4.38E-10  3.71E-10  3.00E-10  3.79E-10  5.64E-10  8.81E-11  1.89E-10  4.75E-10  5.80E-10  9.67E-11  4.94E-10  2.09E-10  7.82E-10  5.85E-10  2.40E-10  7.29E-10  7.86E-10  1.83E-09  1.91E-09  5.45E-10  1.76E-09  2.08E-09  1.19E-09  2.09E-09  9.39E-10  9.71E-10  1.95E-09  2.33E-09  1.67E-09  2.03E-09  1.43E-09  2.57E-09  2.21E-09  1.86E-09  1.12E-09  2.64E-09  1.14E-09  2.28E-09  1.92E-09  2.68E-09  1.15E-09  2.32E-09  1.55E-09  2.71E-09  1.55E-09  2.32E-09  2.70E-09  1.15E-09  1.15E-09  1.51E-09  2.17E-09  2.16E-09  2.47E-09  2.02E-09  2.36E-09  2.34E-09  2.34E-09  1.67E-09  2.00E-09  1.99E-09  1.99E-09  2.32E-09  6.65E-10  1.65E-09  2.31E-09  6.60E-10  1.64E-09  3.28E-10  0.00E+00  1.92E-09  1.01E-09  1.20E-09  1.31E-09  7.39E-10  4.14E-10
  6.26E-10  6.29E-10  6.44E-10  3.80E-10  5.72E-10  2.87E-10  2.89E-10  2.89E-10  3.97E-10  6.94E-10  6.15E-10  3.13E-10  7.84E-10  9.54E-10  8.44E-10  8.50E-10  7.19E-10  5.82E-10  7.35E-10  1.09E-09  1.70E-10  3.65E-10  9.16E-10  1.12E-09  1.87E-10  9.53E-10  4.03E-10  1.51E-09  1.13E-09  4.62E-10  1.40E-09  1.51E-09  3.46E-09  3.59E-09  1.03E-09  3.31E-09  3.92E-09  2.24E-09  3.93E-09  1.76E-09  1.82E-09  3.66E-09  4.38E-09  3.13E-09  3.81E-09  2.69E-09  4.81E-09  4.14E-09  3.49E-09  2.10E-09  4.94E-09  2.13E-09  4.28E-09  3.60E-09  5.01E-09  2.16E-09  4.34E-09  2.91E-09  5.08E-09  2.91E-09  4.36E-09  5.06E-09  2.16E-09  2.15E-09  2.84E-09  4.08E-09  4.06E-09  4.63E-09  3.78E-09  4.42E-09  4.38E-09  4.38E-09  3.14E-09  3.75E-09  3.74E-09  3.73E-09  4.34E-09  1.25E-09  3.09E-09  4.32E-09  1.23E-09  3.07E-09  6.13E-10  4.19E-09  0.00E+00  2.06E-09  2.42E-09  2.65E-09  1.50E-09  8.09E-10
  4.91E-10  4.93E-10  5.05E-10  5.22E-10  5.23E-10  2.63E-10  2.64E-10  2.64E-10  5.44E-10  5.44E-10  5.62E-10  2.86E-10  6.14E-10  7.46E-10  7.70E-10  7.75E-10  7.87E-10  7.96E-10  8.04E-10  8.52E-10  0.00E+00  4.97E-10  1.00E-09  1.02E-09  0.00E+00  1.04E-09  5.49E-10  1.17E-09  1.22E-09  6.28E-10  1.27E-09  1.36E-09  2.64E-09  2.75E-09  1.37E-09  2.95E-09  2.99E-09  2.99E-09  3.00E-09  1.57E-09  1.62E-09  3.25E-09  3.34E-09  3.33E-09  3.39E-09  3.58E-09  3.66E-09  3.68E-09  3.72E-09  1.87E-09  3.75E-09  1.89E-09  3.80E-09  3.83E-09  3.81E-09  1.91E-09  3.85E-09  3.87E-09  3.87E-09  3.87E-09  3.87E-09  3.86E-09  1.92E-09  1.91E-09  3.79E-09  3.64E-09  3.63E-09  3.54E-09  3.38E-09  3.38E-09  3.35E-09  3.35E-09  3.36E-09  3.34E-09  3.33E-09  3.33E-09  3.32E-09  1.67E-09  3.30E-09  3.30E-09  1.65E-09  3.29E-09  0.00E+00  3.18E-09  3.14E-09  0.00E+00  2.33E-09  2.18E-09  2.16E-09  6.33E-10
  1.89E-10  1.90E-10  1.95E-10  1.34E-10  2.02E-10  6.76E-11  6.79E-11  6.79E-11  1.40E-10  2.10E-10  2.17E-10  7.36E-11  2.37E-10  2.86E-10  2.95E-10  2.97E-10  2.01E-10  2.03E-10  2.05E-10  3.25E-10  0.00E+00  1.26E-10  2.52E-10  3.85E-10  0.00E+00  2.62E-10  1.38E-10  4.40E-10  3.06E-10  1.57E-10  4.75E-10  5.09E-10  9.50E-10  9.85E-10  3.28E-10  1.05E-09  1.07E-09  7.10E-10  1.07E-09  3.72E-10  3.84E-10  1.16E-09  1.18E-09  7.88E-10  1.20E-09  8.42E-10  1.29E-09  1.30E-09  8.74E-10  4.39E-10  1.32E-09  4.45E-10  1.34E-09  9.01E-10  1.35E-09  4.50E-10  1.36E-09  9.12E-10  1.37E-09  9.13E-10  1.37E-09  1.37E-09  4.54E-10  4.53E-10  9.00E-10  1.30E-09  1.30E-09  1.27E-09  1.21E-09  1.22E-09  1.20E-09  1.20E-09  8.04E-10  1.20E-09  1.20E-09  1.20E-09  1.19E-09  3.99E-10  7.91E-10  1.19E-09  3.95E-10  7.87E-10  0.00E+00  1.13E-09  1.11E-09  7.25E-10  0.00E+00  9.50E-10  6.27E-10  2.44E-10
  1.76E-10  1.77E-10  1.82E-10  1.07E-10  1.62E-10  8.11E-11  8.15E-11  8.15E-11  1.12E-10  1.96E-10  1.73E-10  8.83E-11  2.21E-10  2.66E-10  2.35E-10  2.37E-10  2.00E-10  1.62E-10  2.04E-10  3.02E-10  4.69E-11  9.99E-11  2.51E-10  3.06E-10  5.10E-11  2.60E-10  1.10E-10  4.07E-10  3.04E-10  1.24E-10  3.77E-10  4.03E-10  8.69E-10  9.00E-10  2.57E-10  8.24E-10  9.73E-10  5.55E-10  9.75E-10  4.36E-10  4.50E-10  9.03E-10  1.08E-09  7.69E-10  9.38E-10  6.58E-10  1.18E-09  1.01E-09  8.53E-10  5.14E-10  1.21E-09  5.22E-10  1.05E-09  8.80E-10  1.23E-09  5.27E-10  1.06E-09  7.13E-10  1.25E-09  7.14E-10  1.07E-09  1.25E-09  5.33E-10  5.32E-10  7.05E-10  1.02E-09  1.02E-09  1.16E-09  9.55E-10  1.12E-09  1.10E-09  1.11E-09  7.91E-10  9.46E-10  9.42E-10  9.41E-10  1.09E-09  3.14E-10  7.78E-10  1.09E-09  3.11E-10  7.73E-10  1.54E-10  1.03E-09  1.01E-09  5.70E-10  8.34E-10  0.00E+00  5.24E-10  2.27E-10
  2.21E-10  2.22E-10  2.27E-10  2.35E-10  2.36E-10  1.18E-10  1.19E-10  1.19E-10  2.45E-10  2.45E-10  2.53E-10  1.29E-10  2.76E-10  3.33E-10  3.43E-10  3.46E-10  3.51E-10  3.54E-10  3.58E-10  3.78E-10  0.00E+00  2.19E-10  4.40E-10  4.47E-10  0.00E+00  4.56E-10  2.40E-10  5.10E-10  5.32E-10  2.72E-10  5.50E-10  5.88E-10  1.08E-09  1.12E-09  5.62E-10  1.20E-09  1.21E-09  1.21E-09  1.22E-09  6.35E-10  6.54E-10  1.31E-09  1.34E-09  1.34E-09  1.36E-09  1.43E-09  1.47E-09  1.47E-09  1.49E-09  7.48E-10  1.50E-09  7.59E-10  1.52E-09  1.54E-09  1.53E-09  7.67E-10  1.54E-09  1.56E-09  1.56E-09  1.56E-09  1.56E-09  1.56E-09  7.76E-10  7.75E-10  1.54E-09  1.49E-09  1.48E-09  1.46E-09  1.39E-09  1.40E-09  1.38E-09  1.38E-09  1.38E-09  1.38E-09  1.37E-09  1.37E-09  1.37E-09  6.87E-10  1.36E-09  1.36E-09  6.79E-10  1.36E-09  0.00E+00  1.29E-09  1.27E-09  1.24E-09  1.21E-09  1.18E-09  0.00E+00  2.84E-10
  7.84E-10  7.91E-10  8.30E-10  5.04E-10  7.60E-10  3.83E-10  3.86E-10  3.86E-10  5.43E-10  9.51E-10  8.61E-10  4.44E-10  1.16E-09  1.59E-09  1.43E-09  1.45E-09  1.23E-09  1.00E-09  1.28E-09  1.96E-09  3.21E-10  7.14E-10  1.80E-09  2.22E-09  3.70E-10  1.91E-09  8.36E-10  3.23E-09  2.48E-09  1.03E-09  3.16E-09  3.55E-09  1.27E-08  1.35E-08  3.87E-09  1.31E-08  1.56E-08  8.91E-09  1.57E-08  7.26E-09  7.66E-09  1.54E-08  1.87E-08  1.33E-08  1.64E-08  1.18E-08  2.13E-08  1.83E-08  1.54E-08  9.30E-09  2.18E-08  9.38E-09  1.88E-08  1.56E-08  2.19E-08  9.38E-09  1.87E-08  1.22E-08  2.10E-08  1.20E-08  1.78E-08  2.01E-08  8.38E-09  8.24E-09  1.05E-08  1.35E-08  1.33E-08  1.43E-08  1.05E-08  1.23E-08  1.19E-08  1.19E-08  8.55E-09  1.01E-08  1.00E-08  9.98E-09  1.15E-08  3.34E-09  8.09E-09  1.13E-08  3.22E-09  7.95E-09  1.57E-09  9.52E-09  8.81E-09  4.72E-09  5.84E-09  6.44E-09  3.64E-09  0.00E+00
T = 10000
  0.00E+00  9.92E-13  9.92E-13  5.62E-13  8.41E-13  4.19E-13  4.18E-13  4.18E-13  5.37E-13  9.40E-13  7.61E-13  3.66E-13  7.20E-13  4.27E-13  3.38E-13  3.31E-13  2.66E-13  2.06E-13  2.51E-13  3.04E-13  3.50E-14  5.99E-14  1.48E-13  1.71E-13  2.84E-14  1.35E-13  4.76E-14  1.45E-13  9.40E-14  3.55E-14  1.04E-13  8.94E-14  2.57E-14  2.35E-14  6.71E-15  1.69E-14  1.91E-14  1.10E-14  1.90E-14  7.20E-15  6.56E-15  1.29E-14  1.40E-14  1.00E-14  1.14E-14  6.27E-15  9.93E-15  8.28E-15  6.56E-15  3.83E-15  8.63E-15  3.50E-15  6.87E-15  5.29E-15  7.74E-15  3.21E-15  6.00E-15  3.55E-15  5.87E-15  3.38E-15  4.92E-15  5.21E-15  2.10E-15  2.02E-15  2.45E-15  2.40E-15  2.29E-15  1.91E-15  1.45E-15  1.70E-15  1.67E-15  1.67E-15  1.20E-15  1.43E-15  1.42E-15  1.42E-15  1.65E-15  4.75E-16  1.17E-15  1.64E-15  4.68E-16  1.16E-15  2.32E-16  1.53E-15  1.48E-15  8.24E-16  1.14E-15  1.29E-15  7.35E-16  3.03E-16
  1.12E-12  0.00E+00  1.03E-12  5.87E-13  8.79E-13  4.39E-13  4.37E-13  4.37E-13  5.67E-13  9.91E-13  8.09E-13  3.90E-13  7.78E-13  4.69E-13  3.71E-13  3.65E-13  2.93E-13  2.28E-13  2.77E-13  3.37E-13  3.88E-14  6.68E-14  1.65E-13  1.90E-13  3.16E-14  1.50E-13  5.32E-14  1.62E-13  1.05E-13  3.97E-14  1.17E-13  1.00E-13  2.90E-14  2.65E-14  7.58E-15  1.92E-14  2.16E-14  1.24E-14  2.14E-14  8.14E-15  7.42E-15  1.46E-14  1.59E-14  1.14E-14  1.29E-14  7.10E-15  1.13E-14  9.40E-15  7.42E-15  4.34E-15  9.78E-15  3.97E-15  7.77E-15  6.01E-15  8.77E-15  3.64E-15  6.80E-15  4.03E-15  6.66E-15  3.83E-15  5.59E-15  5.96E-15  2.41E-15  2.34E-15  2.88E-15  3.23E-15  3.11E-15  3.02E-15  1.47E-15  1.72E-15  1.69E-15  1.70E-15  1.21E-15  1.45E-15  1.44E-15  1.44E-15  1.67E-15  4.80E-16  1.19E-15  1.66E-15  4.74E-16  1.18E-15  2.34E-16  1.54E-15  1.49E-15  8.25E-16  1.13E-15  1.28E-15  7.28E-16  3.47E-16
  3.82E-12  3.51E-12  0.00E+00  1.42E-12  2.13E-12  1.06E-12  1.06E-12  1.06E-12  1.41E-12  2.46E-12  2.07E-12  1.02E-12  2.13E-12  1.41E-12  1.12E-12  1.11E-12  8.90E-13  6.94E-13  8.46E-13  1.04E-12  1.22E-13  2.11E-13  5.21E-13  6.02E-13  1.00E-13  4.79E-13  1.70E-13  5.22E-13  3.39E-13  1.29E-13  3.78E-13  3.26E-13  9.83E-14  9.01E-14  2.57E-14  6.49E-14  7.33E-14  4.20E-14  7.29E-14  2.77E-14  2.53E-14  4.99E-14  5.40E-14  3.87E-14  4.42E-14  2.43E-14  3.85E-14  3.23E-14  2.54E-14  1.49E-14  3.37E-14  1.37E-14  2.69E-14  2.07E-14  3.01E-14  1.25E-14  2.34E-14  1.39E-14  2.30E-14  1.32E-14  1.92E-14  2.05E-14  8.36E-15  8.10E-15  1.01E-14  1.23E-14  1.21E-14  1.29E-14  9.44E-15  1.11E-14  1.07E-14  1.07E-14  7.71E-15  9.14E-15  9.02E-15  8.99E-15  1.03E-14  3.01E-15  7.27E-15  1.02E-14  2.90E-15  7.17E-15  1.43E-15  8.69E-15  8.12E-15  4.31E-15  4.98E-15  5.17E-15  2.91E-15  1.24E-15
  5.38E-12  4.95E-12  3.50E-12  0.00E+00  2.47E-12  1.23E-12  1.23E-12  1.23E-12  2.47E-12  2.47E-12  2.46E-12  1.22E-12  2.33E-12  1.71E-12  1.61E-12  1.59E-12  1.54E-12  1.51E-12  1.48E-12  1.31E-12  0.00E+00  4.81E-13  9.52E-13  9.20E-13  0.00E+00  8.80E-13  3.94E-13  6.96E-13  6.37E-13  3.04E-13  5.93E-13  5.15E-13  1.38E-13  1.27E-13  6.33E-14  1.07E-13  1.04E-13  1.04E-13  1.03E-13  4.56E-14  4.17E-14  8.25E-14  7.65E-14  7.67E-14  7.31E-14  6.02E-14  5.47E-14  5.35E-14  5.04E-14  2.47E-14  4.77E-14  2.26E-14  4.44E-14  4.11E-14  4.26E-14  2.07E-14  3.85E-14  3.44E-14  3.23E-14  3.26E-14  3.16E-14  2.88E-14  1.37E-14  1.32E-14  2.47E-14  1.99E-14  1.96E-14  1.79E-14  1.51E-14  1.52E-14  1.46E-14  1.47E-14  1.48E-14  1.46E-14  1.44E-14  1.43E-14  1.41E-14  7.19E-15  1.39E-14  1.39E-14  6.96E-15  1.38E-14  0.00E+00  1.18E-14  1.11E-14  1.04E-14  8.77E-15  8.27E-15  8.21E-15  1.86E-15
  4.70E-12  4.33E-12  3.06E-12  1.44E-12  0.00E+00  6.98E-13  6.98E-13  6.98E-13  1.40E-12  2.09E-12  2.09E-12  6.94E-13  1.99E-12  1.47E-12  1.39E-12  1.37E-12  8.88E-13  8.69E-13  8.51E-13  1.14E-12  0.00E+00  2.78E-13  5.51E-13  8.00E-13  0.00E+00  5.10E-13  2.28E-13  6.05E-13  3.69E-13  1.76E-13  5.16E-13  4.50E-13  1.21E-13  1.11E-13  3.69E-14  9.38E-14  9.06E-14  6.08E-14  9.01E-14  2.67E-14  2.44E-14  7.23E-14  6.72E-14  4.50E-14  6.39E-14  3.53E-14  4.81E-14  4.67E-14  2.96E-14  1.44E-14  4.18E-14  1.32E-14  3.89E-14  2.39E-14  3.75E-14  1.21E-14  3.39E-14  2.01E-14  2.85E-14  1.91E-14  2.78E-14  2.54E-14  8.01E-15  7.78E-15  1.44E-14  1.74E-14  1.71E-14  1.56E-14  1.32E-14  1.33E-14  1.29E-14  1.30E-14  8.66E-15  1.29E-14  1.27E-14  1.27E-14  1.25E-14  4.23E-15  8.21E-15  1.23E-14  4.09E-15  8.06E-15  0.00E+00  1.04E-14  9.69E-15  6.13E-15  7.70E-15  7.34E-15  4.85E-15  1.64E-15
  3.72E-12  3.43E-12  2.43E-12  1.14E-12  1.11E-12  0.00E+00  1.61E-12  1.61E-12  1.07E-12  1.61E-12  1.07E-12  1.60E-12  1.54E-12  1.15E-12  7.24E-13  7.14E-13  1.04E-12  6.80E-13  9.99E-13  8.93E-13  2.50E-13  4.37E-13  6.51E-13  4.19E-13  2.09E-13  6.03E-13  3.60E-13  4.78E-13  4.37E-13  2.78E-13  2.72E-13  2.37E-13  9.61E-14  8.81E-14  5.86E-14  4.95E-14  7.21E-14  4.82E-14  7.17E-14  6.35E-14  5.80E-14  3.83E-14  5.33E-14  5.35E-14  3.39E-14  2.80E-14  3.81E-14  2.49E-14  3.52E-14  3.45E-14  3.32E-14  3.16E-14  2.06E-14  2.87E-14  2.97E-14  2.90E-14  1.80E-14  1.60E-14  2.26E-14  1.51E-14  1.48E-14  2.02E-14  1.92E-14  1.85E-14  1.15E-14  9.30E-15  9.11E-15  1.25E-14  7.05E-15  1.07E-14  1.02E-14  1.03E-14  1.03E-14  6.79E-15  6.70E-15  6.67E-15  9.91E-15  6.70E-15  9.79E-15  9.77E-15  6.51E-15  9.64E-15  3.19E-15  8.31E-15  7.75E-15  4.82E-15  4.06E-15  5.80E-15  3.84E-15  1.31E-15
  7.97E-12  7.35E-12  5.20E-12  2.44E-12  2.37E-12  3.45E-12  0.00E+00  3.31E-12  2.21E-12  3.31E-12  2.20E-12  3.30E-12  3.19E-12  2.42E-12  1.52E-12  1.51E-12  2.20E-12  1.43E-12  2.11E-12  1.89E-12  5.29E-13  9.30E-13  1.38E-12  8.89E-13  4.45E-13  1.28E-12  7.66E-13  1.02E-12  9.32E-13  5.92E-13  5.80E-13  5.06E-13  2.06E-13  1.89E-13  1.26E-13  1.07E-13  1.55E-13  1.04E-13  1.54E-13  1.37E-13  1.25E-13  8.24E-14  1.15E-13  1.15E-13  7.29E-14  6.04E-14  8.22E-14  5.34E-14  7.60E-14  7.41E-14  7.16E-14  6.79E-14  4.43E-14  6.17E-14  6.43E-14  6.23E-14  3.88E-14  3.45E-14  4.89E-14  3.28E-14  3.19E-14  4.36E-14  4.13E-14  4.01E-14  2.48E-14  2.00E-14  1.96E-14  2.69E-14  1.51E-14  2.29E-14  2.21E-14  2.23E-14  2.23E-14  1.47E-14  1.46E-14  1.45E-14  2.15E-14  1.46E-14  2.12E-14  2.12E-14  1.41E-14  2.08E-14  6.86E-15  1.80E-14  1.66E-14  1.05E-14  8.80E-15  1.26E-14  8.33E-15  2.82E-15
  4.01E-12  3.69E-12  2.61E-12  1.23E-12  1.19E-12  1.73E-12  1.66E-12  0.00E+00  1.11E-12  1.66E-12  1.10E-12  1.65E-12  1.60E-12  1.21E-12  7.66E-13  7.56E-13  1.10E-12  7.20E-13  1.06E-12  9.47E-13  2.66E-13  4.68E-13  6.94E-13  4.47E-13  2.23E-13  6.42E-13  3.84E-13  5.10E-13  4.68E-13  2.97E-13  2.91E-13  2.54E-13  1.03E-13  9.50E-14  6.32E-14  5.36E-14  7.78E-14  5.21E-14  7.74E-14  6.87E-14  6.29E-14  4.14E-14  5.77E-14  5.79E-14  3.65E-14  3.03E-14  4.13E-14  2.68E-14  3.82E-14  3.72E-14  3.60E-14  3.41E-14  2.23E-14  3.10E-14  3.23E-14  3.13E-14  1.95E-14  1.73E-14  2.46E-14  1.65E-14  1.60E-14  2.19E-14  2.07E-14  2.01E-14  1.25E-14  1.00E-14  9.85E-15  1.35E-14  7.60E-15  1.15E-14  1.11E-14  1.12E-14  1.12E-14  7.40E-15  7.32E-15  7.29E-15  1.08E-14  7.32E-15  1.07E-14  1.06E-14  7.09E-15  1.05E-14  3.45E-15  9.05E-15  8.34E-15  5.29E-15  4.43E-15  6.33E-15  4.19E-15  1.42E-15
  9.35E-12  8.66E-12  6.19E-12  4.37E-12  4.24E-12  2.05E-12  1.97E-12  1.97E-12  0.00E+00  3.15E-12  3.15E-12  1.57E-12  3.11E-12  2.56E-12  2.45E-12  2.42E-12  2.36E-12  2.32E-12  2.28E-12  2.07E-12  0.00E+00  7.85E-13  1.56E-12  1.51E-12  0.00E+00  1.45E-12  6.54E-13  1.17E-12  1.07E-12  5.13E-13  1.00E-12  8.82E-13  2.48E-13  2.28E-13  1.14E-13  1.93E-13  1.87E-13  1.88E-13  1.87E-13  8.27E-14  7.57E-14  1.50E-13  1.39E-13  1.40E-13  1.33E-13  1.10E-13  1.00E-13  9.82E-14  9.28E-14  4.54E-14  8.77E-14  4.17E-14  8.19E-14  7.60E-14  7.86E-14  3.83E-14  7.14E-14  6.38E-14  6.00E-14  6.04E-14  5.89E-14  5.37E-14  2.56E-14  2.47E-14  4.62E-14  3.74E-14  3.66E-14  3.35E-14  2.83E-14  2.86E-14  2.74E-14  2.76E-14  2.76E-14  2.73E-14  2.69E-14  2.68E-14  2.65E-14  1.34E-14  2.62E-14  2.62E-14  1.31E-14  2.58E-14  0.00E+00  2.22E-14  2.07E-14  1.94E-14  1.62E-14  1.54E-14  1.53E-14  3.55E-15
  7.46E-12  6.91E-12  4.94E-12  1.99E-12  2.90E-12  1.41E-12  1.35E-12  1.35E-12  1.44E-12  0.00E+00  2.15E-12  1.07E-12  2.48E-12  2.04E-12  1.67E-12  1.65E-12  1.35E-12  1.06E-12  1.30E-12  1.65E-12  2.02E-13  3.58E-13  8.87E-13  1.03E-12  1.71E-13  8.27E-13  2.99E-13  9.31E-13  6.12E-13  2.34E-13  6.86E-13  6.02E-13  1.98E-13  1.82E-13  5.19E-14  1.32E-13  1.50E-13  8.57E-14  1.49E-13  5.66E-14  5.18E-14  1.02E-13  1.11E-13  7.96E-14  9.11E-14  5.02E-14  8.01E-14  6.72E-14  5.29E-14  3.11E-14  7.01E-14  2.85E-14  5.60E-14  4.33E-14  6.27E-14  2.62E-14  4.88E-14  2.91E-14  4.79E-14  2.76E-14  4.03E-14  4.29E-14  1.75E-14  1.69E-14  2.11E-14  2.56E-14  2.51E-14  2.67E-14  1.94E-14  2.28E-14  2.19E-14  2.20E-14  1.58E-14  1.87E-14  1.84E-14  1.83E-14  2.11E-14  6.14E-15  1.49E-14  2.09E-14  5.95E-15  1.47E-14  2.92E-15  1.77E-14  1.66E-14  8.84E-15  1.11E-14  1.23E-14  6.96E-15  2.84E-15
  1.09E-11  1.02E-11  7.39E-12  3.50E-12  5.11E-12  1.65E-12  1.58E-12  1.58E-12  2.52E-12  3.78E-12  0.00E+00  1.04E-12  3.11E-12  2.74E-12  2.65E-12  2.62E-12  1.71E-12  1.69E-12  1.66E-12  2.29E-12  0.00E+00  5.96E-13  1.18E-12  1.72E-12  0.00E+00  1.11E-12  5.04E-13  1.36E-12  8.34E-13  4.00E-13  1.18E-12  1.04E-12  3.01E-13  2.77E-13  9.22E-14  2.35E-13  2.28E-13  1.52E-13  2.27E-13  6.72E-14  6.16E-14  1.82E-13  1.69E-13  1.13E-13  1.62E-13  8.95E-14  1.22E-13  1.19E-13  7.50E-14  3.67E-14  1.07E-13  3.36E-14  9.91E-14  6.13E-14  9.52E-14  3.09E-14  8.62E-14  5.12E-14  7.23E-14  4.86E-14  7.06E-14  6.43E-14  2.04E-14  1.98E-14  3.68E-14  4.44E-14  4.35E-14  3.96E-14  3.33E-14  3.36E-14  3.23E-14  3.25E-14  2.18E-14  3.22E-14  3.17E-14  3.16E-14  3.11E-14  1.06E-14  2.04E-14  3.06E-14  1.02E-14  2.01E-14  0.00E+00  2.58E-14  2.42E-14  1.51E-14  1.89E-14  1.78E-14  1.17E-14  4.52E-15
  1.93E-11  1.81E-11  1.33E-11  6.35E-12  6.17E-12  8.96E-12  8.61E-12  8.59E-12  4.58E-12  6.86E-12  3.77E-12  0.00E+00  5.12E-12  4.68E-12  3.01E-12  2.99E-12  4.42E-12  2.91E-12  4.30E-12  3.99E-12  1.17E-12  2.11E-12  3.13E-12  2.03E-12  1.01E-12  2.94E-12  1.79E-12  2.42E-12  2.24E-12  1.43E-12  1.41E-12  1.24E-12  5.52E-13  5.08E-13  3.37E-13  2.88E-13  4.20E-13  2.81E-13  4.17E-13  3.71E-13  3.41E-13  2.25E-13  3.14E-13  3.14E-13  1.99E-13  1.65E-13  2.26E-13  1.47E-13  2.09E-13  2.04E-13  1.97E-13  1.87E-13  1.22E-13  1.71E-13  1.77E-13  1.72E-13  1.07E-13  9.55E-14  1.35E-13  9.03E-14  8.80E-14  1.20E-13  1.14E-13  1.10E-13  6.85E-14  5.53E-14  5.39E-14  7.42E-14  4.16E-14  6.29E-14  6.03E-14  6.05E-14  6.07E-14  4.01E-14  3.97E-14  3.95E-14  5.86E-14  3.97E-14  5.79E-14  5.77E-14  3.84E-14  5.70E-14  1.88E-14  4.89E-14  4.52E-14  2.83E-14  2.35E-14  3.37E-14  2.23E-14  8.47E-15
  3.19E-11  3.02E-11  2.34E-11  9.93E-12  1.45E-11  7.05E-12  6.79E-12  6.77E-12  7.30E-12  1.28E-11  9.02E-12  4.09E-12  0.00E+00  6.97E-12  5.89E-12  5.87E-12  4.84E-12  3.85E-12  4.77E-12  6.36E-12  8.28E-13  1.53E-12  3.79E-12  4.45E-12  7.41E-13  3.60E-12  1.33E-12  4.27E-12  2.85E-12  1.10E-12  3.24E-12  2.89E-12  1.07E-12  9.90E-13  2.82E-13  7.25E-13  8.21E-13  4.70E-13  8.18E-13  3.13E-13  2.88E-13  5.69E-13  6.19E-13  4.44E-13  5.08E-13  2.83E-13  4.50E-13  3.79E-13  2.99E-13  1.75E-13  3.96E-13  1.61E-13  3.18E-13  2.46E-13  3.56E-13  1.49E-13  2.78E-13  1.66E-13  2.74E-13  1.58E-13  2.29E-13  2.44E-13  9.99E-14  9.68E-14  1.21E-13  1.46E-13  1.43E-13  1.53E-13  1.11E-13  1.30E-13  1.25E-13  1.26E-13  9.01E-14  1.07E-13  1.05E-13  1.05E-13  1.21E-13  3.51E-14  8.47E-14  1.18E-13  3.38E-14  8.36E-14  1.66E-14  1.00E-13  9.38E-14  5.03E-14  6.29E-14  6.89E-14  3.90E-14  1.77E-14
  2.88E-11  2.78E-11  2.38E-11  1.13E-11  1.67E-11  8.20E-12  8.01E-12  8.00E-12  9.24E-12  1.62E-11  1.20E-11  5.57E-12  1.01E-11  0.00E+00  5.36E-12  5.36E-12  4.47E-12  3.58E-12  4.47E-12  6.25E-12  8.81E-13  1.72E-12  4.29E-12  5.11E-12  8.51E-13  4.20E-12  1.62E-12  5.40E-12  3.70E-12  1.45E-12  4.29E-12  3.97E-12  1.75E-12  1.63E-12  4.64E-13  1.21E-12  1.37E-12  7.82E-13  1.36E-12  5.25E-13  4.86E-13  9.60E-13  1.05E-12  7.52E-13  8.62E-13  4.84E-13  7.75E-13  6.48E-13  5.15E-13  3.01E-13  6.82E-13  2.77E-13  5.46E-13  4.24E-13  6.16E-13  2.56E-13  4.80E-13  2.86E-13  4.75E-13  2.73E-13  3.98E-13  4.25E-13  1.73E-13  1.68E-13  2.08E-13  2.51E-13  2.46E-13  2.61E-13  1.89E-13  2.22E-13  2.14E-13  2.15E-13  1.54E-13  1.83E-13  1.80E-13  1.80E-13  2.06E-13  6.00E-14  1.45E-13  2.03E-13  5.78E-14  1.42E-13  2.81E-14  1.70E-13  1.58E-13  8.50E-14  1.05E-13  1.16E-13  6.56E-14  3.45E-14
  3.48E-11  3.37E-11  2.91E-11  1.64E-11  2.42E-11  7.94E-12  7.76E-12  7.75E-12  1.36E-11  2.03E-11  1.79E-11  5.54E-12  1.30E-11  8.16E-12  0.00E+00  7.78E-12  5.18E-12  5.18E-12  5.18E-12  7.77E-12  0.00E+00  2.53E-12  5.05E-12  7.53E-12  0.00E+00  4.97E-12  2.41E-12  6.93E-12  4.45E-12  2.18E-12  6.46E-12  6.02E-12  2.34E-12  2.17E-12  7.23E-13  1.88E-12  1.84E-12  1.23E-12  1.82E-12  5.48E-13  5.07E-13  1.51E-12  1.41E-12  9.42E-13  1.35E-12  7.59E-13  1.04E-12  1.02E-12  6.47E-13  3.16E-13  9.15E-13  2.92E-13  8.59E-13  5.34E-13  8.29E-13  2.69E-13  7.56E-13  4.51E-13  6.38E-13  4.28E-13  6.26E-13  5.72E-13  1.80E-13  1.75E-13  3.26E-13  3.95E-13  3.85E-13  3.53E-13  2.95E-13  2.98E-13  2.85E-13  2.87E-13  1.92E-13  2.85E-13  2.82E-13  2.80E-13  2.77E-13  9.38E-14  1.82E-13  2.72E-13  9.08E-14  1.79E-13  0.00E+00  2.29E-13  2.11E-13  1.32E-13  1.63E-13  1.55E-13  1.02E-13  4.73E-14
  7.10E-11  6.88E-11  5.96E-11  3.37E-11  4.97E-11  1.63E-11  1.59E-11  1.59E-11  2.80E-11  4.19E-11  3.68E-11  1.14E-11  2.70E-11  1.70E-11  1.62E-11  0.00E+00  1.07E-11  1.07E-11  1.07E-11  1.60E-11  0.00E+00  5.22E-12  1.04E-11  1.55E-11  0.00E+00  1.03E-11  4.99E-12  1.43E-11  9.22E-12  4.51E-12  1.34E-11  1.25E-11  4.89E-12  4.54E-12  1.51E-12  3.94E-12  3.83E-12  2.56E-12  3.81E-12  1.15E-12  1.06E-12  3.14E-12  2.94E-12  1.97E-12  2.83E-12  1.59E-12  2.18E-12  2.14E-12  1.35E-12  6.62E-13  1.92E-12  6.10E-13  1.80E-12  1.12E-12  1.73E-12  5.64E-13  1.58E-12  9.45E-13  1.34E-12  8.98E-13  1.31E-12  1.19E-12  3.80E-13  3.67E-13  6.86E-13  8.28E-13  8.11E-13  7.39E-13  6.21E-13  6.27E-13  6.01E-13  6.04E-13  4.04E-13  5.99E-13  5.91E-13  5.87E-13  5.78E-13  1.97E-13  3.80E-13  5.69E-13  1.89E-13  3.74E-13  0.00E+00  4.78E-13  4.45E-13  2.77E-13  3.44E-13  3.23E-13  2.13E-13  9.93E-14
  8.63E-11  8.37E-11  7.30E-11  4.97E-11  4.90E-11  3.61E-11  3.54E-11  3.53E-11  4.16E-11  5.19E-11  3.67E-11  2.57E-11  3.40E-11  2.14E-11  1.63E-11  1.61E-11  0.00E+00  1.58E-11  1.98E-11  1.98E-11  3.94E-12  7.77E-12  1.94E-11  1.54E-11  3.86E-12  1.92E-11  7.47E-12  1.80E-11  1.74E-11  6.80E-12  1.35E-11  1.26E-11  6.24E-12  5.81E-12  2.32E-12  4.03E-12  4.91E-12  3.94E-12  4.88E-12  2.64E-12  2.44E-12  3.23E-12  3.78E-12  3.79E-12  2.89E-12  2.44E-12  2.80E-12  2.19E-12  2.60E-12  1.53E-12  2.46E-12  1.41E-12  1.84E-12  2.15E-12  2.23E-12  1.30E-12  1.62E-12  1.46E-12  1.72E-12  1.38E-12  1.35E-12  1.54E-12  8.74E-13  8.47E-13  1.05E-12  8.48E-13  8.28E-13  9.48E-13  6.34E-13  7.99E-13  7.67E-13  7.69E-13  7.71E-13  6.11E-13  6.04E-13  6.02E-13  7.44E-13  3.02E-13  7.33E-13  7.32E-13  2.92E-13  7.21E-13  1.43E-13  6.15E-13  5.67E-13  4.25E-13  3.49E-13  4.15E-13  3.29E-13  1.28E-13
  7.11E-11  6.90E-11  6.03E-11  5.16E-11  5.09E-11  2.50E-11  2.45E-11  2.45E-11  4.34E-11  4.33E-11  3.84E-11  1.80E-11  2.86E-11  1.81E-11  1.73E-11  1.71E-11  1.67E-11  0.00E+00  1.65E-11  1.65E-11  0.00E+00  8.13E-12  1.62E-11  1.62E-11  0.00E+00  1.61E-11  7.84E-12  1.51E-11  1.46E-11  7.17E-12  1.42E-11  1.33E-11  5.34E-12  4.97E-12  2.48E-12  4.31E-12  4.20E-12  4.20E-12  4.17E-12  1.89E-12  1.75E-12  3.45E-12  3.23E-12  3.25E-12  3.10E-12  2.62E-12  2.40E-12  2.35E-12  2.23E-12  1.09E-12  2.12E-12  1.01E-12  1.98E-12  1.84E-12  1.91E-12  9.29E-13  1.74E-12  1.56E-12  1.48E-12  1.49E-12  1.44E-12  1.32E-12  6.26E-13  6.08E-13  1.13E-12  9.11E-13  8.94E-13  8.12E-13  6.83E-13  6.88E-13  6.63E-13  6.65E-13  6.68E-13  6.59E-13  6.51E-13  6.48E-13  6.38E-13  3.26E-13  6.27E-13  6.26E-13  3.13E-13  6.15E-13  0.00E+00  5.25E-13  4.89E-13  4.58E-13  3.78E-13  3.56E-13  3.52E-13  1.11E-13
  4.57E-11  4.44E-11  3.89E-11  2.67E-11  2.64E-11  1.95E-11  1.91E-11  1.91E-11  2.26E-11  2.82E-11  2.01E-11  1.41E-11  1.88E-11  1.20E-11  9.11E-12  9.02E-12  1.10E-11  8.70E-12  0.00E+00  1.07E-11  2.14E-12  4.25E-12  1.06E-11  8.45E-12  2.11E-12  1.05E-11  4.11E-12  9.91E-12  9.61E-12  3.77E-12  7.48E-12  7.02E-12  3.55E-12  3.30E-12  1.32E-12  2.30E-12  2.80E-12  2.25E-12  2.79E-12  1.51E-12  1.40E-12  1.84E-12  2.16E-12  2.17E-12  1.65E-12  1.40E-12  1.60E-12  1.25E-12  1.49E-12  8.75E-13  1.41E-12  8.06E-13  1.06E-12  1.23E-12  1.27E-12  7.44E-13  9.29E-13  8.33E-13  9.83E-13  7.91E-13  7.70E-13  8.81E-13  5.00E-13  4.85E-13  6.03E-13  4.85E-13  4.74E-13  5.42E-13  3.62E-13  4.56E-13  4.38E-13  4.40E-13  4.42E-13  3.49E-13  3.46E-13  3.44E-13  4.25E-13  1.73E-13  4.19E-13  4.18E-13  1.67E-13  4.12E-13  8.16E-14  3.51E-13  3.23E-13  2.42E-13  2.00E-13  2.37E-13  1.88E-13  7.42E-14
  8.19E-11  7.98E-11  7.10E-11  3.55E-11  5.26E-11  2.60E-11  2.55E-11  2.55E-11  3.06E-11  5.36E-11  4.15E-11  1.96E-11  3.77E-11  2.47E-11  2.02E-11  1.99E-11  1.63E-11  1.28E-11  1.58E-11  0.00E+00  2.96E-12  5.91E-12  1.48E-11  1.77E-11  2.95E-12  1.47E-11  5.81E-12  1.99E-11  1.39E-11  5.47E-12  1.63E-11  1.55E-11  7.72E-12  7.20E-12  2.05E-12  5.37E-12  6.10E-12  3.50E-12  6.07E-12  2.36E-12  2.18E-12  4.31E-12  4.73E-12  3.39E-12  3.89E-12  2.19E-12  3.52E-12  2.95E-12  2.34E-12  1.37E-12  3.11E-12  1.27E-12  2.50E-12  1.94E-12  2.81E-12  1.17E-12  2.20E-12  1.31E-12  2.17E-12  1.25E-12  1.82E-12  1.94E-12  7.91E-13  7.67E-13  9.53E-13  1.15E-12  1.13E-12  1.19E-12  8.58E-13  1.01E-12  9.71E-13  9.75E-13  6.99E-13  8.28E-13  8.16E-13  8.13E-13  9.33E-13  2.72E-13  6.55E-13  9.14E-13  2.61E-13  6.45E-13  1.28E-13  7.65E-13  7.14E-13  3.82E-13  4.71E-13  5.16E-13  2.91E-13  1.68E-13
  1.27E-10  1.24E-10  1.13E-10  0.00E+00  0.00E+00  9.87E-11  9.73E-11  9.72E-11  0.00E+00  8.94E-11  0.00E+00  7.89E-11  6.76E-11  4.71E-11  0.00E+00  0.00E+00  4.36E-11  0.00E+00  4.24E-11  3.98E-11  0.00E+00  0.00E+00  3.69E-11  0.00E+00  3.69E-11  3.69E-11  0.00E+00  3.65E-11  3.60E-11  0.00E+00  0.00E+00  0.00E+00  1.60E-11  1.50E-11  0.00E+00  0.00E+00  1.28E-11  0.00E+00  1.27E-11  1.15E-11  1.07E-11  0.00E+00  9.95E-12  9.98E-12  0.00E+00  0.00E+00  7.45E-12  0.00E+00  6.94E-12  6.79E-12  6.57E-12  6.26E-12  0.00E+00  5.74E-12  5.95E-12  5.80E-12  0.00E+00  0.00E+00  4.60E-12  0.00E+00  0.00E+00  4.12E-12  3.89E-12  3.79E-12  0.00E+00  0.00E+00  0.00E+00  2.52E-12  0.00E+00  2.11E-12  2.03E-12  2.04E-12  2.04E-12  0.00E+00  0.00E+00  0.00E+00  1.96E-12  0.00E+00  1.94E-12  1.93E-12  0.00E+00  1.90E-12  1.88E-12  1.61E-12  1.47E-12  0.00E+00  0.00E+00  1.08E-12  0.00E+00  3.70E-13
  9.57E-11  9.38E-11  8.61E-11  7.82E-11  7.75E-11  7.68E-11  7.58E-11  7.58E-11  7.06E-11  7.06E-11  6.59E-11  6.35E-11  5.59E-11  4.11E-11  3.94E-11  3.91E-11  3.83E-11  3.78E-11  3.73E-11  3.51E-11  0.00E+00  0.00E+00  3.13E-11  3.13E-11  0.00E+00  3.13E-11  3.13E-11  3.12E-11  3.10E-11  3.09E-11  3.08E-11  3.01E-11  1.50E-11  1.41E-11  1.41E-11  1.24E-11  1.21E-11  1.21E-11  1.20E-11  1.09E-11  1.01E-11  1.00E-11  9.44E-12  9.47E-12  9.09E-12  7.71E-12  7.09E-12  6.95E-12  6.61E-12  6.49E-12  6.28E-12  5.98E-12  5.89E-12  5.49E-12  5.68E-12  5.54E-12  5.18E-12  4.66E-12  4.39E-12  4.42E-12  4.30E-12  3.93E-12  3.74E-12  3.61E-12  3.38E-12  2.70E-12  2.64E-12  2.40E-12  2.00E-12  2.02E-12  1.93E-12  1.94E-12  1.95E-12  1.92E-12  1.89E-12  1.88E-12  1.86E-12  1.89E-12  1.83E-12  1.83E-12  1.83E-12  1.80E-12  0.00E+00  1.52E-12  1.41E-12  1.31E-12  1.07E-12  1.00E-12  9.95E-13  3.62E-13
  1.45E-10  1.42E-10  1.30E-10  9.48E-11  9.41E-11  6.99E-11  6.90E-11  6.90E-11  8.58E-11  1.07E-10  8.01E-11  5.80E-11  8.51E-11  6.29E-11  4.83E-11  4.79E-11  5.87E-11  4.63E-11  5.72E-11  5.37E-11  9.98E-12  1.92E-11  0.00E+00  3.83E-11  9.56E-12  4.78E-11  1.91E-11  4.77E-11  4.75E-11  1.89E-11  3.77E-11  3.69E-11  2.31E-11  2.17E-11  8.66E-12  1.53E-11  1.86E-11  1.49E-11  1.85E-11  1.01E-11  9.39E-12  1.24E-11  1.46E-11  1.46E-11  1.12E-11  9.53E-12  1.09E-11  8.57E-12  1.02E-11  5.99E-12  9.71E-12  5.54E-12  7.27E-12  8.46E-12  8.78E-12  5.12E-12  6.40E-12  5.73E-12  6.79E-12  5.46E-12  5.31E-12  6.06E-12  3.46E-12  3.35E-12  4.16E-12  3.33E-12  3.26E-12  3.70E-12  2.47E-12  3.11E-12  2.99E-12  3.00E-12  3.02E-12  2.38E-12  2.34E-12  2.33E-12  2.87E-12  1.17E-12  2.82E-12  2.81E-12  1.12E-12  2.77E-12  5.48E-13  2.34E-12  2.17E-12  1.62E-12  1.33E-12  1.56E-12  1.23E-12  5.60E-13
  1.28E-10  1.25E-10  1.15E-10  7.02E-11  1.05E-10  3.45E-11  3.41E-11  3.41E-11  6.38E-11  9.56E-11  8.96E-11  2.89E-11  7.68E-11  5.75E-11  5.53E-11  5.48E-11  3.59E-11  3.54E-11  3.50E-11  4.93E-11  0.00E+00  1.47E-11  2.93E-11  0.00E+00  0.00E+00  2.91E-11  1.45E-11  4.35E-11  2.89E-11  1.44E-11  4.31E-11  4.23E-11  2.16E-11  2.03E-11  6.74E-12  1.78E-11  1.74E-11  1.16E-11  1.73E-11  5.24E-12  4.88E-12  1.45E-11  1.36E-11  9.13E-12  1.31E-11  7.43E-12  1.03E-11  1.00E-11  6.38E-12  3.13E-12  9.06E-12  2.89E-12  8.51E-12  5.29E-12  8.20E-12  2.67E-12  7.50E-12  4.48E-12  6.34E-12  4.25E-12  6.23E-12  5.69E-12  1.80E-12  1.74E-12  3.24E-12  3.89E-12  3.80E-12  3.46E-12  2.87E-12  2.90E-12  2.77E-12  2.78E-12  1.86E-12  2.76E-12  2.73E-12  2.72E-12  2.68E-12  9.09E-13  1.76E-12  2.64E-12  8.78E-13  1.73E-12  0.00E+00  2.20E-12  2.02E-12  1.26E-12  1.53E-12  1.45E-12  9.60E-13  5.29E-13
  7.47E-11  7.33E-11  6.74E-11  0.00E+00  0.00E+00  6.05E-11  5.98E-11  5.97E-11  0.00E+00  5.58E-11  0.00E+00  5.06E-11  4.49E-11  3.36E-11  0.00E+00  0.00E+00  3.15E-11  0.00E+00  3.07E-11  2.88E-11  2.68E-11  0.00E+00  2.57E-11  0.00E+00  0.00E+00  2.55E-11  0.00E+00  2.54E-11  2.54E-11  0.00E+00  0.00E+00  0.00E+00  1.26E-11  1.18E-11  0.00E+00  0.00E+00  1.02E-11  0.00E+00  1.01E-11  9.19E-12  8.57E-12  0.00E+00  7.98E-12  8.01E-12  0.00E+00  0.00E+00  6.01E-12  0.00E+00  5.60E-12  5.48E-12  5.30E-12  5.07E-12  0.00E+00  4.65E-12  4.81E-12  4.69E-12  0.00E+00  0.00E+00  3.72E-12  0.00E+00  0.00E+00  3.32E-12  3.15E-12  3.05E-12  0.00E+00  0.00E+00  0.00E+00  2.03E-12  0.00E+00  1.70E-12  1.62E-12  1.63E-12  1.64E-12  0.00E+00  0.00E+00  0.00E+00  1.57E-12  0.00E+00  1.55E-12  1.54E-12  0.00E+00  1.52E-12  1.51E-12  1.28E-12  1.18E-12  0.00E+00  0.00E+00  8.49E-13  0.00E+00  3.09E-13
  7.73E-11  7.59E-11  7.01E-11  5.14E-11  5.10E-11  3.79E-11  3.75E-11  3.75E-11  4.69E-11  5.86E-11  4.41E-11  3.20E-11  4.76E-11  3.64E-11  2.80E-11  2.78E-11  3.41E-11  2.69E-11  3.33E-11  3.13E-11  5.83E-12  1.12E-11  2.79E-11  2.22E-11  5.54E-12  0.00E+00  1.10E-11  2.74E-11  2.74E-11  1.09E-11  2.18E-11  2.15E-11  1.40E-11  1.32E-11  5.26E-12  9.28E-12  1.13E-11  9.08E-12  1.13E-11  6.15E-12  5.73E-12  7.56E-12  8.89E-12  8.91E-12  6.82E-12  5.82E-12  6.69E-12  5.23E-12  6.24E-12  3.66E-12  5.92E-12  3.39E-12  4.43E-12  5.18E-12  5.36E-12  3.13E-12  3.92E-12  3.51E-12  4.15E-12  3.34E-12  3.25E-12  3.71E-12  2.10E-12  2.05E-12  2.53E-12  2.02E-12  1.98E-12  2.25E-12  1.49E-12  1.88E-12  1.81E-12  1.82E-12  1.82E-12  1.44E-12  1.42E-12  1.42E-12  1.75E-12  7.12E-13  1.72E-12  1.72E-12  6.86E-13  1.69E-12  3.33E-13  1.43E-12  1.30E-12  9.83E-13  7.98E-13  9.44E-13  7.48E-13  3.48E-13
  5.63E-11  5.54E-11  5.16E-11  4.77E-11  4.74E-11  4.70E-11  4.65E-11  4.65E-11  4.40E-11  4.40E-11  4.17E-11  4.06E-11  3.69E-11  2.95E-11  2.85E-11  2.83E-11  2.79E-11  2.76E-11  2.73E-11  2.59E-11  0.00E+00  2.32E-11  2.32E-11  2.30E-11  0.00E+00  2.28E-11  0.00E+00  2.24E-11  2.23E-11  2.23E-11  2.23E-11  2.21E-11  1.23E-11  1.15E-11  1.15E-11  1.02E-11  9.94E-12  9.97E-12  9.90E-12  9.04E-12  8.42E-12  8.34E-12  7.86E-12  7.88E-12  7.55E-12  6.44E-12  5.92E-12  5.79E-12  5.53E-12  5.40E-12  5.25E-12  5.00E-12  4.92E-12  4.58E-12  4.75E-12  4.62E-12  4.34E-12  3.88E-12  3.68E-12  3.70E-12  3.59E-12  3.29E-12  3.11E-12  3.02E-12  2.80E-12  2.23E-12  2.19E-12  1.98E-12  1.65E-12  1.66E-12  1.59E-12  1.60E-12  1.61E-12  1.59E-12  1.57E-12  1.56E-12  1.54E-12  1.57E-12  1.51E-12  1.51E-12  1.51E-12  1.48E-12  0.00E+00  1.25E-12  1.15E-12  1.08E-12  8.73E-13  8.23E-13  8.15E-13  3.15E-13
  1.44E-10  1.42E-10  1.33E-10  7.11E-11  1.06E-10  5.26E-11  5.22E-11  5.22E-11  6.63E-11  1.16E-10  9.51E-11  4.65E-11  1.00E-10  8.39E-11  7.01E-11  6.97E-11  5.74E-11  4.55E-11  5.64E-11  7.55E-11  1.02E-11  1.96E-11  4.88E-11  5.81E-11  9.69E-12  4.80E-11  1.89E-11  0.00E+00  4.65E-11  1.86E-11  5.58E-11  5.57E-11  3.86E-11  3.64E-11  1.04E-11  2.77E-11  3.15E-11  1.80E-11  3.13E-11  1.23E-11  1.15E-11  2.27E-11  2.49E-11  1.79E-11  2.06E-11  1.17E-11  1.89E-11  1.58E-11  1.26E-11  7.39E-12  1.67E-11  6.83E-12  1.34E-11  1.04E-11  1.52E-11  6.32E-12  1.19E-11  7.08E-12  1.17E-11  6.74E-12  9.83E-12  1.05E-11  4.25E-12  4.13E-12  5.09E-12  6.08E-12  5.96E-12  6.28E-12  4.46E-12  5.24E-12  5.05E-12  5.07E-12  3.63E-12  4.30E-12  4.25E-12  4.23E-12  4.86E-12  1.42E-12  3.41E-12  4.77E-12  1.36E-12  3.34E-12  6.60E-13  3.94E-12  3.61E-12  1.93E-12  2.34E-12  2.58E-12  1.46E-12  1.03E-12
  1.97E-10  1.95E-10  1.83E-10  1.38E-10  1.37E-10  1.02E-10  1.01E-10  1.01E-10  1.30E-10  1.62E-10  1.25E-10  9.15E-11  1.43E-10  1.23E-10  9.66E-11  9.61E-11  1.19E-10  9.45E-11  1.17E-10  1.13E-10  2.15E-11  4.15E-11  1.03E-10  8.22E-11  2.05E-11  1.02E-10  4.00E-11  9.88E-11  0.00E+00  3.93E-11  7.87E-11  7.86E-11  6.13E-11  5.79E-11  2.31E-11  4.11E-11  5.02E-11  4.03E-11  5.00E-11  2.74E-11  2.56E-11  3.39E-11  3.99E-11  4.00E-11  3.08E-11  2.63E-11  3.03E-11  2.37E-11  2.83E-11  1.66E-11  2.68E-11  1.54E-11  2.02E-11  2.35E-11  2.43E-11  1.42E-11  1.78E-11  1.59E-11  1.88E-11  1.51E-11  1.47E-11  1.68E-11  9.56E-12  9.24E-12  1.15E-11  9.12E-12  8.90E-12  1.01E-11  6.66E-12  8.41E-12  8.01E-12  8.06E-12  8.11E-12  6.38E-12  6.29E-12  6.27E-12  7.74E-12  3.15E-12  7.62E-12  7.61E-12  3.04E-12  7.48E-12  1.48E-12  6.28E-12  5.76E-12  4.28E-12  3.45E-12  4.07E-12  3.22E-12  1.68E-12
  1.36E-10  1.34E-10  1.27E-10  1.19E-10  1.19E-10  1.18E-10  1.17E-10  1.17E-10  1.13E-10  1.13E-10  1.09E-10  1.07E-10  1.00E-10  8.80E-11  8.64E-11  8.61E-11  8.53E-11  8.48E-11  8.43E-11  8.16E-11  0.00E+00  7.54E-11  7.53E-11  7.47E-11  0.00E+00  7.41E-11  7.28E-11  7.19E-11  7.16E-11  0.00E+00  7.16E-11  7.15E-11  4.58E-11  4.32E-11  4.32E-11  3.85E-11  3.76E-11  3.77E-11  3.74E-11  3.43E-11  3.21E-11  3.18E-11  3.00E-11  3.01E-11  2.88E-11  2.47E-11  2.28E-11  2.23E-11  2.12E-11  2.08E-11  2.02E-11  1.92E-11  1.89E-11  1.77E-11  1.83E-11  1.78E-11  1.67E-11  1.50E-11  1.41E-11  1.42E-11  1.38E-11  1.26E-11  1.19E-11  1.16E-11  1.07E-11  8.51E-12  8.32E-12  7.55E-12  6.19E-12  6.26E-12  6.01E-12  6.04E-12  6.06E-12  5.98E-12  5.90E-12  5.88E-12  5.80E-12  5.90E-12  5.71E-12  5.70E-12  5.68E-12  5.60E-12  0.00E+00  4.70E-12  4.27E-12  4.00E-12  3.22E-12  3.04E-12  3.01E-12  1.27E-12
  1.13E-10  1.11E-10  1.05E-10  6.63E-11  9.90E-11  3.28E-11  3.26E-11  3.26E-11  6.27E-11  9.40E-11  9.08E-11  2.97E-11  8.41E-11  7.43E-11  7.30E-11  7.27E-11  4.81E-11  4.78E-11  4.75E-11  6.91E-11  0.00E+00  2.14E-11  4.27E-11  6.36E-11  0.00E+00  4.21E-11  2.07E-11  6.13E-11  4.07E-11  2.03E-11  0.00E+00  6.09E-11  3.95E-11  3.73E-11  1.24E-11  3.32E-11  3.25E-11  2.17E-11  3.23E-11  9.86E-12  9.22E-12  2.74E-11  2.58E-11  1.73E-11  2.49E-11  1.42E-11  1.97E-11  1.93E-11  1.22E-11  6.00E-12  1.74E-11  5.55E-12  1.64E-11  1.02E-11  1.58E-11  5.14E-12  1.44E-11  8.63E-12  1.22E-11  8.19E-12  1.19E-11  1.09E-11  3.45E-12  3.33E-12  6.20E-12  7.38E-12  7.22E-12  6.53E-12  5.38E-12  5.43E-12  5.19E-12  5.22E-12  3.49E-12  5.17E-12  5.08E-12  5.05E-12  4.98E-12  1.69E-12  3.28E-12  4.90E-12  1.63E-12  3.21E-12  0.00E+00  4.04E-12  3.72E-12  2.29E-12  2.78E-12  2.60E-12  1.72E-12  1.10E-12
  1.94E-10  1.92E-10  1.83E-10  1.16E-10  1.73E-10  5.75E-11  5.72E-11  5.71E-11  1.11E-10  1.66E-10  1.61E-10  5.30E-11  1.52E-10  1.40E-10  1.39E-10  1.38E-10  9.18E-11  9.15E-11  9.12E-11  1.34E-10  0.00E+00  4.27E-11  8.52E-11  1.27E-10  0.00E+00  8.43E-11  4.16E-11  1.23E-10  8.20E-11  4.10E-11  1.23E-10  0.00E+00  8.59E-11  8.14E-11  2.71E-11  7.27E-11  7.11E-11  4.75E-11  7.09E-11  2.17E-11  2.03E-11  6.02E-11  5.69E-11  3.81E-11  5.49E-11  3.14E-11  4.33E-11  4.26E-11  2.70E-11  1.32E-11  3.86E-11  1.22E-11  3.62E-11  2.25E-11  3.49E-11  1.13E-11  3.19E-11  1.90E-11  2.70E-11  1.81E-11  2.64E-11  2.40E-11  7.61E-12  7.36E-12  1.37E-11  1.62E-11  1.59E-11  1.43E-11  1.18E-11  1.19E-11  1.14E-11  1.14E-11  7.65E-12  1.13E-11  1.11E-11  1.11E-11  1.09E-11  3.71E-12  7.12E-12  1.07E-11  3.55E-12  7.00E-12  0.00E+00  8.74E-12  8.08E-12  5.00E-12  6.03E-12  5.62E-12  3.70E-12  2.50E-12
  2.20E-10  2.20E-10  2.18E-10  1.25E-10  1.87E-10  9.35E-11  9.36E-11  9.36E-11  1.26E-10  2.20E-10  1.91E-10  9.60E-11  2.32E-10  2.65E-10  2.32E-10  2.34E-10  1.97E-10  1.59E-10  2.00E-10  2.94E-10  4.53E-11  9.62E-11  2.42E-10  2.95E-10  4.91E-11  2.50E-10  1.06E-10  3.92E-10  2.93E-10  1.20E-10  3.64E-10  3.91E-10  0.00E+00  7.98E-10  2.28E-10  6.68E-10  7.73E-10  4.42E-10  7.71E-10  3.17E-10  3.04E-10  6.04E-10  6.76E-10  4.84E-10  5.63E-10  3.30E-10  5.35E-10  4.49E-10  3.58E-10  2.10E-10  4.75E-10  1.94E-10  3.81E-10  2.96E-10  4.31E-10  1.79E-10  3.35E-10  1.98E-10  3.25E-10  1.87E-10  2.72E-10  2.86E-10  1.15E-10  1.11E-10  1.35E-10  1.54E-10  1.49E-10  1.55E-10  1.04E-10  1.23E-10  1.17E-10  1.18E-10  8.45E-11  9.98E-11  9.83E-11  9.76E-11  1.12E-10  3.28E-11  7.85E-11  1.09E-10  3.12E-11  7.64E-11  1.51E-11  8.63E-11  7.72E-11  4.08E-11  4.72E-11  5.13E-11  2.90E-11  3.78E-11
  4.56E-10  4.55E-10  4.53E-10  2.59E-10  3.89E-10  1.95E-10  1.95E-10  1.95E-10  2.62E-10  4.59E-10  3.98E-10  2.01E-10  4.87E-10  5.59E-10  4.92E-10  4.94E-10  4.17E-10  3.37E-10  4.25E-10  6.25E-10  9.66E-11  2.06E-10  5.16E-10  6.30E-10  1.05E-10  5.36E-10  2.26E-10  8.43E-10  6.30E-10  2.59E-10  7.85E-10  8.45E-10  1.82E-09  0.00E+00  5.32E-10  1.57E-09  1.82E-09  1.04E-09  1.82E-09  7.54E-10  7.26E-10  1.44E-09  1.62E-09  1.16E-09  1.35E-09  7.93E-10  1.29E-09  1.08E-09  8.63E-10  5.07E-10  1.15E-09  4.69E-10  9.21E-10  7.15E-10  1.04E-09  4.32E-10  8.08E-10  4.77E-10  7.83E-10  4.50E-10  6.55E-10  6.89E-10  2.76E-10  2.66E-10  3.25E-10  3.68E-10  3.57E-10  3.70E-10  2.49E-10  2.94E-10  2.78E-10  2.80E-10  2.01E-10  2.37E-10  2.33E-10  2.32E-10  2.67E-10  7.78E-11  1.87E-10  2.60E-10  7.44E-11  1.82E-10  3.59E-11  2.05E-10  1.84E-10  9.65E-11  1.11E-10  1.21E-10  6.84E-11  9.21E-11
  3.04E-10  3.04E-10  3.02E-10  3.03E-10  3.03E-10  3.03E-10  3.03E-10  3.03E-10  3.06E-10  3.06E-10  3.10E-10  3.13E-10  3.25E-10  3.73E-10  3.83E-10  3.85E-10  3.90E-10  3.93E-10  3.97E-10  4.17E-10  0.00E+00  4.80E-10  4.82E-10  4.90E-10  0.00E+00  5.01E-10  5.29E-10  5.63E-10  5.89E-10  6.04E-10  6.11E-10  6.58E-10  1.22E-09  1.24E-09  0.00E+00  1.23E-09  1.22E-09  1.22E-09  1.22E-09  1.18E-09  1.13E-09  1.13E-09  1.08E-09  1.09E-09  1.05E-09  9.28E-10  8.63E-10  8.45E-10  8.08E-10  7.91E-10  7.66E-10  7.32E-10  7.19E-10  6.69E-10  6.93E-10  6.75E-10  6.30E-10  5.58E-10  5.23E-10  5.27E-10  5.11E-10  4.60E-10  4.31E-10  4.15E-10  3.81E-10  2.88E-10  2.79E-10  2.47E-10  1.94E-10  1.96E-10  1.86E-10  1.87E-10  1.88E-10  1.85E-10  1.82E-10  1.81E-10  1.78E-10  1.82E-10  1.75E-10  1.74E-10  1.74E-10  1.71E-10  0.00E+00  1.37E-10  1.23E-10  1.13E-10  8.69E-11  8.08E-11  8.02E-11  6.16E-11
  1.62E-10  1.62E-10  1.62E-10  1.09E-10  1.63E-10  5.44E-11  5.45E-11  5.45E-11  1.10E-10  1.65E-10  1.68E-10  5.66E-11  1.77E-10  2.06E-10  2.12E-10  2.13E-10  1.44E-10  1.46E-10  1.47E-10  2.33E-10  0.00E+00  9.01E-11  1.81E-10  2.76E-10  0.00E+00  1.88E-10  9.98E-11  3.20E-10  2.24E-10  1.15E-10  3.50E-10  3.78E-10  7.72E-10  7.91E-10  2.64E-10  0.00E+00  8.18E-10  5.46E-10  8.18E-10  2.69E-10  2.62E-10  7.83E-10  7.59E-10  5.07E-10  7.41E-10  4.39E-10  6.13E-10  6.01E-10  3.83E-10  1.88E-10  5.46E-10  1.74E-10  5.12E-10  3.18E-10  4.94E-10  1.60E-10  4.48E-10  2.65E-10  3.72E-10  2.49E-10  3.62E-10  3.26E-10  1.02E-10  9.78E-11  1.79E-10  2.02E-10  1.96E-10  1.73E-10  1.35E-10  1.37E-10  1.29E-10  1.30E-10  8.74E-11  1.29E-10  1.26E-10  1.26E-10  1.23E-10  4.21E-11  8.10E-11  1.21E-10  4.02E-11  7.90E-11  0.00E+00  9.46E-11  8.53E-11  5.15E-11  5.97E-11  5.53E-11  3.65E-11  4.47E-11
  1.57E-10  1.57E-10  1.57E-10  9.00E-11  1.35E-10  6.77E-11  6.78E-11  6.78E-11  9.15E-11  1.60E-10  1.40E-10  7.05E-11  1.72E-10  2.01E-10  1.77E-10  1.78E-10  1.50E-10  1.21E-10  1.53E-10  2.27E-10  3.52E-11  7.53E-11  1.89E-10  2.31E-10  3.86E-11  1.97E-10  8.36E-11  3.13E-10  2.35E-10  9.65E-11  2.93E-10  3.18E-10  7.70E-10  7.90E-10  2.26E-10  7.02E-10  0.00E+00  4.71E-10  8.24E-10  3.49E-10  3.41E-10  6.80E-10  7.71E-10  5.52E-10  6.46E-10  3.84E-10  6.26E-10  5.26E-10  4.19E-10  2.46E-10  5.57E-10  2.28E-10  4.48E-10  3.47E-10  5.05E-10  2.10E-10  3.93E-10  2.31E-10  3.80E-10  2.18E-10  3.17E-10  3.33E-10  1.34E-10  1.29E-10  1.56E-10  1.76E-10  1.71E-10  1.76E-10  1.18E-10  1.39E-10  1.32E-10  1.33E-10  9.57E-11  1.13E-10  1.11E-10  1.10E-10  1.26E-10  3.70E-11  8.82E-11  1.23E-10  3.50E-11  8.56E-11  1.69E-11  9.60E-11  8.64E-11  4.53E-11  5.22E-11  5.64E-11  3.19E-11  4.57E-11
  1.97E-10  1.97E-10  1.97E-10  1.98E-10  1.98E-10  9.91E-11  9.93E-11  9.93E-11  2.01E-10  2.01E-10  2.04E-10  1.03E-10  2.16E-10  2.52E-10  2.59E-10  2.61E-10  2.64E-10  2.67E-10  2.69E-10  2.84E-10  0.00E+00  1.65E-10  3.33E-10  3.38E-10  0.00E+00  3.46E-10  1.83E-10  3.92E-10  4.12E-10  2.12E-10  4.29E-10  4.65E-10  9.63E-10  9.88E-10  4.94E-10  1.03E-09  1.03E-09  0.00E+00  1.03E-09  5.09E-10  4.98E-10  9.92E-10  9.63E-10  9.65E-10  9.42E-10  8.39E-10  7.81E-10  7.67E-10  7.33E-10  3.59E-10  6.95E-10  3.32E-10  6.52E-10  6.07E-10  6.30E-10  3.06E-10  5.72E-10  5.05E-10  4.75E-10  4.78E-10  4.62E-10  4.15E-10  1.95E-10  1.87E-10  3.43E-10  2.57E-10  2.50E-10  2.20E-10  1.72E-10  1.74E-10  1.65E-10  1.66E-10  1.67E-10  1.64E-10  1.61E-10  1.60E-10  1.57E-10  8.07E-11  1.54E-10  1.53E-10  7.65E-11  1.49E-10  0.00E+00  1.20E-10  1.08E-10  9.91E-11  7.62E-11  7.03E-11  6.95E-11  5.70E-11
  4.95E-10  4.94E-10  4.93E-10  2.84E-10  4.26E-10  2.13E-10  2.14E-10  2.14E-10  2.88E-10  5.05E-10  4.40E-10  2.22E-10  5.42E-10  6.33E-10  5.58E-10  5.61E-10  4.74E-10  3.83E-10  4.84E-10  7.15E-10  1.11E-10  2.38E-10  5.98E-10  7.30E-10  1.22E-10  6.22E-10  2.64E-10  9.88E-10  7.41E-10  3.05E-10  9.26E-10  1.00E-09  2.44E-09  2.50E-09  7.15E-10  2.23E-09  2.61E-09  1.49E-09  0.00E+00  1.11E-09  1.09E-09  2.16E-09  2.45E-09  1.75E-09  2.06E-09  1.22E-09  1.99E-09  1.67E-09  1.33E-09  7.84E-10  1.77E-09  7.24E-10  1.43E-09  1.10E-09  1.61E-09  6.69E-10  1.25E-09  7.36E-10  1.21E-09  6.95E-10  1.01E-09  1.06E-09  4.25E-10  4.10E-10  4.98E-10  5.60E-10  5.45E-10  5.59E-10  3.76E-10  4.44E-10  4.21E-10  4.24E-10  3.04E-10  3.59E-10  3.53E-10  3.50E-10  4.01E-10  1.18E-10  2.81E-10  3.91E-10  1.12E-10  2.73E-10  5.39E-11  3.07E-10  2.75E-10  1.44E-10  1.66E-10  1.80E-10  1.02E-10  1.45E-10
  5.17E-10  5.16E-10  5.17E-10  3.48E-10  3.48E-10  5.23E-10  5.24E-10  5.24E-10  3.54E-10  5.31E-10  3.61E-10  5.48E-10  5.75E-10  6.77E-10  4.64E-10  4.67E-10  7.11E-10  4.79E-10  7.26E-10  7.68E-10  2.80E-10  5.99E-10  9.04E-10  6.14E-10  3.07E-10  9.42E-10  6.67E-10  1.07E-09  1.13E-09  7.74E-10  7.84E-10  8.53E-10  2.82E-09  2.93E-09  1.95E-09  2.05E-09  3.09E-09  2.06E-09  3.09E-09  0.00E+00  3.11E-09  2.07E-09  3.05E-09  3.06E-09  2.00E-09  1.81E-09  2.53E-09  1.66E-09  2.38E-09  2.33E-09  2.26E-09  2.15E-09  1.41E-09  1.97E-09  2.04E-09  1.99E-09  1.24E-09  1.09E-09  1.53E-09  1.03E-09  9.97E-10  1.34E-09  1.26E-09  1.21E-09  7.36E-10  5.50E-10  5.34E-10  7.06E-10  3.67E-10  5.56E-10  5.25E-10  5.30E-10  5.32E-10  3.48E-10  3.42E-10  3.39E-10  5.01E-10  3.42E-10  4.91E-10  4.90E-10  3.26E-10  4.79E-10  1.57E-10  3.82E-10  3.43E-10  2.08E-10  1.60E-10  2.22E-10  1.46E-10  1.87E-10
  2.67E-10  2.66E-10  2.67E-10  1.80E-10  1.80E-10  2.71E-10  2.71E-10  2.71E-10  1.84E-10  2.76E-10  1.88E-10  2.85E-10  3.00E-10  3.55E-10  2.44E-10  2.45E-10  3.73E-10  2.52E-10  3.81E-10  4.04E-10  1.47E-10  3.16E-10  4.77E-10  3.24E-10  1.62E-10  4.98E-10  3.53E-10  5.69E-10  5.99E-10  4.11E-10  4.17E-10  4.54E-10  1.55E-09  1.62E-09  1.08E-09  1.15E-09  1.74E-09  1.16E-09  1.74E-09  1.78E-09  0.00E+00  1.19E-09  1.77E-09  1.77E-09  1.17E-09  1.07E-09  1.50E-09  9.84E-10  1.42E-09  1.39E-09  1.35E-09  1.28E-09  8.42E-10  1.17E-09  1.22E-09  1.18E-09  7.37E-10  6.52E-10  9.13E-10  6.13E-10  5.94E-10  7.98E-10  7.48E-10  7.19E-10  4.37E-10  3.26E-10  3.17E-10  4.17E-10  2.17E-10  3.29E-10  3.11E-10  3.13E-10  3.15E-10  2.06E-10  2.02E-10  2.01E-10  2.94E-10  2.02E-10  2.89E-10  2.88E-10  1.92E-10  2.83E-10  9.28E-11  2.25E-10  2.02E-10  1.23E-10  9.40E-11  1.30E-10  8.54E-11  1.12E-10
  3.57E-10  3.57E-10  3.58E-10  2.41E-10  3.62E-10  1.21E-10  1.21E-10  1.21E-10  2.46E-10  3.70E-10  3.77E-10  1.27E-10  4.02E-10  4.76E-10  4.90E-10  4.94E-10  3.34E-10  3.38E-10  3.41E-10  5.42E-10  0.00E+00  2.13E-10  4.27E-10  6.53E-10  0.00E+00  4.46E-10  2.37E-10  7.64E-10  5.37E-10  2.76E-10  8.40E-10  9.15E-10  2.10E-09  2.19E-09  7.30E-10  2.33E-09  2.35E-09  1.57E-09  2.36E-09  8.02E-10  8.09E-10  0.00E+00  2.41E-09  1.60E-09  2.38E-09  1.46E-09  2.05E-09  2.02E-09  1.29E-09  6.31E-10  1.84E-09  5.84E-10  1.72E-09  1.07E-09  1.66E-09  5.40E-10  1.51E-09  8.89E-10  1.25E-09  8.38E-10  1.21E-09  1.09E-09  3.41E-10  3.27E-10  5.97E-10  6.68E-10  6.48E-10  5.69E-10  4.44E-10  4.49E-10  4.25E-10  4.27E-10  2.87E-10  4.23E-10  4.14E-10  4.12E-10  4.03E-10  1.38E-10  2.63E-10  3.93E-10  1.31E-10  2.57E-10  0.00E+00  3.06E-10  2.76E-10  1.68E-10  1.92E-10  1.78E-10  1.17E-10  1.54E-10
  3.49E-10  3.49E-10  3.51E-10  2.03E-10  3.05E-10  1.53E-10  1.53E-10  1.53E-10  2.08E-10  3.63E-10  3.18E-10  1.61E-10  3.96E-10  4.72E-10  4.17E-10  4.20E-10  3.55E-10  2.87E-10  3.63E-10  5.39E-10  8.44E-11  1.82E-10  4.56E-10  5.58E-10  9.31E-11  4.76E-10  2.03E-10  7.64E-10  5.75E-10  2.37E-10  7.21E-10  7.86E-10  2.15E-09  2.25E-09  6.44E-10  2.08E-09  2.45E-09  1.40E-09  2.46E-09  1.08E-09  1.10E-09  2.19E-09  0.00E+00  1.83E-09  2.19E-09  1.36E-09  2.25E-09  1.89E-09  1.51E-09  8.91E-10  2.02E-09  8.26E-10  1.62E-09  1.26E-09  1.83E-09  7.63E-10  1.42E-09  8.37E-10  1.37E-09  7.89E-10  1.15E-09  1.20E-09  4.81E-10  4.61E-10  5.61E-10  6.27E-10  6.08E-10  6.23E-10  4.16E-10  4.90E-10  4.63E-10  4.66E-10  3.35E-10  3.94E-10  3.87E-10  3.84E-10  4.39E-10  1.29E-10  3.08E-10  4.28E-10  1.22E-10  3.00E-10  5.91E-11  3.34E-10  3.00E-10  1.57E-10  1.79E-10  1.92E-10  1.08E-10  1.70E-10
  5.48E-10  5.48E-10  5.50E-10  4.46E-10  4.47E-10  3.36E-10  3.36E-10  3.36E-10  4.56E-10  5.70E-10  4.66E-10  3.54E-10  6.22E-10  7.40E-10  6.10E-10  6.15E-10  7.80E-10  6.31E-10  7.97E-10  8.45E-10  1.85E-10  3.99E-10  1.00E-09  8.17E-10  2.04E-10  1.05E-09  4.46E-10  1.20E-09  1.26E-09  5.20E-10  1.05E-09  1.15E-09  3.37E-09  3.53E-09  1.41E-09  3.04E-09  3.84E-09  3.07E-09  3.85E-09  2.38E-09  2.40E-09  3.20E-09  4.01E-09  0.00E+00  3.19E-09  2.98E-09  3.51E-09  2.76E-09  3.31E-09  1.95E-09  3.15E-09  1.81E-09  2.37E-09  2.75E-09  2.86E-09  1.67E-09  2.07E-09  1.83E-09  2.14E-09  1.72E-09  1.67E-09  1.87E-09  1.05E-09  1.01E-09  1.23E-09  9.12E-10  8.86E-10  9.71E-10  6.05E-10  7.65E-10  7.23E-10  7.27E-10  7.32E-10  5.75E-10  5.63E-10  5.61E-10  6.86E-10  2.81E-10  6.72E-10  6.71E-10  2.68E-10  6.55E-10  1.29E-10  5.22E-10  4.70E-10  3.43E-10  2.62E-10  3.00E-10  2.38E-10  2.65E-10
  2.39E-10  2.39E-10  2.40E-10  1.62E-10  2.44E-10  8.14E-11  8.16E-11  8.16E-11  1.66E-10  2.49E-10  2.55E-10  8.60E-11  2.73E-10  3.25E-10  3.35E-10  3.38E-10  2.29E-10  2.31E-10  2.34E-10  3.72E-10  0.00E+00  1.46E-10  2.95E-10  4.50E-10  0.00E+00  3.08E-10  1.64E-10  5.29E-10  3.72E-10  1.92E-10  5.83E-10  6.36E-10  1.51E-09  1.58E-09  5.28E-10  1.72E-09  1.74E-09  1.16E-09  1.74E-09  6.03E-10  6.11E-10  1.83E-09  1.84E-09  1.23E-09  0.00E+00  1.16E-09  1.65E-09  1.62E-09  1.04E-09  5.10E-10  1.49E-09  4.73E-10  1.40E-09  8.66E-10  1.35E-09  4.37E-10  1.22E-09  7.18E-10  1.01E-09  6.76E-10  9.83E-10  8.82E-10  2.74E-10  2.64E-10  4.81E-10  5.35E-10  5.19E-10  4.56E-10  3.54E-10  3.58E-10  3.39E-10  3.41E-10  2.29E-10  3.37E-10  3.31E-10  3.29E-10  3.23E-10  1.10E-10  2.11E-10  3.15E-10  1.05E-10  2.05E-10  0.00E+00  2.45E-10  2.19E-10  1.33E-10  1.52E-10  1.41E-10  9.34E-11  1.25E-10
  4.73E-10  4.73E-10  4.77E-10  4.85E-10  4.86E-10  2.44E-10  2.44E-10  2.44E-10  4.99E-10  4.99E-10  5.11E-10  2.59E-10  5.50E-10  6.63E-10  6.85E-10  6.90E-10  7.00E-10  7.09E-10  7.17E-10  7.62E-10  0.00E+00  4.53E-10  9.11E-10  9.29E-10  0.00E+00  9.53E-10  5.09E-10  1.10E-09  1.16E-09  5.97E-10  1.21E-09  1.32E-09  3.25E-09  3.43E-09  1.71E-09  3.77E-09  3.84E-09  3.83E-09  3.85E-09  2.03E-09  2.10E-09  4.22E-09  4.31E-09  4.30E-09  4.34E-09  0.00E+00  4.19E-09  4.14E-09  4.02E-09  1.98E-09  3.86E-09  1.85E-09  3.65E-09  3.40E-09  3.53E-09  1.72E-09  3.20E-09  2.83E-09  2.65E-09  2.67E-09  2.58E-09  2.31E-09  1.08E-09  1.03E-09  1.88E-09  1.40E-09  1.36E-09  1.19E-09  9.19E-10  9.32E-10  8.79E-10  8.85E-10  8.91E-10  8.75E-10  8.54E-10  8.50E-10  8.35E-10  4.27E-10  8.18E-10  8.15E-10  4.07E-10  7.97E-10  0.00E+00  6.32E-10  5.68E-10  5.15E-10  3.93E-10  3.62E-10  3.58E-10  3.30E-10
  2.36E-10  2.37E-10  2.39E-10  1.39E-10  2.09E-10  1.05E-10  1.05E-10  1.05E-10  1.43E-10  2.51E-10  2.20E-10  1.12E-10  2.77E-10  3.36E-10  2.97E-10  2.99E-10  2.54E-10  2.05E-10  2.60E-10  3.87E-10  6.10E-11  1.32E-10  3.31E-10  4.05E-10  6.76E-11  3.46E-10  1.48E-10  5.59E-10  4.22E-10  1.74E-10  5.30E-10  5.80E-10  1.67E-09  1.77E-09  5.06E-10  1.68E-09  1.99E-09  1.13E-09  2.00E-09  9.10E-10  9.46E-10  1.90E-09  2.28E-09  1.63E-09  1.98E-09  1.34E-09  0.00E+00  1.96E-09  1.60E-09  9.52E-10  2.18E-09  9.00E-10  1.77E-09  1.39E-09  2.01E-09  8.38E-10  1.57E-09  9.25E-10  1.52E-09  8.72E-10  1.26E-09  1.32E-09  5.29E-10  5.08E-10  6.15E-10  6.81E-10  6.63E-10  6.77E-10  4.49E-10  5.32E-10  5.01E-10  5.05E-10  3.62E-10  4.27E-10  4.18E-10  4.17E-10  4.76E-10  1.39E-10  3.31E-10  4.63E-10  1.32E-10  3.24E-10  6.38E-11  3.59E-10  3.24E-10  1.69E-10  1.92E-10  2.07E-10  1.16E-10  1.88E-10
  2.62E-10  2.62E-10  2.65E-10  1.80E-10  2.70E-10  9.03E-11  9.06E-11  9.06E-11  1.85E-10  2.78E-10  2.85E-10  9.65E-11  3.08E-10  3.73E-10  3.85E-10  3.88E-10  2.63E-10  2.66E-10  2.69E-10  4.30E-10  0.00E+00  1.71E-10  3.44E-10  5.26E-10  0.00E+00  3.60E-10  1.92E-10  6.22E-10  4.38E-10  2.26E-10  6.88E-10  7.53E-10  1.87E-09  1.97E-09  6.58E-10  2.18E-09  2.22E-09  1.48E-09  2.23E-09  7.90E-10  8.23E-10  2.48E-09  2.55E-09  1.70E-09  2.59E-09  1.76E-09  2.60E-09  0.00E+00  1.70E-09  8.40E-10  2.48E-09  7.98E-10  2.36E-09  1.48E-09  2.29E-09  7.44E-10  2.09E-09  1.23E-09  1.73E-09  1.16E-09  1.69E-09  1.51E-09  4.69E-10  4.50E-10  8.20E-10  9.07E-10  8.82E-10  7.69E-10  5.97E-10  6.02E-10  5.71E-10  5.74E-10  3.85E-10  5.69E-10  5.57E-10  5.55E-10  5.44E-10  1.86E-10  3.55E-10  5.30E-10  1.76E-10  3.44E-10  0.00E+00  4.10E-10  3.66E-10  2.23E-10  2.55E-10  2.37E-10  1.55E-10  2.15E-10
  3.10E-10  3.11E-10  3.14E-10  2.56E-10  2.57E-10  1.93E-10  1.94E-10  1.94E-10  2.64E-10  3.30E-10  2.71E-10  2.07E-10  3.66E-10  4.45E-10  3.68E-10  3.71E-10  4.71E-10  3.81E-10  4.82E-10  5.14E-10  1.14E-10  2.45E-10  6.17E-10  5.04E-10  1.26E-10  6.46E-10  2.76E-10  7.45E-10  7.88E-10  3.25E-10  6.59E-10  7.22E-10  2.24E-09  2.37E-09  9.49E-10  2.10E-09  2.67E-09  2.13E-09  2.68E-09  1.72E-09  1.79E-09  2.40E-09  3.09E-09  3.09E-09  2.52E-09  2.62E-09  3.23E-09  2.57E-09  0.00E+00  1.88E-09  3.11E-09  1.81E-09  2.39E-09  2.82E-09  2.91E-09  1.70E-09  2.13E-09  1.89E-09  2.21E-09  1.78E-09  1.72E-09  1.93E-09  1.08E-09  1.04E-09  1.26E-09  9.25E-10  8.99E-10  9.88E-10  6.11E-10  7.74E-10  7.30E-10  7.34E-10  7.39E-10  5.80E-10  5.70E-10  5.65E-10  6.91E-10  2.85E-10  6.77E-10  6.76E-10  2.70E-10  6.59E-10  1.31E-10  5.24E-10  4.70E-10  3.42E-10  2.61E-10  2.98E-10  2.37E-10  2.74E-10
  3.12E-10  3.13E-10  3.16E-10  2.15E-10  2.16E-10  3.24E-10  3.25E-10  3.25E-10  2.22E-10  3.33E-10  2.28E-10  3.47E-10  3.70E-10  4.50E-10  3.10E-10  3.12E-10  4.76E-10  3.21E-10  4.87E-10  5.19E-10  1.91E-10  4.13E-10  6.24E-10  4.24E-10  2.12E-10  6.53E-10  4.65E-10  7.53E-10  7.97E-10  5.48E-10  5.56E-10  6.09E-10  2.27E-09  2.40E-09  1.60E-09  1.77E-09  2.71E-09  1.80E-09  2.72E-09  2.90E-09  3.03E-09  2.03E-09  3.14E-09  3.14E-09  2.13E-09  2.23E-09  3.32E-09  2.20E-09  3.25E-09  0.00E+00  3.19E-09  3.12E-09  2.06E-09  2.92E-09  3.01E-09  2.94E-09  1.84E-09  1.64E-09  2.30E-09  1.54E-09  1.49E-09  2.00E-09  1.87E-09  1.80E-09  1.09E-09  8.03E-10  7.80E-10  1.02E-09  5.28E-10  8.03E-10  7.60E-10  7.64E-10  7.69E-10  5.04E-10  4.95E-10  4.90E-10  7.23E-10  4.95E-10  7.06E-10  7.03E-10  4.68E-10  6.86E-10  2.25E-10  5.46E-10  4.89E-10  2.98E-10  2.27E-10  3.15E-10  2.07E-10  2.84E-10
  4.89E-10  4.90E-10  4.96E-10  2.89E-10  4.35E-10  2.18E-10  2.19E-10  2.19E-10  2.98E-10  5.22E-10  4.60E-10  2.34E-10  5.81E-10  7.07E-10  6.27E-10  6.32E-10  5.35E-10  4.33E-10  5.48E-10  8.18E-10  1.29E-10  2.79E-10  7.02E-10  8.59E-10  1.43E-10  7.34E-10  3.14E-10  1.19E-09  8.97E-10  3.70E-10  1.13E-09  1.23E-09  3.58E-09  3.79E-09  1.08E-09  3.60E-09  4.28E-09  2.44E-09  4.29E-09  1.96E-09  2.05E-09  4.13E-09  4.97E-09  3.55E-09  4.34E-09  3.05E-09  5.34E-09  4.56E-09  3.75E-09  2.23E-09  0.00E+00  2.17E-09  4.29E-09  3.40E-09  4.90E-09  2.05E-09  3.87E-09  2.29E-09  3.76E-09  2.16E-09  3.14E-09  3.28E-09  1.31E-09  1.26E-09  1.53E-09  1.69E-09  1.64E-09  1.67E-09  1.11E-09  1.31E-09  1.24E-09  1.24E-09  8.94E-10  1.06E-09  1.04E-09  1.03E-09  1.18E-09  3.46E-10  8.25E-10  1.15E-09  3.28E-10  8.05E-10  1.58E-10  8.95E-10  7.97E-10  4.16E-10  4.75E-10  5.13E-10  2.91E-10  4.64E-10
  6.38E-10  6.39E-10  6.47E-10  4.41E-10  4.42E-10  6.64E-10  6.67E-10  6.67E-10  4.55E-10  6.83E-10  4.68E-10  7.13E-10  7.61E-10  9.28E-10  6.40E-10  6.45E-10  9.83E-10  6.63E-10  1.01E-09  1.07E-09  3.96E-10  8.56E-10  1.29E-09  8.79E-10  4.40E-10  1.35E-09  9.64E-10  1.56E-09  1.65E-09  1.14E-09  1.15E-09  1.26E-09  4.72E-09  4.99E-09  3.33E-09  3.69E-09  5.63E-09  3.75E-09  5.65E-09  6.04E-09  6.32E-09  4.24E-09  6.57E-09  6.56E-09  4.47E-09  4.74E-09  7.20E-09  4.80E-09  7.14E-09  7.10E-09  7.01E-09  0.00E+00  4.55E-09  6.58E-09  6.73E-09  6.62E-09  4.19E-09  3.73E-09  5.25E-09  3.53E-09  3.41E-09  4.58E-09  4.28E-09  4.11E-09  2.49E-09  1.84E-09  1.79E-09  2.34E-09  1.21E-09  1.84E-09  1.74E-09  1.75E-09  1.76E-09  1.15E-09  1.13E-09  1.13E-09  1.66E-09  1.13E-09  1.62E-09  1.61E-09  1.07E-09  1.57E-09  5.16E-10  1.25E-09  1.12E-09  6.83E-10  5.19E-10  7.23E-10  4.75E-10  6.43E-10
  5.48E-10  5.49E-10  5.56E-10  3.79E-10  5.70E-10  1.90E-10  1.91E-10  1.91E-10  3.91E-10  5.87E-10  6.03E-10  2.04E-10  6.54E-10  7.99E-10  8.26E-10  8.32E-10  5.64E-10  5.71E-10  5.78E-10  9.24E-10  0.00E+00  3.68E-10  7.41E-10  1.13E-09  0.00E+00  7.76E-10  4.15E-10  1.35E-09  9.49E-10  4.89E-10  1.49E-09  1.63E-09  4.06E-09  4.30E-09  1.43E-09  4.76E-09  4.85E-09  3.23E-09  4.87E-09  1.73E-09  1.81E-09  5.48E-09  5.66E-09  3.77E-09  5.78E-09  4.10E-09  6.23E-09  6.24E-09  4.14E-09  2.06E-09  6.11E-09  1.99E-09  0.00E+00  3.83E-09  5.86E-09  1.93E-09  5.50E-09  3.28E-09  4.61E-09  3.09E-09  4.49E-09  4.02E-09  1.25E-09  1.20E-09  2.18E-09  2.42E-09  2.34E-09  2.05E-09  1.58E-09  1.60E-09  1.52E-09  1.53E-09  1.02E-09  1.51E-09  1.48E-09  1.48E-09  1.45E-09  4.94E-10  9.44E-10  1.41E-09  4.71E-10  9.20E-10  0.00E+00  1.10E-09  9.76E-10  5.97E-10  6.81E-10  6.33E-10  4.18E-10  5.65E-10
  6.51E-10  6.53E-10  6.61E-10  5.41E-10  5.43E-10  4.08E-10  4.10E-10  4.10E-10  5.60E-10  7.00E-10  5.76E-10  4.39E-10  7.82E-10  9.57E-10  7.92E-10  7.98E-10  1.01E-09  8.22E-10  1.04E-09  1.11E-09  2.46E-10  5.31E-10  1.34E-09  1.09E-09  2.73E-10  1.40E-09  5.99E-10  1.62E-09  1.71E-09  7.06E-10  1.43E-09  1.57E-09  4.87E-09  5.16E-09  2.06E-09  4.57E-09  5.83E-09  4.65E-09  5.85E-09  3.75E-09  3.92E-09  5.26E-09  6.81E-09  6.80E-09  5.56E-09  5.95E-09  7.61E-09  6.11E-09  7.67E-09  4.60E-09  7.65E-09  4.53E-09  6.00E-09  0.00E+00  7.37E-09  4.35E-09  5.64E-09  5.11E-09  6.00E-09  4.83E-09  4.68E-09  5.24E-09  2.94E-09  2.82E-09  3.42E-09  2.52E-09  2.45E-09  2.68E-09  1.66E-09  2.10E-09  1.98E-09  1.99E-09  2.01E-09  1.58E-09  1.55E-09  1.54E-09  1.89E-09  7.73E-10  1.84E-09  1.84E-09  7.34E-10  1.80E-09  3.54E-10  1.43E-09  1.28E-09  9.40E-10  7.16E-10  8.30E-10  6.54E-10  7.27E-10
  6.46E-10  6.47E-10  6.55E-10  3.83E-10  5.76E-10  2.89E-10  2.90E-10  2.90E-10  3.96E-10  6.93E-10  6.10E-10  3.10E-10  7.73E-10  9.45E-10  8.38E-10  8.44E-10  7.15E-10  5.79E-10  7.32E-10  1.09E-09  1.73E-10  3.74E-10  9.40E-10  1.15E-09  1.92E-10  9.85E-10  4.22E-10  1.59E-09  1.20E-09  4.97E-10  1.51E-09  1.66E-09  4.81E-09  5.09E-09  1.45E-09  4.84E-09  5.75E-09  3.28E-09  5.77E-09  2.64E-09  2.76E-09  5.56E-09  6.71E-09  4.79E-09  5.88E-09  4.18E-09  7.45E-09  6.40E-09  5.34E-09  3.20E-09  7.41E-09  3.11E-09  6.18E-09  4.99E-09  0.00E+00  3.01E-09  5.77E-09  3.46E-09  5.68E-09  3.27E-09  4.75E-09  4.97E-09  1.99E-09  1.91E-09  2.31E-09  2.56E-09  2.48E-09  2.54E-09  1.68E-09  1.99E-09  1.88E-09  1.89E-09  1.35E-09  1.60E-09  1.57E-09  1.56E-09  1.79E-09  5.23E-10  1.25E-09  1.74E-09  4.97E-10  1.22E-09  2.41E-10  1.36E-09  1.22E-09  6.33E-10  7.25E-10  7.84E-10  4.42E-10  6.93E-10
  6.50E-10  6.51E-10  6.60E-10  4.50E-10  4.51E-10  6.79E-10  6.81E-10  6.81E-10  4.65E-10  6.98E-10  4.79E-10  7.30E-10  7.80E-10  9.55E-10  6.58E-10  6.63E-10  1.01E-09  6.83E-10  1.04E-09  1.11E-09  4.08E-10  8.82E-10  1.33E-09  9.06E-10  4.53E-10  1.39E-09  9.95E-10  1.61E-09  1.71E-09  1.17E-09  1.19E-09  1.30E-09  4.86E-09  5.14E-09  3.43E-09  3.80E-09  5.81E-09  3.86E-09  5.83E-09  6.23E-09  6.52E-09  4.37E-09  6.79E-09  6.78E-09  4.62E-09  4.94E-09  7.57E-09  5.07E-09  7.63E-09  7.63E-09  7.60E-09  7.49E-09  4.96E-09  7.17E-09  7.30E-09  0.00E+00  4.65E-09  4.20E-09  5.92E-09  3.98E-09  3.85E-09  5.17E-09  4.84E-09  4.64E-09  2.81E-09  2.08E-09  2.01E-09  2.65E-09  1.37E-09  2.07E-09  1.96E-09  1.97E-09  1.98E-09  1.30E-09  1.27E-09  1.27E-09  1.86E-09  1.27E-09  1.83E-09  1.81E-09  1.21E-09  1.78E-09  5.82E-10  1.41E-09  1.27E-09  7.76E-10  5.91E-10  8.19E-10  5.41E-10  7.19E-10
  4.39E-10  4.40E-10  4.46E-10  3.05E-10  4.58E-10  1.53E-10  1.54E-10  1.54E-10  3.15E-10  4.73E-10  4.87E-10  1.65E-10  5.29E-10  6.49E-10  6.72E-10  6.77E-10  4.59E-10  4.65E-10  4.70E-10  7.53E-10  0.00E+00  3.00E-10  6.05E-10  9.26E-10  0.00E+00  6.33E-10  3.39E-10  1.10E-09  7.75E-10  4.00E-10  1.22E-09  1.33E-09  3.30E-09  3.49E-09  1.17E-09  3.87E-09  3.94E-09  2.62E-09  3.96E-09  1.41E-09  1.48E-09  4.46E-09  4.62E-09  3.07E-09  4.71E-09  3.37E-09  5.19E-09  5.21E-09  3.51E-09  1.76E-09  5.28E-09  1.76E-09  5.26E-09  3.41E-09  5.20E-09  1.71E-09  0.00E+00  3.06E-09  4.32E-09  2.90E-09  4.22E-09  3.79E-09  1.18E-09  1.13E-09  2.06E-09  2.28E-09  2.21E-09  1.94E-09  1.50E-09  1.52E-09  1.43E-09  1.44E-09  9.68E-10  1.43E-09  1.40E-09  1.39E-09  1.37E-09  4.66E-10  8.89E-10  1.33E-09  4.43E-10  8.69E-10  0.00E+00  1.03E-09  9.32E-10  5.64E-10  6.49E-10  5.97E-10  3.91E-10  5.21E-10
  5.38E-10  5.39E-10  5.47E-10  5.61E-10  5.63E-10  2.82E-10  2.83E-10  2.84E-10  5.82E-10  5.82E-10  6.00E-10  3.05E-10  6.53E-10  8.04E-10  8.32E-10  8.38E-10  8.53E-10  8.63E-10  8.74E-10  9.33E-10  0.00E+00  5.59E-10  1.12E-09  1.15E-09  0.00E+00  1.18E-09  6.31E-10  1.36E-09  1.44E-09  7.44E-10  1.51E-09  1.65E-09  4.06E-09  4.29E-09  2.15E-09  4.75E-09  4.84E-09  4.83E-09  4.86E-09  2.59E-09  2.72E-09  5.46E-09  5.66E-09  5.65E-09  5.78E-09  6.22E-09  6.40E-09  6.43E-09  6.51E-09  3.27E-09  6.58E-09  3.31E-09  6.63E-09  6.63E-09  6.64E-09  3.32E-09  6.56E-09  0.00E+00  5.93E-09  5.96E-09  5.81E-09  5.27E-09  2.47E-09  2.37E-09  4.32E-09  3.19E-09  3.10E-09  2.72E-09  2.11E-09  2.14E-09  2.02E-09  2.04E-09  2.05E-09  2.02E-09  1.97E-09  1.96E-09  1.93E-09  9.85E-10  1.88E-09  1.88E-09  9.39E-10  1.84E-09  0.00E+00  1.47E-09  1.32E-09  1.21E-09  9.35E-10  8.63E-10  8.50E-10  7.07E-10
  3.38E-10  3.39E-10  3.45E-10  2.02E-10  3.04E-10  1.53E-10  1.53E-10  1.53E-10  2.10E-10  3.67E-10  3.24E-10  1.65E-10  4.13E-10  5.08E-10  4.51E-10  4.54E-10  3.85E-10  3.12E-10  3.95E-10  5.90E-10  9.34E-11  2.02E-10  5.08E-10  6.22E-10  1.04E-10  5.32E-10  2.28E-10  8.61E-10  6.51E-10  2.69E-10  8.17E-10  8.95E-10  2.55E-09  2.70E-09  7.71E-10  2.56E-09  3.04E-09  1.73E-09  3.05E-09  1.39E-09  1.46E-09  2.94E-09  3.55E-09  2.53E-09  3.11E-09  2.23E-09  4.01E-09  3.46E-09  2.92E-09  1.76E-09  4.14E-09  1.79E-09  3.58E-09  3.00E-09  4.19E-09  1.80E-09  3.59E-09  2.30E-09  0.00E+00  2.21E-09  3.27E-09  3.51E-09  1.41E-09  1.36E-09  1.65E-09  1.83E-09  1.78E-09  1.82E-09  1.21E-09  1.43E-09  1.35E-09  1.36E-09  9.79E-10  1.16E-09  1.13E-09  1.13E-09  1.29E-09  3.77E-10  9.02E-10  1.26E-09  3.59E-10  8.80E-10  1.73E-10  9.83E-10  8.83E-10  4.63E-10  5.32E-10  5.77E-10  3.26E-10  4.67E-10
  2.70E-10  2.71E-10  2.75E-10  2.83E-10  2.83E-10  1.42E-10  1.43E-10  1.43E-10  2.93E-10  2.93E-10  3.02E-10  1.54E-10  3.30E-10  4.06E-10  4.20E-10  4.23E-10  4.31E-10  4.36E-10  4.41E-10  4.71E-10  0.00E+00  2.82E-10  5.68E-10  5.80E-10  0.00E+00  5.95E-10  3.19E-10  6.88E-10  7.28E-10  3.75E-10  7.62E-10  8.34E-10  2.04E-09  2.15E-09  1.08E-09  2.38E-09  2.43E-09  2.42E-09  2.44E-09  1.30E-09  1.36E-09  2.74E-09  2.84E-09  2.83E-09  2.90E-09  3.12E-09  3.21E-09  3.23E-09  3.27E-09  1.64E-09  3.31E-09  1.67E-09  3.34E-09  3.35E-09  3.35E-09  1.68E-09  3.34E-09  3.20E-09  3.07E-09  0.00E+00  3.04E-09  2.79E-09  1.31E-09  1.26E-09  2.29E-09  1.70E-09  1.64E-09  1.44E-09  1.12E-09  1.13E-09  1.07E-09  1.08E-09  1.08E-09  1.07E-09  1.05E-09  1.04E-09  1.02E-09  5.24E-10  9.98E-10  9.96E-10  4.98E-10  9.76E-10  0.00E+00  7.79E-10  6.97E-10  6.40E-10  4.88E-10  4.55E-10  4.50E-10  3.71E-10
  4.53E-10  4.54E-10  4.61E-10  3.16E-10  4.75E-10  1.59E-10  1.59E-10  1.60E-10  3.28E-10  4.92E-10  5.07E-10  1.72E-10  5.53E-10  6.81E-10  7.05E-10  7.11E-10  4.82E-10  4.88E-10  4.94E-10  7.91E-10  0.00E+00  3.16E-10  6.36E-10  9.74E-10  0.00E+00  6.66E-10  3.56E-10  1.16E-09  8.15E-10  4.20E-10  1.28E-09  1.40E-09  3.41E-09  3.60E-09  1.20E-09  3.99E-09  4.06E-09  2.70E-09  4.07E-09  1.45E-09  1.52E-09  4.58E-09  4.74E-09  3.15E-09  4.84E-09  3.47E-09  5.36E-09  5.39E-09  3.64E-09  1.83E-09  5.53E-09  1.86E-09  5.59E-09  3.75E-09  5.61E-09  1.87E-09  5.62E-09  3.64E-09  5.24E-09  3.51E-09  0.00E+00  4.79E-09  1.50E-09  1.45E-09  2.64E-09  2.93E-09  2.84E-09  2.49E-09  1.94E-09  1.96E-09  1.86E-09  1.87E-09  1.25E-09  1.85E-09  1.81E-09  1.80E-09  1.77E-09  6.04E-10  1.15E-09  1.73E-09  5.74E-10  1.13E-09  0.00E+00  1.35E-09  1.21E-09  7.39E-10  8.47E-10  7.87E-10  5.19E-10  6.34E-10
  6.85E-10  6.87E-10  6.99E-10  4.11E-10  6.18E-10  3.10E-10  3.11E-10  3.11E-10  4.27E-10  7.47E-10  6.60E-10  3.36E-10  8.41E-10  1.04E-09  9.21E-10  9.28E-10  7.87E-10  6.37E-10  8.06E-10  1.21E-09  1.91E-10  4.13E-10  1.04E-09  1.27E-09  2.12E-10  1.09E-09  4.65E-10  1.76E-09  1.33E-09  5.48E-10  1.67E-09  1.82E-09  5.13E-09  5.41E-09  1.55E-09  5.12E-09  6.08E-09  3.47E-09  6.11E-09  2.79E-09  2.92E-09  5.87E-09  7.08E-09  5.05E-09  6.20E-09  4.44E-09  8.01E-09  6.91E-09  5.83E-09  3.52E-09  8.27E-09  3.58E-09  7.17E-09  6.03E-09  8.41E-09  3.61E-09  7.26E-09  4.82E-09  8.32E-09  4.76E-09  7.07E-09  0.00E+00  3.17E-09  3.07E-09  3.74E-09  4.18E-09  4.06E-09  4.16E-09  2.78E-09  3.28E-09  3.12E-09  3.14E-09  2.25E-09  2.66E-09  2.61E-09  2.59E-09  2.97E-09  8.69E-10  2.08E-09  2.90E-09  8.27E-10  2.02E-09  3.99E-10  2.28E-09  2.05E-09  1.08E-09  1.25E-09  1.36E-09  7.70E-10  1.02E-09
  3.43E-10  3.44E-10  3.51E-10  2.40E-10  2.41E-10  3.63E-10  3.64E-10  3.64E-10  2.50E-10  3.75E-10  2.58E-10  3.94E-10  4.22E-10  5.22E-10  3.60E-10  3.63E-10  5.53E-10  3.73E-10  5.67E-10  6.06E-10  2.24E-10  4.84E-10  7.30E-10  4.97E-10  2.49E-10  7.65E-10  5.45E-10  8.83E-10  9.33E-10  6.41E-10  6.51E-10  7.12E-10  2.55E-09  2.69E-09  1.80E-09  1.98E-09  3.02E-09  2.01E-09  3.03E-09  3.23E-09  3.38E-09  2.26E-09  3.51E-09  3.51E-09  2.39E-09  2.57E-09  3.97E-09  2.66E-09  4.05E-09  4.07E-09  4.10E-09  4.14E-09  2.76E-09  4.19E-09  4.17E-09  4.18E-09  2.80E-09  2.80E-09  4.18E-09  2.79E-09  2.77E-09  3.99E-09  0.00E+00  3.73E-09  2.30E-09  1.71E-09  1.66E-09  2.19E-09  1.14E-09  1.73E-09  1.64E-09  1.64E-09  1.65E-09  1.09E-09  1.06E-09  1.06E-09  1.56E-09  1.06E-09  1.53E-09  1.52E-09  1.01E-09  1.49E-09  4.90E-10  1.20E-09  1.08E-09  6.57E-10  5.09E-10  7.09E-10  4.69E-10  5.29E-10
  6.88E-10  6.91E-10  7.03E-10  4.82E-10  4.84E-10  7.28E-10  7.31E-10  7.31E-10  5.01E-10  7.52E-10  5.17E-10  7.91E-10  8.49E-10  1.05E-09  7.23E-10  7.29E-10  1.11E-09  7.51E-10  1.14E-09  1.22E-09  4.49E-10  9.72E-10  1.47E-09  9.98E-10  4.99E-10  1.54E-09  1.10E-09  1.77E-09  1.87E-09  1.29E-09  1.31E-09  1.43E-09  5.10E-09  5.38E-09  3.59E-09  3.95E-09  6.03E-09  4.01E-09  6.05E-09  6.44E-09  6.73E-09  4.51E-09  7.00E-09  6.99E-09  4.77E-09  5.12E-09  7.90E-09  5.30E-09  8.06E-09  8.10E-09  8.16E-09  8.24E-09  5.51E-09  8.34E-09  8.30E-09  8.33E-09  5.58E-09  5.59E-09  8.35E-09  5.57E-09  5.55E-09  8.12E-09  7.79E-09  0.00E+00  4.73E-09  3.53E-09  3.43E-09  4.51E-09  2.35E-09  3.57E-09  3.38E-09  3.40E-09  3.42E-09  2.24E-09  2.20E-09  2.19E-09  3.23E-09  2.20E-09  3.15E-09  3.14E-09  2.09E-09  3.08E-09  1.01E-09  2.47E-09  2.23E-09  1.37E-09  1.06E-09  1.47E-09  9.68E-10  1.08E-09
  5.51E-10  5.53E-10  5.64E-10  5.80E-10  5.82E-10  2.92E-10  2.93E-10  2.93E-10  6.03E-10  6.04E-10  6.23E-10  3.17E-10  6.82E-10  8.42E-10  8.71E-10  8.78E-10  8.93E-10  9.04E-10  9.15E-10  9.78E-10  0.00E+00  5.85E-10  1.18E-09  1.20E-09  0.00E+00  1.23E-09  6.59E-10  1.42E-09  1.50E-09  7.74E-10  1.57E-09  1.71E-09  4.03E-09  4.25E-09  2.13E-09  4.68E-09  4.76E-09  4.75E-09  4.77E-09  2.54E-09  2.65E-09  5.33E-09  5.51E-09  5.50E-09  5.62E-09  6.03E-09  6.20E-09  6.24E-09  6.33E-09  3.18E-09  6.41E-09  3.23E-09  6.48E-09  6.55E-09  6.52E-09  3.27E-09  6.58E-09  6.60E-09  6.59E-09  6.59E-09  6.58E-09  6.50E-09  3.20E-09  3.15E-09  0.00E+00  4.53E-09  4.40E-09  3.87E-09  3.03E-09  3.07E-09  2.91E-09  2.93E-09  2.94E-09  2.89E-09  2.84E-09  2.83E-09  2.77E-09  1.42E-09  2.72E-09  2.71E-09  1.36E-09  2.65E-09  0.00E+00  2.15E-09  1.93E-09  1.78E-09  1.39E-09  1.29E-09  1.28E-09  8.95E-10
  4.55E-10  4.57E-10  4.67E-10  3.21E-10  4.83E-10  1.61E-10  1.62E-10  1.62E-10  3.34E-10  5.01E-10  5.18E-10  1.76E-10  5.67E-10  7.00E-10  7.25E-10  7.30E-10  4.95E-10  5.01E-10  5.07E-10  8.12E-10  0.00E+00  3.23E-10  6.49E-10  9.93E-10  0.00E+00  6.79E-10  3.62E-10  1.17E-09  8.22E-10  4.23E-10  1.29E-09  1.40E-09  3.17E-09  3.32E-09  1.11E-09  3.64E-09  3.70E-09  2.46E-09  3.71E-09  1.31E-09  1.36E-09  4.11E-09  4.24E-09  2.82E-09  4.33E-09  3.08E-09  4.75E-09  4.78E-09  3.23E-09  1.62E-09  4.90E-09  1.65E-09  4.96E-09  3.33E-09  4.98E-09  1.67E-09  5.03E-09  3.36E-09  5.04E-09  3.36E-09  5.04E-09  5.00E-09  1.66E-09  1.65E-09  3.27E-09  0.00E+00  4.33E-09  3.84E-09  3.03E-09  3.06E-09  2.91E-09  2.93E-09  1.96E-09  2.89E-09  2.85E-09  2.83E-09  2.78E-09  9.49E-10  1.82E-09  2.72E-09  9.05E-10  1.78E-09  0.00E+00  2.18E-09  1.98E-09  1.22E-09  1.44E-09  1.35E-09  8.87E-10  7.95E-10
  5.85E-10  5.87E-10  5.99E-10  4.12E-10  6.20E-10  2.07E-10  2.08E-10  2.08E-10  4.29E-10  6.44E-10  6.65E-10  2.26E-10  7.29E-10  9.00E-10  9.31E-10  9.38E-10  6.36E-10  6.44E-10  6.51E-10  1.04E-09  0.00E+00  4.14E-10  8.33E-10  1.27E-09  0.00E+00  8.71E-10  4.65E-10  1.50E-09  1.05E-09  5.43E-10  1.65E-09  1.80E-09  4.04E-09  4.24E-09  1.41E-09  4.63E-09  4.71E-09  3.14E-09  4.72E-09  1.67E-09  1.74E-09  5.24E-09  5.40E-09  3.60E-09  5.51E-09  3.92E-09  6.04E-09  6.08E-09  4.11E-09  2.06E-09  6.23E-09  2.10E-09  6.31E-09  4.24E-09  6.34E-09  2.12E-09  6.40E-09  4.28E-09  6.42E-09  4.28E-09  6.41E-09  6.37E-09  2.11E-09  2.10E-09  4.16E-09  5.71E-09  0.00E+00  5.01E-09  3.95E-09  3.99E-09  3.79E-09  3.81E-09  2.55E-09  3.77E-09  3.70E-09  3.69E-09  3.62E-09  1.23E-09  2.37E-09  3.54E-09  1.18E-09  2.31E-09  0.00E+00  2.83E-09  2.56E-09  1.58E-09  1.87E-09  1.75E-09  1.16E-09  1.03E-09
  4.31E-10  4.33E-10  4.42E-10  2.61E-10  3.92E-10  1.97E-10  1.98E-10  1.98E-10  2.72E-10  4.76E-10  4.21E-10  2.15E-10  5.39E-10  6.64E-10  5.89E-10  5.94E-10  5.03E-10  4.07E-10  5.15E-10  7.69E-10  1.21E-10  2.61E-10  6.57E-10  8.03E-10  1.34E-10  6.86E-10  2.92E-10  1.10E-09  8.28E-10  3.41E-10  1.04E-09  1.13E-09  2.89E-09  3.03E-09  8.67E-10  2.84E-09  3.36E-09  1.92E-09  3.37E-09  1.53E-09  1.59E-09  3.20E-09  3.84E-09  2.74E-09  3.36E-09  2.39E-09  4.29E-09  3.70E-09  3.12E-09  1.88E-09  4.42E-09  1.91E-09  3.83E-09  3.22E-09  4.49E-09  1.93E-09  3.89E-09  2.60E-09  4.55E-09  2.60E-09  3.90E-09  4.52E-09  1.93E-09  1.92E-09  2.53E-09  3.64E-09  3.62E-09  0.00E+00  2.66E-09  3.14E-09  2.98E-09  3.00E-09  2.15E-09  2.54E-09  2.50E-09  2.49E-09  2.85E-09  8.33E-10  2.00E-09  2.78E-09  7.95E-10  1.95E-09  3.84E-10  2.23E-09  2.02E-09  1.07E-09  1.27E-09  1.39E-09  7.84E-10  7.65E-10
  1.78E-10  1.79E-10  1.83E-10  1.26E-10  1.89E-10  6.33E-11  6.36E-11  6.36E-11  1.31E-10  1.97E-10  2.03E-10  6.91E-11  2.23E-10  2.74E-10  2.83E-10  2.85E-10  1.93E-10  1.96E-10  1.98E-10  3.16E-10  0.00E+00  1.25E-10  2.51E-10  3.83E-10  0.00E+00  2.62E-10  1.39E-10  4.47E-10  3.14E-10  1.61E-10  4.90E-10  5.30E-10  1.12E-09  1.18E-09  3.92E-10  1.28E-09  1.30E-09  8.63E-10  1.30E-09  4.57E-10  4.74E-10  1.43E-09  1.47E-09  9.79E-10  1.50E-09  1.06E-09  1.63E-09  1.64E-09  1.11E-09  5.57E-10  1.68E-09  5.65E-10  1.70E-09  1.14E-09  1.71E-09  5.72E-10  1.73E-09  1.16E-09  1.73E-09  1.16E-09  1.73E-09  1.72E-09  5.71E-10  5.68E-10  1.12E-09  1.61E-09  1.61E-09  1.58E-09  0.00E+00  1.45E-09  1.39E-09  1.40E-09  9.36E-10  1.38E-09  1.36E-09  1.35E-09  1.33E-09  4.53E-10  8.65E-10  1.29E-09  4.30E-10  8.44E-10  0.00E+00  1.03E-09  9.34E-10  5.78E-10  6.88E-10  6.45E-10  4.26E-10  3.23E-10
  5.08E-10  5.10E-10  5.22E-10  3.08E-10  4.63E-10  2.33E-10  2.34E-10  2.34E-10  3.21E-10  5.62E-10  4.98E-10  2.54E-10  6.37E-10  7.83E-10  6.94E-10  6.99E-10  5.92E-10  4.79E-10  6.06E-10  9.03E-10  1.42E-10  3.05E-10  7.68E-10  9.39E-10  1.57E-10  8.01E-10  3.41E-10  1.28E-09  9.60E-10  3.95E-10  1.20E-09  1.30E-09  3.22E-09  3.37E-09  9.64E-10  3.14E-09  3.71E-09  2.12E-09  3.73E-09  1.68E-09  1.75E-09  3.51E-09  4.22E-09  3.01E-09  3.68E-09  2.61E-09  4.68E-09  4.04E-09  3.40E-09  2.05E-09  4.82E-09  2.08E-09  4.18E-09  3.52E-09  4.90E-09  2.11E-09  4.24E-09  2.84E-09  4.97E-09  2.84E-09  4.26E-09  4.94E-09  2.10E-09  2.10E-09  2.77E-09  3.97E-09  3.95E-09  4.52E-09  3.52E-09  0.00E+00  3.95E-09  3.98E-09  2.86E-09  3.37E-09  3.32E-09  3.29E-09  3.78E-09  1.11E-09  2.64E-09  3.69E-09  1.05E-09  2.58E-09  5.09E-10  2.95E-09  2.68E-09  1.42E-09  1.70E-09  1.86E-09  1.05E-09  9.22E-10
  2.52E-10  2.53E-10  2.59E-10  1.53E-10  2.30E-10  1.15E-10  1.16E-10  1.16E-10  1.60E-10  2.79E-10  2.47E-10  1.26E-10  3.16E-10  3.88E-10  3.44E-10  3.47E-10  2.94E-10  2.38E-10  3.01E-10  4.48E-10  7.03E-11  1.51E-10  3.80E-10  4.65E-10  7.75E-11  3.97E-10  1.69E-10  6.32E-10  4.75E-10  1.95E-10  5.93E-10  6.42E-10  1.58E-09  1.65E-09  4.71E-10  1.53E-09  1.81E-09  1.04E-09  1.82E-09  8.22E-10  8.53E-10  1.71E-09  2.06E-09  1.47E-09  1.79E-09  1.27E-09  2.28E-09  1.97E-09  1.66E-09  1.00E-09  2.35E-09  1.02E-09  2.04E-09  1.71E-09  2.39E-09  1.03E-09  2.07E-09  1.38E-09  2.42E-09  1.38E-09  2.07E-09  2.41E-09  1.03E-09  1.02E-09  1.35E-09  1.94E-09  1.93E-09  2.20E-09  1.78E-09  2.10E-09  0.00E+00  2.01E-09  1.44E-09  1.71E-09  1.69E-09  1.68E-09  1.93E-09  5.64E-10  1.35E-09  1.88E-09  5.37E-10  1.32E-09  2.60E-10  1.51E-09  1.37E-09  7.24E-10  8.73E-10  9.54E-10  5.40E-10  4.57E-10
  1.75E-10  1.75E-10  1.79E-10  1.06E-10  1.59E-10  8.00E-11  8.04E-11  8.04E-11  1.11E-10  1.93E-10  1.71E-10  8.73E-11  2.19E-10  2.69E-10  2.38E-10  2.40E-10  2.03E-10  1.65E-10  2.08E-10  3.10E-10  4.88E-11  1.05E-10  2.63E-10  3.22E-10  5.37E-11  2.75E-10  1.17E-10  4.38E-10  3.29E-10  1.35E-10  4.11E-10  4.45E-10  1.10E-09  1.14E-09  3.27E-10  1.06E-09  1.26E-09  7.19E-10  1.26E-09  5.71E-10  5.92E-10  1.19E-09  1.43E-09  1.02E-09  1.25E-09  8.83E-10  1.58E-09  1.37E-09  1.15E-09  6.95E-10  1.63E-09  7.05E-10  1.41E-09  1.19E-09  1.66E-09  7.13E-10  1.44E-09  9.61E-10  1.68E-09  9.61E-10  1.44E-09  1.67E-09  7.13E-10  7.10E-10  9.37E-10  1.34E-09  1.34E-09  1.53E-09  1.23E-09  1.45E-09  1.38E-09  0.00E+00  9.95E-10  1.18E-09  1.17E-09  1.16E-09  1.33E-09  3.88E-10  9.32E-10  1.30E-09  3.71E-10  9.08E-10  1.79E-10  1.03E-09  9.40E-10  4.97E-10  5.92E-10  6.50E-10  3.67E-10  3.17E-10
  3.25E-10  3.26E-10  3.34E-10  2.76E-10  2.77E-10  2.08E-10  2.09E-10  2.09E-10  2.88E-10  3.60E-10  2.97E-10  2.27E-10  4.07E-10  5.00E-10  4.14E-10  4.17E-10  5.30E-10  4.29E-10  5.42E-10  5.77E-10  1.27E-10  2.73E-10  6.86E-10  5.59E-10  1.40E-10  7.15E-10  3.04E-10  8.15E-10  8.57E-10  3.52E-10  7.13E-10  7.73E-10  2.04E-09  2.13E-09  8.53E-10  1.85E-09  2.35E-09  1.87E-09  2.35E-09  1.49E-09  1.54E-09  2.07E-09  2.66E-09  2.66E-09  2.17E-09  2.30E-09  2.95E-09  2.37E-09  3.00E-09  1.81E-09  3.04E-09  1.84E-09  2.46E-09  3.10E-09  3.09E-09  1.86E-09  2.49E-09  2.51E-09  3.13E-09  2.51E-09  2.50E-09  3.11E-09  1.86E-09  1.85E-09  2.44E-09  2.34E-09  2.33E-09  2.85E-09  2.13E-09  2.70E-09  2.58E-09  2.58E-09  0.00E+00  2.05E-09  2.02E-09  2.01E-09  2.47E-09  1.01E-09  2.42E-09  2.41E-09  9.62E-10  2.36E-09  4.66E-10  1.92E-09  1.75E-09  1.30E-09  1.04E-09  1.21E-09  9.58E-10  5.89E-10
  2.78E-10  2.79E-10  2.85E-10  1.96E-10  2.96E-10  9.89E-11  9.94E-11  9.94E-11  2.05E-10  3.08E-10  3.18E-10  1.08E-10  3.48E-10  4.28E-10  4.42E-10  4.45E-10  3.02E-10  3.05E-10  3.09E-10  4.93E-10  0.00E+00  1.94E-10  3.91E-10  5.97E-10  0.00E+00  4.07E-10  2.17E-10  6.96E-10  4.88E-10  2.51E-10  7.61E-10  8.24E-10  1.73E-09  1.81E-09  6.05E-10  1.97E-09  1.99E-09  1.33E-09  2.00E-09  7.03E-10  7.29E-10  2.20E-09  2.26E-09  1.51E-09  2.30E-09  1.63E-09  2.51E-09  2.52E-09  1.70E-09  8.55E-10  2.58E-09  8.68E-10  2.61E-09  1.76E-09  2.62E-09  8.78E-10  2.65E-09  1.78E-09  2.66E-09  1.78E-09  2.66E-09  2.65E-09  8.77E-10  8.74E-10  1.73E-09  2.48E-09  2.47E-09  2.42E-09  2.30E-09  2.32E-09  2.20E-09  2.22E-09  1.49E-09  0.00E+00  2.17E-09  2.16E-09  2.13E-09  7.25E-10  1.39E-09  2.08E-09  6.93E-10  1.36E-09  0.00E+00  1.66E-09  1.51E-09  9.33E-10  1.12E-09  1.05E-09  6.89E-10  5.04E-10
  3.52E-10  3.54E-10  3.62E-10  2.49E-10  3.75E-10  1.26E-10  1.26E-10  1.26E-10  2.60E-10  3.90E-10  4.03E-10  1.37E-10  4.42E-10  5.43E-10  5.61E-10  5.65E-10  3.83E-10  3.87E-10  3.92E-10  6.25E-10  0.00E+00  2.46E-10  4.95E-10  7.57E-10  0.00E+00  5.17E-10  2.75E-10  8.82E-10  6.18E-10  3.18E-10  9.65E-10  1.04E-09  2.19E-09  2.29E-09  7.63E-10  2.48E-09  2.52E-09  1.68E-09  2.53E-09  8.87E-10  9.20E-10  2.77E-09  2.85E-09  1.90E-09  2.90E-09  2.06E-09  3.16E-09  3.18E-09  2.15E-09  1.08E-09  3.26E-09  1.10E-09  3.29E-09  2.22E-09  3.31E-09  1.11E-09  3.34E-09  2.24E-09  3.36E-09  2.24E-09  3.36E-09  3.34E-09  1.11E-09  1.10E-09  2.18E-09  3.13E-09  3.12E-09  3.05E-09  2.93E-09  2.94E-09  2.83E-09  2.85E-09  1.91E-09  2.81E-09  0.00E+00  2.76E-09  2.72E-09  9.20E-10  1.78E-09  2.66E-09  8.87E-10  1.74E-09  0.00E+00  2.11E-09  1.93E-09  1.19E-09  1.43E-09  1.34E-09  8.84E-10  6.40E-10
  5.53E-10  5.56E-10  5.69E-10  3.92E-10  5.89E-10  1.97E-10  1.98E-10  1.98E-10  4.09E-10  6.13E-10  6.34E-10  2.15E-10  6.94E-10  8.53E-10  8.81E-10  8.88E-10  6.01E-10  6.08E-10  6.15E-10  9.82E-10  0.00E+00  3.87E-10  7.78E-10  1.19E-09  0.00E+00  8.11E-10  4.31E-10  1.38E-09  9.70E-10  4.99E-10  1.51E-09  1.64E-09  3.44E-09  3.59E-09  1.20E-09  3.89E-09  3.95E-09  2.63E-09  3.96E-09  1.39E-09  1.44E-09  4.35E-09  4.47E-09  2.98E-09  4.55E-09  3.22E-09  4.96E-09  4.99E-09  3.37E-09  1.69E-09  5.11E-09  1.72E-09  5.17E-09  3.48E-09  5.19E-09  1.74E-09  5.24E-09  3.51E-09  5.27E-09  3.51E-09  5.26E-09  5.24E-09  1.74E-09  1.73E-09  3.42E-09  4.91E-09  4.89E-09  4.79E-09  4.60E-09  4.62E-09  4.45E-09  4.48E-09  3.00E-09  4.43E-09  4.35E-09  0.00E+00  4.29E-09  1.45E-09  2.80E-09  4.19E-09  1.40E-09  2.74E-09  0.00E+00  3.34E-09  3.04E-09  1.88E-09  2.24E-09  2.12E-09  1.39E-09  1.00E-09
  3.47E-10  3.48E-10  3.56E-10  2.10E-10  3.16E-10  1.59E-10  1.60E-10  1.60E-10  2.19E-10  3.84E-10  3.40E-10  1.74E-10  4.35E-10  5.34E-10  4.73E-10  4.76E-10  4.04E-10  3.26E-10  4.13E-10  6.15E-10  9.70E-11  2.07E-10  5.22E-10  6.37E-10  1.07E-10  5.44E-10  2.31E-10  8.67E-10  6.51E-10  2.67E-10  8.12E-10  8.78E-10  2.14E-09  2.24E-09  6.40E-10  2.08E-09  2.46E-09  1.40E-09  2.47E-09  1.12E-09  1.16E-09  2.32E-09  2.79E-09  1.99E-09  2.43E-09  1.72E-09  3.09E-09  2.66E-09  2.25E-09  1.35E-09  3.18E-09  1.38E-09  2.75E-09  2.32E-09  3.23E-09  1.39E-09  2.80E-09  1.87E-09  3.28E-09  1.87E-09  2.81E-09  3.26E-09  1.39E-09  1.39E-09  1.83E-09  2.62E-09  2.61E-09  2.98E-09  2.46E-09  2.88E-09  2.82E-09  2.83E-09  2.03E-09  2.40E-09  2.36E-09  2.35E-09  0.00E+00  7.86E-10  1.90E-09  2.65E-09  7.57E-10  1.86E-09  3.68E-10  2.11E-09  1.93E-09  1.02E-09  1.22E-09  1.34E-09  7.58E-10  6.29E-10
  4.31E-10  4.32E-10  4.42E-10  4.57E-10  4.59E-10  4.60E-10  4.63E-10  4.63E-10  4.77E-10  4.77E-10  4.93E-10  5.03E-10  5.40E-10  6.63E-10  6.86E-10  6.91E-10  7.02E-10  7.10E-10  7.18E-10  7.64E-10  0.00E+00  9.03E-10  9.08E-10  9.25E-10  0.00E+00  9.47E-10  1.01E-09  1.08E-09  1.13E-09  1.16E-09  1.18E-09  1.28E-09  2.68E-09  2.80E-09  2.80E-09  3.03E-09  3.08E-09  3.07E-09  3.09E-09  3.25E-09  3.37E-09  3.39E-09  3.49E-09  3.48E-09  3.55E-09  3.77E-09  3.87E-09  3.89E-09  3.94E-09  3.95E-09  3.98E-09  4.02E-09  4.03E-09  4.06E-09  4.05E-09  4.06E-09  4.09E-09  4.11E-09  4.11E-09  4.11E-09  4.10E-09  4.08E-09  4.06E-09  4.04E-09  4.00E-09  3.83E-09  3.81E-09  3.73E-09  3.58E-09  3.59E-09  3.45E-09  3.48E-09  3.50E-09  3.44E-09  3.37E-09  3.37E-09  3.33E-09  0.00E+00  3.27E-09  3.26E-09  3.25E-09  3.18E-09  0.00E+00  2.58E-09  2.36E-09  2.18E-09  1.74E-09  1.64E-09  1.62E-09  7.82E-10
  3.21E-10  3.22E-10  3.30E-10  2.73E-10  2.73E-10  2.06E-10  2.07E-10  2.07E-10  2.84E-10  3.56E-10  2.94E-10  2.25E-10  4.03E-10  4.94E-10  4.08E-10  4.11E-10  5.23E-10  4.23E-10  5.35E-10  5.69E-10  1.25E-10  2.69E-10  6.75E-10  5.50E-10  1.38E-10  7.04E-10  2.99E-10  8.00E-10  8.41E-10  3.46E-10  7.00E-10  7.57E-10  1.97E-09  2.06E-09  8.24E-10  1.78E-09  2.26E-09  1.81E-09  2.27E-09  1.43E-09  1.49E-09  1.99E-09  2.56E-09  2.56E-09  2.08E-09  2.21E-09  2.84E-09  2.28E-09  2.89E-09  1.74E-09  2.92E-09  1.77E-09  2.36E-09  2.98E-09  2.97E-09  1.79E-09  2.40E-09  2.41E-09  3.01E-09  2.41E-09  2.41E-09  2.99E-09  1.79E-09  1.78E-09  2.35E-09  2.25E-09  2.24E-09  2.74E-09  2.11E-09  2.64E-09  2.61E-09  2.62E-09  2.62E-09  2.09E-09  2.06E-09  2.05E-09  2.51E-09  1.03E-09  0.00E+00  2.47E-09  9.86E-10  2.43E-09  4.79E-10  1.98E-09  1.80E-09  1.33E-09  1.07E-09  1.25E-09  9.93E-10  5.82E-10
  6.41E-10  6.44E-10  6.59E-10  3.89E-10  5.86E-10  2.94E-10  2.95E-10  2.95E-10  4.06E-10  7.11E-10  6.30E-10  3.21E-10  8.05E-10  9.88E-10  8.75E-10  8.81E-10  7.46E-10  6.04E-10  7.63E-10  1.14E-09  1.78E-10  3.83E-10  9.64E-10  1.18E-09  1.96E-10  1.00E-09  4.27E-10  1.60E-09  1.20E-09  4.93E-10  1.50E-09  1.62E-09  3.94E-09  4.11E-09  1.18E-09  3.82E-09  4.52E-09  2.58E-09  4.53E-09  2.04E-09  2.12E-09  4.26E-09  5.11E-09  3.65E-09  4.46E-09  3.16E-09  5.66E-09  4.88E-09  4.12E-09  2.48E-09  5.83E-09  2.52E-09  5.05E-09  4.25E-09  5.93E-09  2.55E-09  5.13E-09  3.44E-09  6.02E-09  3.44E-09  5.15E-09  5.98E-09  2.55E-09  2.54E-09  3.35E-09  4.82E-09  4.79E-09  5.47E-09  4.52E-09  5.28E-09  5.22E-09  5.23E-09  3.74E-09  4.47E-09  4.42E-09  4.40E-09  5.04E-09  1.47E-09  3.52E-09  0.00E+00  1.40E-09  3.47E-09  6.84E-10  3.94E-09  3.57E-09  1.90E-09  2.26E-09  2.48E-09  1.40E-09  1.16E-09
  2.14E-10  2.15E-10  2.20E-10  2.27E-10  2.28E-10  2.29E-10  2.30E-10  2.30E-10  2.37E-10  2.37E-10  2.45E-10  2.49E-10  2.68E-10  3.29E-10  3.40E-10  3.43E-10  3.48E-10  3.52E-10  3.56E-10  3.79E-10  0.00E+00  4.47E-10  4.50E-10  4.58E-10  0.00E+00  4.69E-10  4.98E-10  5.33E-10  5.60E-10  5.75E-10  5.82E-10  6.30E-10  1.31E-09  1.37E-09  1.37E-09  1.48E-09  1.50E-09  1.50E-09  1.51E-09  1.59E-09  1.65E-09  1.66E-09  1.70E-09  1.70E-09  1.73E-09  1.84E-09  1.89E-09  1.90E-09  1.92E-09  1.93E-09  1.94E-09  1.96E-09  1.96E-09  1.98E-09  1.97E-09  1.98E-09  1.99E-09  2.00E-09  2.00E-09  2.00E-09  2.00E-09  1.99E-09  1.98E-09  1.98E-09  1.96E-09  1.87E-09  1.86E-09  1.82E-09  1.76E-09  1.76E-09  1.74E-09  1.74E-09  1.75E-09  1.74E-09  1.72E-09  1.71E-09  1.68E-09  1.72E-09  1.65E-09  1.64E-09  0.00E+00  1.62E-09  0.00E+00  1.31E-09  1.19E-09  1.11E-09  8.85E-10  8.28E-10  8.18E-10  3.87E-10
  6.39E-10  6.42E-10  6.57E-10  5.43E-10  5.45E-10  4.10E-10  4.12E-10  4.12E-10  5.67E-10  7.09E-10  5.86E-10  4.48E-10  8.02E-10  9.84E-10  8.13E-10  8.19E-10  1.04E-09  8.42E-10  1.06E-09  1.13E-09  2.49E-10  5.34E-10  1.34E-09  1.09E-09  2.74E-10  1.40E-09  5.95E-10  1.59E-09  1.67E-09  6.87E-10  1.39E-09  1.50E-09  3.90E-09  4.07E-09  1.63E-09  3.53E-09  4.47E-09  3.57E-09  4.49E-09  2.83E-09  2.94E-09  3.94E-09  5.06E-09  5.05E-09  4.12E-09  4.37E-09  5.60E-09  4.51E-09  5.70E-09  3.44E-09  5.76E-09  3.49E-09  4.66E-09  5.89E-09  5.86E-09  3.53E-09  4.73E-09  4.76E-09  5.95E-09  4.76E-09  4.76E-09  5.92E-09  3.53E-09  3.52E-09  4.65E-09  4.45E-09  4.43E-09  5.41E-09  4.17E-09  5.22E-09  5.18E-09  5.19E-09  5.19E-09  4.14E-09  4.12E-09  4.11E-09  5.08E-09  2.06E-09  4.98E-09  4.96E-09  1.98E-09  0.00E+00  9.64E-10  3.98E-09  3.62E-09  2.69E-09  2.16E-09  2.53E-09  2.01E-09  1.16E-09
  3.19E-10  3.20E-10  3.28E-10  0.00E+00  0.00E+00  3.41E-10  3.43E-10  3.43E-10  0.00E+00  3.53E-10  0.00E+00  3.72E-10  4.00E-10  4.91E-10  0.00E+00  0.00E+00  5.19E-10  0.00E+00  5.31E-10  5.65E-10  6.20E-10  0.00E+00  6.69E-10  0.00E+00  6.82E-10  6.98E-10  0.00E+00  7.93E-10  8.33E-10  0.00E+00  0.00E+00  0.00E+00  1.94E-09  2.02E-09  0.00E+00  0.00E+00  2.22E-09  0.00E+00  2.23E-09  2.34E-09  2.43E-09  0.00E+00  2.51E-09  2.51E-09  0.00E+00  0.00E+00  2.78E-09  0.00E+00  2.83E-09  2.84E-09  2.86E-09  2.89E-09  0.00E+00  2.92E-09  2.91E-09  2.92E-09  0.00E+00  0.00E+00  2.95E-09  0.00E+00  0.00E+00  2.94E-09  2.92E-09  2.91E-09  0.00E+00  0.00E+00  0.00E+00  2.69E-09  0.00E+00  2.59E-09  2.57E-09  2.57E-09  2.58E-09  0.00E+00  0.00E+00  0.00E+00  2.54E-09  0.00E+00  2.50E-09  2.49E-09  0.00E+00  2.44E-09  0.00E+00  1.99E-09  1.82E-09  0.00E+00  0.00E+00  1.27E-09  0.00E+00  5.78E-10
  3.04E-10  3.06E-10  3.13E-10  1.85E-10  2.78E-10  1.40E-10  1.40E-10  1.40E-10  1.93E-10  3.38E-10  2.99E-10  1.53E-10  3.82E-10  4.67E-10  4.13E-10  4.16E-10  3.52E-10  2.85E-10  3.60E-10  5.35E-10  8.38E-11  1.80E-10  4.51E-10  5.51E-10  9.19E-11  4.70E-10  1.99E-10  7.44E-10  5.57E-10  2.29E-10  6.94E-10  7.48E-10  1.75E-09  1.82E-09  5.21E-10  1.69E-09  1.99E-09  1.14E-09  2.00E-09  9.00E-10  9.31E-10  1.87E-09  2.24E-09  1.60E-09  1.95E-09  1.38E-09  2.47E-09  2.13E-09  1.80E-09  1.08E-09  2.54E-09  1.10E-09  2.21E-09  1.86E-09  2.59E-09  1.11E-09  2.24E-09  1.50E-09  2.63E-09  1.50E-09  2.25E-09  2.62E-09  1.12E-09  1.11E-09  1.47E-09  2.12E-09  2.11E-09  2.41E-09  1.97E-09  2.31E-09  2.28E-09  2.29E-09  1.64E-09  1.96E-09  1.95E-09  1.95E-09  2.27E-09  6.50E-10  1.61E-09  2.26E-09  6.45E-10  1.61E-09  3.21E-10  0.00E+00  1.90E-09  9.98E-10  1.20E-09  1.32E-09  7.44E-10  5.52E-10
  5.89E-10  5.92E-10  6.07E-10  3.59E-10  5.40E-10  2.71E-10  2.72E-10  2.72E-10  3.74E-10  6.55E-10  5.80E-10  2.96E-10  7.40E-10  9.03E-10  7.99E-10  8.04E-10  6.81E-10  5.51E-10  6.96E-10  1.03E-09  1.61E-10  3.46E-10  8.68E-10  1.06E-09  1.77E-10  9.03E-10  3.83E-10  1.43E-09  1.07E-09  4.38E-10  1.33E-09  1.43E-09  3.29E-09  3.43E-09  9.80E-10  3.16E-09  3.74E-09  2.13E-09  3.75E-09  1.69E-09  1.74E-09  3.50E-09  4.19E-09  2.99E-09  3.65E-09  2.58E-09  4.62E-09  3.98E-09  3.35E-09  2.02E-09  4.75E-09  2.05E-09  4.12E-09  3.46E-09  4.83E-09  2.08E-09  4.18E-09  2.81E-09  4.91E-09  2.81E-09  4.21E-09  4.90E-09  2.09E-09  2.08E-09  2.75E-09  3.97E-09  3.95E-09  4.51E-09  3.69E-09  4.31E-09  4.27E-09  4.27E-09  3.06E-09  3.65E-09  3.64E-09  3.64E-09  4.23E-09  1.21E-09  3.01E-09  4.21E-09  1.20E-09  3.00E-09  5.98E-10  4.07E-09  0.00E+00  2.03E-09  2.42E-09  2.65E-09  1.50E-09  1.07E-09
  4.61E-10  4.64E-10  4.75E-10  4.92E-10  4.93E-10  2.48E-10  2.49E-10  2.49E-10  5.13E-10  5.13E-10  5.30E-10  2.70E-10  5.80E-10  7.06E-10  7.28E-10  7.33E-10  7.44E-10  7.52E-10  7.61E-10  8.06E-10  0.00E+00  4.71E-10  9.46E-10  9.63E-10  0.00E+00  9.84E-10  5.20E-10  1.11E-09  1.16E-09  5.95E-10  1.20E-09  1.29E-09  2.52E-09  2.62E-09  1.31E-09  2.81E-09  2.85E-09  2.85E-09  2.86E-09  1.50E-09  1.55E-09  3.11E-09  3.19E-09  3.19E-09  3.24E-09  3.43E-09  3.51E-09  3.53E-09  3.57E-09  1.79E-09  3.61E-09  1.82E-09  3.65E-09  3.68E-09  3.67E-09  1.84E-09  3.71E-09  3.73E-09  3.74E-09  3.74E-09  3.74E-09  3.73E-09  1.86E-09  1.85E-09  3.68E-09  3.54E-09  3.52E-09  3.45E-09  3.29E-09  3.30E-09  3.26E-09  3.26E-09  3.27E-09  3.26E-09  3.24E-09  3.24E-09  3.23E-09  1.62E-09  3.22E-09  3.22E-09  1.61E-09  3.20E-09  0.00E+00  3.09E-09  3.06E-09  0.00E+00  2.32E-09  2.17E-09  2.15E-09  8.35E-10
  1.77E-10  1.78E-10  1.82E-10  1.26E-10  1.89E-10  6.34E-11  6.37E-11  6.37E-11  1.31E-10  1.97E-10  2.04E-10  6.91E-11  2.22E-10  2.69E-10  2.77E-10  2.79E-10  1.89E-10  1.91E-10  1.93E-10  3.06E-10  0.00E+00  1.18E-10  2.38E-10  3.63E-10  0.00E+00  2.47E-10  1.30E-10  4.15E-10  2.89E-10  1.48E-10  4.48E-10  4.80E-10  8.99E-10  9.33E-10  3.11E-10  9.99E-10  1.01E-09  6.73E-10  1.01E-09  3.53E-10  3.64E-10  1.10E-09  1.12E-09  7.49E-10  1.14E-09  8.03E-10  1.23E-09  1.24E-09  8.35E-10  4.19E-10  1.27E-09  4.26E-10  1.28E-09  8.62E-10  1.29E-09  4.31E-10  1.30E-09  8.75E-10  1.32E-09  8.77E-10  1.32E-09  1.31E-09  4.37E-10  4.36E-10  8.67E-10  1.26E-09  1.25E-09  1.23E-09  1.18E-09  1.18E-09  1.17E-09  1.17E-09  7.79E-10  1.17E-09  1.16E-09  1.16E-09  1.16E-09  3.87E-10  7.68E-10  1.15E-09  3.83E-10  7.63E-10  0.00E+00  1.09E-09  1.07E-09  7.04E-10  0.00E+00  9.29E-10  6.14E-10  3.18E-10
  1.65E-10  1.66E-10  1.70E-10  1.01E-10  1.51E-10  7.60E-11  7.64E-11  7.64E-11  1.05E-10  1.84E-10  1.63E-10  8.29E-11  2.07E-10  2.50E-10  2.21E-10  2.22E-10  1.88E-10  1.52E-10  1.92E-10  2.84E-10  4.41E-11  9.40E-11  2.36E-10  2.88E-10  4.80E-11  2.45E-10  1.03E-10  3.84E-10  2.86E-10  1.17E-10  3.55E-10  3.80E-10  8.22E-10  8.52E-10  2.44E-10  7.81E-10  9.22E-10  5.26E-10  9.24E-10  4.14E-10  4.27E-10  8.57E-10  1.02E-09  7.31E-10  8.91E-10  6.26E-10  1.12E-09  9.66E-10  8.14E-10  4.91E-10  1.15E-09  4.98E-10  9.99E-10  8.41E-10  1.17E-09  5.04E-10  1.02E-09  6.83E-10  1.20E-09  6.85E-10  1.03E-09  1.20E-09  5.13E-10  5.12E-10  6.79E-10  9.88E-10  9.84E-10  1.13E-09  9.24E-10  1.08E-09  1.07E-09  1.07E-09  7.66E-10  9.16E-10  9.12E-10  9.11E-10  1.06E-09  3.04E-10  7.54E-10  1.05E-09  3.01E-10  7.49E-10  1.49E-10  1.00E-09  9.83E-10  5.53E-10  8.07E-10  0.00E+00  5.10E-10  2.95E-10
  2.06E-10  2.08E-10  2.13E-10  2.20E-10  2.21E-10  1.11E-10  1.12E-10  1.12E-10  2.30E-10  2.30E-10  2.38E-10  1.21E-10  2.59E-10  3.13E-10  3.23E-10  3.25E-10  3.30E-10  3.33E-10  3.36E-10  3.55E-10  0.00E+00  2.06E-10  4.14E-10  4.20E-10  0.00E+00  4.29E-10  2.26E-10  4.80E-10  5.00E-10  2.56E-10  5.18E-10  5.54E-10  1.03E-09  1.06E-09  5.32E-10  1.14E-09  1.15E-09  1.15E-09  1.15E-09  6.02E-10  6.21E-10  1.25E-09  1.28E-09  1.28E-09  1.30E-09  1.37E-09  1.40E-09  1.40E-09  1.42E-09  7.13E-10  1.44E-09  7.24E-10  1.45E-09  1.47E-09  1.46E-09  7.33E-10  1.48E-09  1.49E-09  1.49E-09  1.49E-09  1.49E-09  1.49E-09  7.46E-10  7.45E-10  1.48E-09  1.44E-09  1.43E-09  1.41E-09  1.35E-09  1.35E-09  1.34E-09  1.34E-09  1.34E-09  1.33E-09  1.33E-09  1.33E-09  1.32E-09  6.65E-10  1.32E-09  1.32E-09  6.58E-10  1.31E-09  0.00E+00  1.26E-09  1.23E-09  1.21E-09  1.17E-09  1.14E-09  0.00E+00  3.69E-10
  7.56E-10  7.63E-10  8.01E-10  4.87E-10  7.34E-10  3.70E-10  3.73E-10  3.73E-10  5.25E-10  9.18E-10  8.32E-10  4.29E-10  1.12E-09  1.54E-09  1.39E-09  1.40E-09  1.20E-09  9.73E-10  1.24E-09  1.90E-09  3.11E-10  6.92E-10  1.74E-09  2.15E-09  3.59E-10  1.85E-09  8.11E-10  3.14E-09  2.41E-09  1.00E-09  3.07E-09  3.44E-09  1.22E-08  1.31E-08  3.74E-09  1.27E-08  1.51E-08  8.61E-09  1.52E-08  7.02E-09  7.40E-09  1.49E-08  1.81E-08  1.29E-08  1.59E-08  1.14E-08  2.05E-08  1.77E-08  1.49E-08  8.97E-09  2.10E-08  9.04E-09  1.81E-08  1.51E-08  2.11E-08  9.04E-09  1.80E-08  1.17E-08  2.02E-08  1.16E-08  1.72E-08  1.93E-08  8.06E-09  7.93E-09  1.01E-08  1.30E-08  1.28E-08  1.38E-08  1.01E-08  1.18E-08  1.14E-08  1.15E-08  8.22E-09  9.76E-09  9.64E-09  9.60E-09  1.11E-08  3.21E-09  7.78E-09  1.09E-08  3.10E-09  7.65E-09  1.51E-09  9.16E-09  8.48E-09  4.54E-09  5.62E-09  6.19E-09  3.50E-09  0.00E+00


==> states_Ti_I.dat <==
Ti(3d24s2		    a 3F ) + H
Ti(3d3(4F)4s		a 5F ) + H
Ti(3d24s2		    a 3P ) + H
Ti(3d3(4F)4s		b 3F ) + H
Ti(3d3(4P)4s		a 5P ) + H
Ti(3d3(2G)4s		a 3G ) + H
Ti(3d2(3F)4s4p(3P )	z 5G ) + H
Ti(3d2(3F)4s4p(3P )	z 5F ) + H
Ti(3d3(2D2)4s		a 3D ) + H
Ti(3d3(2P)4s		b 3P ) + H
Ti(3d3(2H)4s		a 3H ) + H
Ti(3d2(3F)4s4p(3P )	z 5D ) + H
Ti(3d3(4P)4s		c 3P ) + H
Ti(3d2(3F)4s4p(3P )	z 3F ) + H
Ti(3d2(3F)4s4p(3P )	z 3D ) + H
Ti(3d2(3F)4s4p(3P )	z 3G ) + H
Ti(3d2(3P)4s4p(3P )	z 3S ) + H
Ti(3d3(2F)4s		  3F ) + H
Ti(3d2(3P)4s4p(3P )	z 5S ) + H
Ti(3d2(3F)4s4p(1P )	y 3F ) + H
Ti(3d3(4F)4p		y 3D ) + H
Ti(3d2(1D)4s4p(3P )	  3P ) + H
Ti(3d2(3P)4s4p(3P )	  5D ) + H
Ti(3d3(4F)4p		y 5G ) + H
Ti(3d2(1D)4s4p(3P )	x 3F ) + H
Ti(3d2(1D)4s4p(3P )	x 3D ) + H
Ti(3d2(3F)4s4p(1P )	y 3G ) + H
Ti(3d2(3P)4s4p(3P )	z 5P ) + H
Ti(3d3(4F)4p		y 5F ) + H
Ti(3d4			    a 5D ) + H
Ti(3d2(3F)4s4p(1P )	w 3D ) + H
Ti(3d3(4F)4p		x 5D ) + H
Ti(3d2(1G)4s4p(3P )	x 3G ) + H
Ti(3d2(3P)4s4p(3P )	v 3D ) + H
Ti(3d3(4F)4p		w 3G ) + H
Ti(3d2(3P)4s4p(3P )	y 3P ) + H
Ti(3d2(1G)4s4p(3P )	z 3H ) + H
Ti(3d3(2D1)4s		  3D ) + H
Ti(3d3(4P)4p		x 3P ) + H
Ti(3d3(4F)4p		w 3F ) + H
Ti(3d2(1G)4s4p(3P )	v 3F ) + H
Ti(3d4			     3P2 ) + H
Ti(3d4			     3F2 ) + H
Ti(3d4			      3H ) + H
Ti(3d2(3P)4s4p(1P )	y 3S ) + H
Ti(3d3(2G)4p		y 3H ) + H
Ti(3d3(4P)4p		w 5D ) + H
Ti(3d24s(4F)5s		e 5F ) + H
Ti(3d4			    b 3G ) + H
Ti(3d3(4P)4p		y 5P ) + H
Ti(3d3(2D2)4p		w 3P ) + H
Ti(3d3(4P)4p		y 5S ) + H
Ti(3d24s(4F)5s		e 3F ) + H
Ti(3d3(2G)4p		v 3G ) + H
Ti(3d3(2D2)4p		u 3F ) + H
Ti(3d2(3P)4s4p(1P )	u 3D ) + H
Ti(3d3(2G)4p		t 3F ) + H
Ti(3d4			      3D ) + H
Ti(3d3(2H)4p		z 3I ) + H
Ti(3d3(2P)4p		t 3D ) + H
Ti(3d3(4F)5s		f 5F ) + H
Ti(3d3(2H)4p		x 3H ) + H
Ti(3d3(4F)5s		f 3F ) + H
Ti(3d3(2D2)4p		s 3D ) + H
Ti(3d3(4P)4p		r 3D ) + H
Ti(3d3(2P)4p		x 3S ) + H
Ti(3d3(2H)4p		  3G ) + H
Ti(3d24s(2F)5s		  3F ) + H
Ti(3d24s(4F)5p		  5G ) + H
Ti(3d24s(4F)4d		e 5G ) + H
Ti(3d24s(4F)4d		e 5H ) + H
Ti(3d24s(4F)5p		  5F ) + H
Ti(3d24s(4F)4d		  3G ) + H
Ti(3d24s(4F)4d		e 5D ) + H
Ti(3d24s(4F)4d		g 3F ) + H
Ti(3d3(2P)4p		u 3P ) + H
Ti(3d24s(4F)5p		  5D ) + H
Ti(3d24s4d		      3P ) + H
Ti(3d24s(4F)4d		  3H ) + H
Ti(3d24s(4F)4d		e 5P ) + H
Ti(3d24s(4F)4d		  3D ) + H
Ti(3d4			     3F1 ) + H
Ti(3d24s(4F)4d		g 5F ) + H
Ti(3d24s(4F)5p		r 3F ) + H
Ti(3d3(4F)4d		  5G ) + H
Ti(3d3(4F)5p		  5G ) + H
Ti(3d3(4F)4d		f 5H ) + H
Ti(3d3(4F)4d		  5F ) + H
Ti(3d24s(4F)5p		o 3D ) + H
Ti(3d34d		      5P ) + H
Ti(3d24s(4F)5p		  3G ) + H
Ti(3d3(4F)5p		  5F ) + H
Ti(3d3(4F)5p		  5D ) + H
Ti(3d4			     3P1 ) + H
Ti(3d3(4F)5p		  3F ) + H
Ti(3d3(4P)4p		w 3S ) + H
Ti(3d3(4F)5p		n 3D ) + H
Ti(3d3(4F)5p		  3G ) + H
Ti(3d24s(2P)4p		  3P ) + H
Ti(3d24s(2D)5s		  3D ) + H
Ti(3d24s(2F)4d		  3G ) + H
Ti(3d24s(2F)4d		f 3H ) + H
Ti(3d24s(4F)6s		h 5F ) + H
Ti(3d24s(2F)4d		  3F ) + H
Ti(3d3(2F)4p		  3G ) + H
TiII (3d24s	4F) + H-	
TiII (3d3 b 4F) + H-	


==> states_Ti_II.dat <==
TiII(3d2(3F)4s  a 4F ) + H    
TiII(3d3        b 4F ) + H    
TiII(3d2(3F)4s  a 2F ) + H    
TiII(3d2(1D)4s  a 2D ) + H    
TiII(3d3        a 2G ) + H    
TiII(3d3        a 4P ) + H    
TiII(3d3        a 2P ) + H    
TiII(3d2(3P)4s  b 4P ) + H    
TiII(3d3        b 2D2) + H    
TiII(3d3        a 2H ) + H    
TiII(3d2(1G)4s  b 2G ) + H    
TiII(3d2(3P)4s  b 2P ) + H    
TiII(3d3        b 2F ) + H    
TiII(3d2(3F)4p  z 4G*) + H    
TiII(3d2(3F)4p  z 4F*) + H    
TiII(3d2(3F)4p  z 2F*) + H    
TiII(3d2(3F)4p  z 2D*) + H    
TiII(3d3        d 2D1) + H    
TiII(3d2(3F)4p  z 4D*) + H    
TiII(3d2(3F)4p  z 2G*) + H    
TiII(3d2(3P)4p  z 2S*) + H    
TiII(3d2(1D)4p  z 2P*) + H    
TiII(3d2(1D)4p  y 2D*) + H    
TiII(3d2(1D)4p  y 2F*) + H    
TiII(3d2(3P)4p  z 4S*) + H    
TiII(3d2(3P)4p  y 4D*) + H    
TiII(3d2(3P)4p  z 4P*) + H    
TiII(3d2(1G)4p  y 2G*) + H    
TiII(3d2(3P)4p  x 2D*) + H     
TiII(3d2(3P)4p  y 2P*) + H     
TiII(3d2(1G)4p  z 2H*) + H     
TiII(3d2(1G)4p  x 2F*) + H     
TiII(3d2(3F)5s  e 4F ) + H     
TiII(3d2(3F)5s  e 2F ) + H     
TiII(3d2(1S)4p  2P*  ) + H     
TiII(3d2(3F)4d  e 4G ) + H     
TiII(3d2(3F)4d  e 4H ) + H     
TiII(3d2(3F)4d  4D   ) + H     
TiII(3d2(3F)4d  f 2F ) + H     
TiII(3d2(3F)4d  2P   ) + H     
TiII(3d2(3F)4d  4P   ) + H     
TiII(3d2(3F)4d  e 2G ) + H     
TiII(3d2(3F)4d  e 2H ) + H     
TiII(3d2(3F)4d  2D   ) + H     
TiII(3d2(3F)4d  f 4F ) + H     
TiII(3d2(1D)5s  2D   ) + H     
TiII(3d2(3F)5p  4G*  ) + H     
TiII(3d2(3F)5p  4F*  ) + H     
TiII(3d2(3F)5p  4D*  ) + H     
TiII(3d2(3P)5s  4P   ) + H     
TiII(3d2(3F)5p  2G*  ) + H     
TiII(3d2(3P)5s  2P   ) + H     
TiII(3d2(3F)5p  2F*  ) + H     
TiII(3d2(3F)5p  2D*  ) + H     
TiII(3d2(1D)4d  2F   ) + H     
TiII(3d2(1D)4d  2P   ) + H     
TiII(3d2(1D)4d  2G   ) + H     
TiII(3d2(1D)4d  2D   ) + H     
TiII(3d2(3P)4d  4F   ) + H     
TiII(3d2(3P)4d  4D   ) + H     
TiII(3d2(1G)5s  2G   ) + H     
TiII(3d2(3P)4d  2F   ) + H     
TiII(3d2(3P)4d  4P   ) + H     
TiII(3d2(3P)4d  2P   ) + H     
TiII(3d2(3P)4d  2D   ) + H     
TiII(3d2(1G)4d  2G   ) + H     
TiII(3d2(1D)5p  2F*  ) + H     
TiII(3d2(1G)4d  2H   ) + H     
TiII(3d2(3F)4f  4H*  ) + H     
TiII(3d2(3F)4f  2G*  ) + H     
TiII(3d2(3F)4f  4G*  ) + H     
TiII(3d2(3F)4f  4I*  ) + H     
TiII(3d2(3F)4f  4D*  ) + H     
TiII(3d2(3F)4f  4F*  ) + H     
TiII(3d2(3F)4f  2H*  ) + H     
TiII(3d2(3F)4f  2F*  ) + H     
TiII(3d2(3F)4f  2I*  ) + H     
TiII(3d2(3F)4f  2P*  ) + H     
TiII(3d2(3P)5p  4D*  ) + H     
TiII(3d2(1G)4d  2F   ) + H     
TiII(3d2(3F)4f  4P*  ) + H     
TiII(3d2(3F)4f  2D*  ) + H     
TiII(3d2(3F)4f  4S*  ) + H     
TiII(3d2(3F)6s  4F   ) + H     
TiII(3d2(3F)6s  2F   ) + H     
TiII(3d2(1G)4d  2D   ) + H     
TiII(3d2(3F)5d  4G   ) + H     
TiII(3d2(3F)5d  4H   ) + H     
TiII(3d2(3F)5d  4D   ) + H     
TiIII(3d2 3F<2>) + H-
    

